Optimal regularized hypothesis testing in statistical inverse problems

Testing of hypotheses is a well studied topic in mathematical statistics. Recently, this issue has also been addressed in the context of Inverse Problems, where the quantity of interest is not directly accessible but only after the inversion of a (potentially) ill-posed operator. In this study, we propose a regularized approach to hypothesis testing in Inverse Problems in the sense that the underlying estimators (or test statistics) are allowed to be biased. Under mild source-condition type assumptions we derive a family of tests with prescribed level $\alpha$ and subsequently analyze how to choose the test with maximal power out of this family. As one major result we prove that regularized testing is always at least as good as (classical) unregularized testing. Furthermore, using tools from convex optimization, we provide an adaptive test by maximizing the power functional, which then outperforms previous unregularized tests in numerical simulations by several orders of magnitude.

==> data/kernel_a2.dat <==
 -1.00000000e+00 -3.46457867e-08
 -9.98046875e-01 3.46461100e-08
 -9.96093750e-01 -3.46470923e-08
 -9.94140625e-01 3.46487212e-08
 -9.92187500e-01 -3.46510038e-08
 -9.90234375e-01 3.46539366e-08
 -9.88281250e-01 -3.46575266e-08
 -9.86328125e-01 3.46617686e-08
 -9.84375000e-01 -3.46666642e-08
 -9.82421875e-01 3.46722118e-08
 -9.80468750e-01 -3.46784157e-08
 -9.78515625e-01 3.46852715e-08
 -9.76562500e-01 -3.46927860e-08
 -9.74609375e-01 3.47009523e-08
 -9.72656250e-01 -3.47097786e-08
 -9.70703125e-01 3.47192586e-08
 -9.68750000e-01 -3.47293994e-08
 -9.66796875e-01 3.47401956e-08
 -9.64843750e-01 -3.47516540e-08
 -9.62890625e-01 3.47637705e-08
 -9.60937500e-01 -3.47765505e-08
 -9.58984375e-01 3.47899896e-08
 -9.57031250e-01 -3.48040941e-08
 -9.55078125e-01 3.48188611e-08
 -9.53125000e-01 -3.48342949e-08
 -9.51171875e-01 3.48503934e-08
 -9.49218750e-01 -3.48671610e-08
 -9.47265625e-01 3.48845963e-08
 -9.45312500e-01 -3.49027036e-08
 -9.43359375e-01 3.49214808e-08
 -9.41406250e-01 -3.49409320e-08
 -9.39453125e-01 3.49610570e-08
 -9.37500000e-01 -3.49818589e-08
 -9.35546875e-01 3.50033379e-08
 -9.33593750e-01 -3.50254970e-08
 -9.31640625e-01 3.50483365e-08
 -9.29687500e-01 -3.50718593e-08
 -9.27734375e-01 3.50960658e-08
 -9.25781250e-01 -3.51209595e-08
 -9.23828125e-01 3.51465407e-08
 -9.21875000e-01 -3.51728131e-08
 -9.19921875e-01 3.51997770e-08
 -9.17968750e-01 -3.52274360e-08
 -9.16015625e-01 3.52557915e-08
 -9.14062500e-01 -3.52848450e-08
 -9.12109375e-01 3.53146000e-08
 -9.10156250e-01 -3.53450579e-08
 -9.08203125e-01 3.53762222e-08
 -9.06250000e-01 -3.54080940e-08
 -9.04296875e-01 3.54406767e-08
 -9.02343750e-01 -3.54739714e-08
 -9.00390625e-01 3.55079833e-08
 -8.98437500e-01 -3.55427121e-08
 -8.96484375e-01 3.55781641e-08
 -8.94531250e-01 -3.56143367e-08
 -8.92578125e-01 3.56512389e-08
 -8.90625000e-01 -3.56888687e-08
 -8.88671875e-01 3.57272324e-08
 -8.86718750e-01 -3.57663295e-08
 -8.84765625e-01 3.58061678e-08
 -8.82812500e-01 -3.58467460e-08
 -8.80859375e-01 3.58880708e-08
 -8.78906250e-01 -3.59301415e-08
 -8.76953125e-01 3.59729653e-08
 -8.75000000e-01 -3.60165447e-08
 -8.73046875e-01 3.60608816e-08
 -8.71093750e-01 -3.61059807e-08
 -8.69140625e-01 3.61518453e-08
 -8.67187500e-01 -3.61984799e-08
 -8.65234375e-01 3.62458857e-08
 -8.63281250e-01 -3.62940705e-08
 -8.61328125e-01 3.63430349e-08
 -8.59375000e-01 -3.63927846e-08
 -8.57421875e-01 3.64433223e-08
 -8.55468750e-01 -3.64946537e-08
 -8.53515625e-01 3.65467799e-08
 -8.51562500e-01 -3.65997107e-08
 -8.49609375e-01 3.66534436e-08
 -8.47656250e-01 -3.67079891e-08
 -8.45703125e-01 3.67633466e-08
 -8.43750000e-01 -3.68195264e-08
 -8.41796875e-01 3.68765257e-08
 -8.39843750e-01 -3.69343566e-08
 -8.37890625e-01 3.69930178e-08
 -8.35937500e-01 -3.70525201e-08
 -8.33984375e-01 3.71128618e-08
 -8.32031250e-01 -3.71740545e-08
 -8.30078125e-01 3.72360979e-08
 -8.28125000e-01 -3.72990009e-08
 -8.26171875e-01 3.73627660e-08
 -8.24218750e-01 -3.74274015e-08
 -8.22265625e-01 3.74929094e-08
 -8.20312500e-01 -3.75592991e-08
 -8.18359375e-01 3.76265717e-08
 -8.16406250e-01 -3.76947382e-08
 -8.14453125e-01 3.77637992e-08
 -8.12500000e-01 -3.78337648e-08
 -8.10546875e-01 3.79046379e-08
 -8.08593750e-01 -3.79764271e-08
 -8.06640625e-01 3.80491359e-08
 -8.04687500e-01 -3.81227735e-08
 -8.02734375e-01 3.81973440e-08
 -8.00781250e-01 -3.82728548e-08
 -7.98828125e-01 3.83493123e-08
 -7.96875000e-01 -3.84267233e-08
 -7.94921875e-01 3.85050946e-08
 -7.92968750e-01 -3.85844321e-08
 -7.91015625e-01 3.86647447e-08
 -7.89062500e-01 -3.87460380e-08
 -7.87109375e-01 3.88283194e-08
 -7.85156250e-01 -3.89115971e-08
 -7.83203125e-01 3.89958775e-08
 -7.81250000e-01 -3.90811683e-08
 -7.79296875e-01 3.91674773e-08
 -7.77343750e-01 -3.92548127e-08
 -7.75390625e-01 3.93431812e-08
 -7.73437500e-01 -3.94325923e-08
 -7.71484375e-01 3.95230519e-08
 -7.69531250e-01 -3.96145721e-08
 -7.67578125e-01 3.97071571e-08
 -7.65625000e-01 -3.98008173e-08
 -7.63671875e-01 3.98955624e-08
 -7.61718750e-01 -3.99913977e-08
 -7.59765625e-01 4.00883362e-08
 -7.57812500e-01 -4.01863858e-08
 -7.55859375e-01 4.02855518e-08
 -7.53906250e-01 -4.03858520e-08
 -7.51953125e-01 4.04872829e-08
 -7.50000000e-01 -4.05898660e-08
 -7.48046875e-01 4.06936038e-08
 -7.46093750e-01 -4.07985111e-08
 -7.44140625e-01 4.09045950e-08
 -7.42187500e-01 -4.10118669e-08
 -7.40234375e-01 4.11203334e-08
 -7.38281250e-01 -4.12300116e-08
 -7.36328125e-01 4.13409058e-08
 -7.34375000e-01 -4.14530316e-08
 -7.32421875e-01 4.15663959e-08
 -7.30468750e-01 -4.16810133e-08
 -7.28515625e-01 4.17968903e-08
 -7.26562500e-01 -4.19140445e-08
 -7.24609375e-01 4.20324820e-08
 -7.22656250e-01 -4.21522188e-08
 -7.20703125e-01 4.22732626e-08
 -7.18750000e-01 -4.23956299e-08
 -7.16796875e-01 4.25193290e-08
 -7.14843750e-01 -4.26443760e-08
 -7.12890625e-01 4.27707797e-08
 -7.10937500e-01 -4.28985568e-08
 -7.08984375e-01 4.30277168e-08
 -7.07031250e-01 -4.31582767e-08
 -7.05078125e-01 4.32902462e-08
 -7.03125000e-01 -4.34236412e-08
 -7.01171875e-01 4.35584748e-08
 -6.99218750e-01 -4.36947615e-08
 -6.97265625e-01 4.38325141e-08
 -6.95312500e-01 -4.39717494e-08
 -6.93359375e-01 4.41124801e-08
 -6.91406250e-01 -4.42547227e-08
 -6.89453125e-01 4.43984908e-08
 -6.87500000e-01 -4.45438011e-08
 -6.85546875e-01 4.46906678e-08
 -6.83593750e-01 -4.48391078e-08
 -6.81640625e-01 4.49891369e-08
 -6.79687500e-01 -4.51407715e-08
 -6.77734375e-01 4.52940279e-08
 -6.75781250e-01 -4.54489232e-08
 -6.73828125e-01 4.56054746e-08
 -6.71875000e-01 -4.57636982e-08
 -6.69921875e-01 4.59236141e-08
 -6.67968750e-01 -4.60852373e-08
 -6.66015625e-01 4.62485887e-08
 -6.64062500e-01 -4.64136838e-08
 -6.62109375e-01 4.65805440e-08
 -6.60156250e-01 -4.67491861e-08
 -6.58203125e-01 4.69196327e-08
 -6.56250000e-01 -4.70918987e-08
 -6.54296875e-01 4.72660083e-08
 -6.52343750e-01 -4.74419783e-08
 -6.50390625e-01 4.76198328e-08
 -6.48437500e-01 -4.77995896e-08
 -6.46484375e-01 4.79812719e-08
 -6.44531250e-01 -4.81648982e-08
 -6.42578125e-01 4.83504951e-08
 -6.40625000e-01 -4.85380809e-08
 -6.38671875e-01 4.87276802e-08
 -6.36718750e-01 -4.89193137e-08
 -6.34765625e-01 4.91130072e-08
 -6.32812500e-01 -4.93087847e-08
 -6.30859375e-01 4.95066681e-08
 -6.28906250e-01 -4.97066812e-08
 -6.26953125e-01 4.99088513e-08
 -6.25000000e-01 -5.01132033e-08
 -6.23046875e-01 5.03197611e-08
 -6.21093750e-01 -5.05285507e-08
 -6.19140625e-01 5.07396018e-08
 -6.17187500e-01 -5.09529379e-08
 -6.15234375e-01 5.11685874e-08
 -6.13281250e-01 -5.13865792e-08
 -6.11328125e-01 5.16069400e-08
 -6.09375000e-01 -5.18296989e-08
 -6.07421875e-01 5.20548844e-08
 -6.05468750e-01 -5.22825276e-08
 -6.03515625e-01 5.25126585e-08
 -6.01562500e-01 -5.27453068e-08
 -5.99609375e-01 5.29805036e-08
 -5.97656250e-01 -5.32182822e-08
 -5.95703125e-01 5.34586721e-08
 -5.93750000e-01 -5.37017095e-08
 -5.91796875e-01 5.39474239e-08
 -5.89843750e-01 -5.41958528e-08
 -5.87890625e-01 5.44470272e-08
 -5.85937500e-01 -5.47009852e-08
 -5.83984375e-01 5.49577601e-08
 -5.82031250e-01 -5.52173902e-08
 -5.80078125e-01 5.54799100e-08
 -5.78125000e-01 -5.57453594e-08
 -5.76171875e-01 5.60137741e-08
 -5.74218750e-01 -5.62851953e-08
 -5.72265625e-01 5.65596608e-08
 -5.70312500e-01 -5.68372116e-08
 -5.68359375e-01 5.71178872e-08
 -5.66406250e-01 -5.74017313e-08
 -5.64453125e-01 5.76887842e-08
 -5.62500000e-01 -5.79790913e-08
 -5.60546875e-01 5.82726929e-08
 -5.58593750e-01 -5.85696370e-08
 -5.56640625e-01 5.88699670e-08
 -5.54687500e-01 -5.91737305e-08
 -5.52734375e-01 5.94809723e-08
 -5.50781250e-01 -5.97917424e-08
 -5.48828125e-01 6.01060885e-08
 -5.46875000e-01 -6.04240608e-08
 -5.44921875e-01 6.07457093e-08
 -5.42968750e-01 -6.10710853e-08
 -5.41015625e-01 6.14002414e-08
 -5.39062500e-01 -6.17332317e-08
 -5.37109375e-01 6.20701086e-08
 -5.35156250e-01 -6.24109290e-08
 -5.33203125e-01 6.27557491e-08
 -5.31250000e-01 -6.31046254e-08
 -5.29296875e-01 6.34576170e-08
 -5.27343750e-01 -6.38147830e-08
 -5.25390625e-01 6.41761849e-08
 -5.23437500e-01 -6.45418834e-08
 -5.21484375e-01 6.49119417e-08
 -5.19531250e-01 -6.52864244e-08
 -5.17578125e-01 6.56653975e-08
 -5.15625000e-01 -6.60489261e-08
 -5.13671875e-01 6.64370801e-08
 -5.11718750e-01 -6.68299249e-08
 -5.09765625e-01 6.72275355e-08
 -5.07812500e-01 -6.76299818e-08
 -5.05859375e-01 6.80373353e-08
 -5.03906250e-01 -6.84496750e-08
 -5.01953125e-01 6.88670740e-08
 -5.00000000e-01 -6.92896087e-08
 -4.98046875e-01 6.97173650e-08
 -4.96093750e-01 -7.01504139e-08
 -4.94140625e-01 7.05888467e-08
 -4.92187500e-01 -7.10327422e-08
 -4.90234375e-01 7.14821888e-08
 -4.88281250e-01 -7.19372707e-08
 -4.86328125e-01 7.23980818e-08
 -4.84375000e-01 -7.28647093e-08
 -4.82421875e-01 7.33372488e-08
 -4.80468750e-01 -7.38157920e-08
 -4.78515625e-01 7.43004398e-08
 -4.76562500e-01 -7.47912869e-08
 -4.74609375e-01 7.52884376e-08
 -4.72656250e-01 -7.57919906e-08
 -4.70703125e-01 7.63020554e-08
 -4.68750000e-01 -7.68187372e-08
 -4.66796875e-01 7.73421446e-08
 -4.64843750e-01 -7.78723907e-08
 -4.62890625e-01 7.84095901e-08
 -4.60937500e-01 -7.89538579e-08
 -4.58984375e-01 7.95053150e-08
 -4.57031250e-01 -8.00640811e-08
 -4.55078125e-01 8.06302819e-08
 -4.53125000e-01 -8.12040438e-08
 -4.51171875e-01 8.17854969e-08
 -4.49218750e-01 -8.23747733e-08
 -4.47265625e-01 8.29720093e-08
 -4.45312500e-01 -8.35773413e-08
 -4.43359375e-01 8.41909140e-08
 -4.41406250e-01 -8.48128695e-08
 -4.39453125e-01 8.54433576e-08
 -4.37500000e-01 -8.60825278e-08
 -4.35546875e-01 8.67305361e-08
 -4.33593750e-01 -8.73875394e-08
 -4.31640625e-01 8.80537004e-08
 -4.29687500e-01 -8.87291840e-08
 -4.27734375e-01 8.94141606e-08
 -4.25781250e-01 -9.01088012e-08
 -4.23828125e-01 9.08132851e-08
 -4.21875000e-01 -9.15277904e-08
 -4.19921875e-01 9.22525069e-08
 -4.17968750e-01 -9.29876200e-08
 -4.16015625e-01 9.37333277e-08
 -4.14062500e-01 -9.44898257e-08
 -4.12109375e-01 9.52573207e-08
 -4.10156250e-01 -9.60360185e-08
 -4.08203125e-01 9.68261350e-08
 -4.06250000e-01 -9.76278847e-08
 -4.04296875e-01 9.84414979e-08
 -4.02343750e-01 -9.92671977e-08
 -4.00390625e-01 1.00105224e-07
 -3.98437500e-01 -1.00955812e-07
 -3.96484375e-01 1.01819216e-07
 -3.94531250e-01 -1.02695681e-07
 -3.92578125e-01 1.03585474e-07
 -3.90625000e-01 -1.04488850e-07
 -3.88671875e-01 1.05406096e-07
 -3.86718750e-01 -1.06337474e-07
 -3.84765625e-01 1.07283291e-07
 -3.82812500e-01 -1.08243815e-07
 -3.80859375e-01 1.09219378e-07
 -3.78906250e-01 -1.10210253e-07
 -3.76953125e-01 1.11216800e-07
 -3.75000000e-01 -1.12239290e-07
 -3.73046875e-01 1.13278128e-07
 -3.71093750e-01 -1.14333569e-07
 -3.69140625e-01 1.15406068e-07
 -3.67187500e-01 -1.16495863e-07
 -3.65234375e-01 1.17603477e-07
 -3.63281250e-01 -1.18729103e-07
 -3.61328125e-01 1.19873360e-07
 -3.59375000e-01 -1.21036373e-07
 -3.57421875e-01 1.22218894e-07
 -3.55468750e-01 -1.23420934e-07
 -3.53515625e-01 1.24643433e-07
 -3.51562500e-01 -1.25886224e-07
 -3.49609375e-01 1.27150517e-07
 -3.47656250e-01 -1.28435872e-07
 -3.45703125e-01 1.29743892e-07
 -3.43750000e-01 -1.31073717e-07
 -3.41796875e-01 1.32427521e-07
 -3.39843750e-01 -1.33803813e-07
 -3.37890625e-01 1.35205604e-07
 -3.35937500e-01 -1.36630446e-07
 -3.33984375e-01 1.38082589e-07
 -3.32031250e-01 -1.39558150e-07
 -3.30078125e-01 1.41063204e-07
 -3.28125000e-01 -1.42591718e-07
 -3.26171875e-01 1.44152472e-07
 -3.24218750e-01 -1.45736218e-07
 -3.22265625e-01 1.47355743e-07
 -3.20312500e-01 -1.48997004e-07
 -3.18359375e-01 1.50678728e-07
 -3.16406250e-01 -1.52379724e-07
 -3.14453125e-01 1.54127538e-07
 -3.12500000e-01 -1.55890329e-07
 -3.10546875e-01 1.57708739e-07
 -3.08593750e-01 -1.59535069e-07
 -3.06640625e-01 1.61429414e-07
 -3.04687500e-01 -1.63320477e-07
 -3.02734375e-01 1.65297249e-07
 -3.00781250e-01 -1.67253338e-07
 -2.98828125e-01 1.69320653e-07
 -2.96875000e-01 -1.71340626e-07
 -2.94921875e-01 1.73508913e-07
 -2.92968750e-01 -1.75589392e-07
 -2.91015625e-01 1.77872412e-07
 -2.89062500e-01 -1.80006599e-07
 -2.87109375e-01 1.82422941e-07
 -2.85156250e-01 -1.84598843e-07
 -2.83203125e-01 1.87174140e-07
 -2.81250000e-01 -1.89371925e-07
 -2.79296875e-01 1.92142131e-07
 -2.77343750e-01 -1.94330208e-07
 -2.75390625e-01 1.97346443e-07
 -2.73437500e-01 -1.99475627e-07
 -2.71484375e-01 2.02811352e-07
 -2.69531250e-01 -2.04806207e-07
 -2.67578125e-01 2.08567839e-07
 -2.65625000e-01 -2.10313846e-07
 -2.63671875e-01 2.14656466e-07
 -2.61718750e-01 -2.15980992e-07
 -2.59765625e-01 2.21131617e-07
 -2.57812500e-01 -2.21775699e-07
 -2.55859375e-01 2.28067710e-07
 -2.53906250e-01 -2.27644289e-07
 -2.51953125e-01 2.35568374e-07
 -2.50000000e-01 -2.33500430e-07
 -2.48046875e-01 2.43779979e-07
 -2.46093750e-01 -2.39208974e-07
 -2.44140625e-01 2.52911593e-07
 -2.42187500e-01 -2.44561986e-07
 -2.40234375e-01 2.63264425e-07
 -2.38281250e-01 -2.49243312e-07
 -2.36328125e-01 2.75275285e-07
 -2.34375000e-01 -2.52776126e-07
 -2.32421875e-01 2.89580714e-07
 -2.30468750e-01 -2.54445445e-07
 -2.28515625e-01 3.07111589e-07
 -2.26562500e-01 -2.53183652e-07
 -2.24609375e-01 3.29232695e-07
 -2.22656250e-01 -2.47401512e-07
 -2.20703125e-01 3.57948553e-07
 -2.18750000e-01 -2.34738812e-07
 -2.16796875e-01 3.96206856e-07
 -2.14843750e-01 -2.11696610e-07
 -2.12890625e-01 4.48345658e-07
 -2.10937500e-01 -1.73095167e-07
 -2.08984375e-01 5.20752158e-07
 -2.07031250e-01 -1.11275304e-07
 -2.05078125e-01 6.22832756e-07
 -2.03125000e-01 -1.49223889e-08
 -2.01171875e-01 7.68440838e-07
 -1.99218750e-01 1.32664455e-07
 -1.97265625e-01 9.77977186e-07
 -1.95312500e-01 3.56118248e-07
 -1.93359375e-01 1.28147835e-06
 -1.91406250e-01 6.91746874e-07
 -1.89453125e-01 1.72315508e-06
 -1.87500000e-01 1.19303203e-06
 -1.85546875e-01 2.36805789e-06
 -1.83593750e-01 1.93870345e-06
 -1.81640625e-01 3.31186058e-06
 -1.79687500e-01 3.04458691e-06
 -1.77734375e-01 4.69521096e-06
 -1.75781250e-01 4.68097784e-06
 -1.73828125e-01 6.72476637e-06
 -1.71875000e-01 7.09809958e-06
 -1.69921875e-01 9.70400564e-06
 -1.67968750e-01 1.06633803e-05
 -1.66015625e-01 1.40783264e-05
 -1.64062500e-01 1.59159916e-05
 -1.62109375e-01 2.05009975e-05
 -1.60156250e-01 2.36465762e-05
 -1.58203125e-01 2.99295276e-05
 -1.56250000e-01 3.50136924e-05
 -1.54296875e-01 4.37663490e-05
 -1.52343750e-01 5.17137271e-05
 -1.50390625e-01 6.40639952e-05
 -1.48437500e-01 7.62285766e-05
 -1.46484375e-01 9.38240278e-05
 -1.44531250e-01 1.12186303e-04
 -1.42578125e-01 1.37432067e-04
 -1.40625000e-01 1.64885699e-04
 -1.38671875e-01 2.01290146e-04
 -1.36718750e-01 2.42058306e-04
 -1.34765625e-01 2.94734719e-04
 -1.32812500e-01 3.54973935e-04
 -1.30859375e-01 4.31367550e-04
 -1.28906250e-01 5.20042240e-04
 -1.26953125e-01 6.30982331e-04
 -1.25000000e-01 7.61129368e-04
 -1.23046875e-01 9.22349238e-04
 -1.21093750e-01 1.11290343e-03
 -1.19140625e-01 1.34723253e-03
 -1.17187500e-01 1.62565691e-03
 -1.15234375e-01 1.96617630e-03
 -1.13281250e-01 2.37224449e-03
 -1.11328125e-01 2.86681931e-03
 -1.09375000e-01 3.45804262e-03
 -1.07421875e-01 4.17581773e-03
 -1.05468750e-01 5.03521316e-03
 -1.03515625e-01 6.07589839e-03
 -1.01562500e-01 7.32307774e-03
 -9.96093750e-02 8.83018339e-03
 -9.76562500e-02 1.06371360e-02
 -9.57031250e-02 1.28167800e-02
 -9.37500000e-02 1.54302610e-02
 -9.17968750e-02 1.85777984e-02
 -8.98437500e-02 2.23509680e-02
 -8.78906250e-02 2.68885464e-02
 -8.59375000e-02 3.23254921e-02
 -8.39843750e-02 3.88547747e-02
 -8.20312500e-02 4.66728576e-02
 -8.00781250e-02 5.60486514e-02
 -7.81250000e-02 6.72653201e-02
 -7.61718750e-02 8.06977763e-02
 -7.42187500e-02 9.67506545e-02
 -7.22656250e-02 1.15946112e-01
 -7.03125000e-02 1.38857820e-01
 -6.83593750e-02 1.66211249e-01
 -6.64062500e-02 1.98813498e-01
 -6.44531250e-02 2.37668724e-01
 -6.25000000e-02 2.83903504e-01
 -6.05468750e-02 3.38900571e-01
 -5.85937500e-02 4.04219102e-01
 -5.66406250e-02 4.81750388e-01
 -5.46875000e-02 5.73631742e-01
 -5.27343750e-02 6.82428017e-01
 -5.07812500e-02 8.11036447e-01
 -4.88281250e-02 9.62897733e-01
 -4.68750000e-02 1.14188646e+00
 -4.49218750e-02 1.35255433e+00
 -4.29687500e-02 1.59999591e+00
 -4.10156250e-02 1.89012355e+00
 -3.90625000e-02 2.22948946e+00
 -3.71093750e-02 2.62558549e+00
 -3.51562500e-02 3.08658704e+00
 -3.32031250e-02 3.62165872e+00
 -3.12500000e-02 4.24055885e+00
 -2.92968750e-02 4.95390989e+00
 -2.73437500e-02 5.77255626e+00
 -2.53906250e-02 6.70772030e+00
 -2.34375000e-02 7.76992738e+00
 -2.14843750e-02 8.96890455e+00
 -1.95312500e-02 1.03117517e+01
 -1.75781250e-02 1.18023396e+01
 -1.56250000e-02 1.34381699e+01
 -1.36718750e-02 1.52088823e+01
 -1.17187500e-02 1.70908210e+01
 -9.76562500e-03 1.90440928e+01
 -7.81250000e-03 2.10030077e+01
 -5.85937500e-03 2.28711890e+01
 -3.90625000e-03 2.45038911e+01
 -1.95312500e-03 2.57028762e+01
 0.00000000e+00 2.61768882e+01
 1.95312500e-03 2.57028762e+01
 3.90625000e-03 2.45038911e+01
 5.85937500e-03 2.28711890e+01
 7.81250000e-03 2.10030077e+01
 9.76562500e-03 1.90440928e+01
 1.17187500e-02 1.70908210e+01
 1.36718750e-02 1.52088823e+01
 1.56250000e-02 1.34381699e+01
 1.75781250e-02 1.18023396e+01
 1.95312500e-02 1.03117517e+01
 2.14843750e-02 8.96890455e+00
 2.34375000e-02 7.76992738e+00
 2.53906250e-02 6.70772030e+00
 2.73437500e-02 5.77255626e+00
 2.92968750e-02 4.95390989e+00
 3.12500000e-02 4.24055885e+00
 3.32031250e-02 3.62165872e+00
 3.51562500e-02 3.08658704e+00
 3.71093750e-02 2.62558549e+00
 3.90625000e-02 2.22948946e+00
 4.10156250e-02 1.89012355e+00
 4.29687500e-02 1.59999591e+00
 4.49218750e-02 1.35255433e+00
 4.68750000e-02 1.14188646e+00
 4.88281250e-02 9.62897733e-01
 5.07812500e-02 8.11036447e-01
 5.27343750e-02 6.82428017e-01
 5.46875000e-02 5.73631742e-01
 5.66406250e-02 4.81750388e-01
 5.85937500e-02 4.04219102e-01
 6.05468750e-02 3.38900571e-01
 6.25000000e-02 2.83903504e-01
 6.44531250e-02 2.37668724e-01
 6.64062500e-02 1.98813498e-01
 6.83593750e-02 1.66211249e-01
 7.03125000e-02 1.38857820e-01
 7.22656250e-02 1.15946112e-01
 7.42187500e-02 9.67506545e-02
 7.61718750e-02 8.06977763e-02
 7.81250000e-02 6.72653201e-02
 8.00781250e-02 5.60486514e-02
 8.20312500e-02 4.66728576e-02
 8.39843750e-02 3.88547747e-02
 8.59375000e-02 3.23254921e-02
 8.78906250e-02 2.68885464e-02
 8.98437500e-02 2.23509680e-02
 9.17968750e-02 1.85777984e-02
 9.37500000e-02 1.54302610e-02
 9.57031250e-02 1.28167800e-02
 9.76562500e-02 1.06371360e-02
 9.96093750e-02 8.83018339e-03
 1.01562500e-01 7.32307774e-03
 1.03515625e-01 6.07589839e-03
 1.05468750e-01 5.03521316e-03
 1.07421875e-01 4.17581773e-03
 1.09375000e-01 3.45804262e-03
 1.11328125e-01 2.86681931e-03
 1.13281250e-01 2.37224449e-03
 1.15234375e-01 1.96617630e-03
 1.17187500e-01 1.62565691e-03
 1.19140625e-01 1.34723253e-03
 1.21093750e-01 1.11290343e-03
 1.23046875e-01 9.22349238e-04
 1.25000000e-01 7.61129368e-04
 1.26953125e-01 6.30982331e-04
 1.28906250e-01 5.20042240e-04
 1.30859375e-01 4.31367550e-04
 1.32812500e-01 3.54973935e-04
 1.34765625e-01 2.94734719e-04
 1.36718750e-01 2.42058306e-04
 1.38671875e-01 2.01290146e-04
 1.40625000e-01 1.64885699e-04
 1.42578125e-01 1.37432067e-04
 1.44531250e-01 1.12186303e-04
 1.46484375e-01 9.38240278e-05
 1.48437500e-01 7.62285766e-05
 1.50390625e-01 6.40639952e-05
 1.52343750e-01 5.17137271e-05
 1.54296875e-01 4.37663490e-05
 1.56250000e-01 3.50136924e-05
 1.58203125e-01 2.99295276e-05
 1.60156250e-01 2.36465762e-05
 1.62109375e-01 2.05009975e-05
 1.64062500e-01 1.59159916e-05
 1.66015625e-01 1.40783264e-05
 1.67968750e-01 1.06633803e-05
 1.69921875e-01 9.70400564e-06
 1.71875000e-01 7.09809958e-06
 1.73828125e-01 6.72476637e-06
 1.75781250e-01 4.68097784e-06
 1.77734375e-01 4.69521096e-06
 1.79687500e-01 3.04458691e-06
 1.81640625e-01 3.31186058e-06
 1.83593750e-01 1.93870345e-06
 1.85546875e-01 2.36805789e-06
 1.87500000e-01 1.19303203e-06
 1.89453125e-01 1.72315508e-06
 1.91406250e-01 6.91746874e-07
 1.93359375e-01 1.28147835e-06
 1.95312500e-01 3.56118248e-07
 1.97265625e-01 9.77977186e-07
 1.99218750e-01 1.32664455e-07
 2.01171875e-01 7.68440838e-07
 2.03125000e-01 -1.49223890e-08
 2.05078125e-01 6.22832756e-07
 2.07031250e-01 -1.11275304e-07
 2.08984375e-01 5.20752158e-07
 2.10937500e-01 -1.73095167e-07
 2.12890625e-01 4.48345658e-07
 2.14843750e-01 -2.11696610e-07
 2.16796875e-01 3.96206856e-07
 2.18750000e-01 -2.34738811e-07
 2.20703125e-01 3.57948553e-07
 2.22656250e-01 -2.47401513e-07
 2.24609375e-01 3.29232694e-07
 2.26562500e-01 -2.53183652e-07
 2.28515625e-01 3.07111588e-07
 2.30468750e-01 -2.54445444e-07
 2.32421875e-01 2.89580713e-07
 2.34375000e-01 -2.52776127e-07
 2.36328125e-01 2.75275285e-07
 2.38281250e-01 -2.49243312e-07
 2.40234375e-01 2.63264422e-07
 2.42187500e-01 -2.44561985e-07
 2.44140625e-01 2.52911592e-07
 2.46093750e-01 -2.39208973e-07
 2.48046875e-01 2.43779979e-07
 2.50000000e-01 -2.33500430e-07
 2.51953125e-01 2.35568374e-07
 2.53906250e-01 -2.27644291e-07
 2.55859375e-01 2.28067710e-07
 2.57812500e-01 -2.21775700e-07
 2.59765625e-01 2.21131617e-07
 2.61718750e-01 -2.15980991e-07
 2.63671875e-01 2.14656466e-07
 2.65625000e-01 -2.10313846e-07
 2.67578125e-01 2.08567837e-07
 2.69531250e-01 -2.04806207e-07
 2.71484375e-01 2.02811352e-07
 2.73437500e-01 -1.99475626e-07
 2.75390625e-01 1.97346444e-07
 2.77343750e-01 -1.94330208e-07
 2.79296875e-01 1.92142131e-07
 2.81250000e-01 -1.89371925e-07
 2.83203125e-01 1.87174140e-07
 2.85156250e-01 -1.84598843e-07
 2.87109375e-01 1.82422941e-07
 2.89062500e-01 -1.80006599e-07
 2.91015625e-01 1.77872412e-07
 2.92968750e-01 -1.75589392e-07
 2.94921875e-01 1.73508913e-07
 2.96875000e-01 -1.71340625e-07
 2.98828125e-01 1.69320653e-07
 3.00781250e-01 -1.67253338e-07
 3.02734375e-01 1.65297249e-07
 3.04687500e-01 -1.63320477e-07
 3.06640625e-01 1.61429414e-07
 3.08593750e-01 -1.59535069e-07
 3.10546875e-01 1.57708739e-07
 3.12500000e-01 -1.55890329e-07
 3.14453125e-01 1.54127538e-07
 3.16406250e-01 -1.52379724e-07
 3.18359375e-01 1.50678728e-07
 3.20312500e-01 -1.48997004e-07
 3.22265625e-01 1.47355743e-07
 3.24218750e-01 -1.45736218e-07
 3.26171875e-01 1.44152472e-07
 3.28125000e-01 -1.42591718e-07
 3.30078125e-01 1.41063204e-07
 3.32031250e-01 -1.39558150e-07
 3.33984375e-01 1.38082589e-07
 3.35937500e-01 -1.36630446e-07
 3.37890625e-01 1.35205604e-07
 3.39843750e-01 -1.33803813e-07
 3.41796875e-01 1.32427521e-07
 3.43750000e-01 -1.31073717e-07
 3.45703125e-01 1.29743892e-07
 3.47656250e-01 -1.28435872e-07
 3.49609375e-01 1.27150517e-07
 3.51562500e-01 -1.25886223e-07
 3.53515625e-01 1.24643433e-07
 3.55468750e-01 -1.23420934e-07
 3.57421875e-01 1.22218894e-07
 3.59375000e-01 -1.21036373e-07
 3.61328125e-01 1.19873360e-07
 3.63281250e-01 -1.18729103e-07
 3.65234375e-01 1.17603477e-07
 3.67187500e-01 -1.16495863e-07
 3.69140625e-01 1.15406068e-07
 3.71093750e-01 -1.14333569e-07
 3.73046875e-01 1.13278127e-07
 3.75000000e-01 -1.12239290e-07
 3.76953125e-01 1.11216800e-07
 3.78906250e-01 -1.10210252e-07
 3.80859375e-01 1.09219378e-07
 3.82812500e-01 -1.08243815e-07
 3.84765625e-01 1.07283291e-07
 3.86718750e-01 -1.06337475e-07
 3.88671875e-01 1.05406096e-07
 3.90625000e-01 -1.04488850e-07
 3.92578125e-01 1.03585474e-07
 3.94531250e-01 -1.02695681e-07
 3.96484375e-01 1.01819216e-07
 3.98437500e-01 -1.00955812e-07
 4.00390625e-01 1.00105224e-07
 4.02343750e-01 -9.92671977e-08
 4.04296875e-01 9.84414980e-08
 4.06250000e-01 -9.76278848e-08
 4.08203125e-01 9.68261351e-08
 4.10156250e-01 -9.60360185e-08
 4.12109375e-01 9.52573208e-08
 4.14062500e-01 -9.44898257e-08
 4.16015625e-01 9.37333276e-08
 4.17968750e-01 -9.29876199e-08
 4.19921875e-01 9.22525069e-08
 4.21875000e-01 -9.15277904e-08
 4.23828125e-01 9.08132851e-08
 4.25781250e-01 -9.01088012e-08
 4.27734375e-01 8.94141606e-08
 4.29687500e-01 -8.87291840e-08
 4.31640625e-01 8.80537004e-08
 4.33593750e-01 -8.73875394e-08
 4.35546875e-01 8.67305361e-08
 4.37500000e-01 -8.60825278e-08
 4.39453125e-01 8.54433576e-08
 4.41406250e-01 -8.48128695e-08
 4.43359375e-01 8.41909140e-08
 4.45312500e-01 -8.35773413e-08
 4.47265625e-01 8.29720093e-08
 4.49218750e-01 -8.23747733e-08
 4.51171875e-01 8.17854969e-08
 4.53125000e-01 -8.12040437e-08
 4.55078125e-01 8.06302818e-08
 4.57031250e-01 -8.00640812e-08
 4.58984375e-01 7.95053150e-08
 4.60937500e-01 -7.89538580e-08
 4.62890625e-01 7.84095901e-08
 4.64843750e-01 -7.78723907e-08
 4.66796875e-01 7.73421446e-08
 4.68750000e-01 -7.68187368e-08
 4.70703125e-01 7.63020555e-08
 4.72656250e-01 -7.57919909e-08
 4.74609375e-01 7.52884372e-08
 4.76562500e-01 -7.47912871e-08
 4.78515625e-01 7.43004391e-08
 4.80468750e-01 -7.38157924e-08
 4.82421875e-01 7.33372493e-08
 4.84375000e-01 -7.28647096e-08
 4.86328125e-01 7.23980815e-08
 4.88281250e-01 -7.19372710e-08
 4.90234375e-01 7.14821882e-08
 4.92187500e-01 -7.10327421e-08
 4.94140625e-01 7.05888472e-08
 4.96093750e-01 -7.01504146e-08
 4.98046875e-01 6.97173650e-08
 5.00000000e-01 -6.92896087e-08
 5.01953125e-01 6.88670749e-08
 5.03906250e-01 -6.84496739e-08
 5.05859375e-01 6.80373359e-08
 5.07812500e-01 -6.76299818e-08
 5.09765625e-01 6.72275358e-08
 5.11718750e-01 -6.68299244e-08
 5.13671875e-01 6.64370802e-08
 5.15625000e-01 -6.60489259e-08
 5.17578125e-01 6.56653979e-08
 5.19531250e-01 -6.52864240e-08
 5.21484375e-01 6.49119423e-08
 5.23437500e-01 -6.45418829e-08
 5.25390625e-01 6.41761854e-08
 5.27343750e-01 -6.38147826e-08
 5.29296875e-01 6.34576173e-08
 5.31250000e-01 -6.31046255e-08
 5.33203125e-01 6.27557491e-08
 5.35156250e-01 -6.24109289e-08
 5.37109375e-01 6.20701087e-08
 5.39062500e-01 -6.17332314e-08
 5.41015625e-01 6.14002415e-08
 5.42968750e-01 -6.10710852e-08
 5.44921875e-01 6.07457093e-08
 5.46875000e-01 -6.04240609e-08
 5.48828125e-01 6.01060885e-08
 5.50781250e-01 -5.97917425e-08
 5.52734375e-01 5.94809723e-08
 5.54687500e-01 -5.91737305e-08
 5.56640625e-01 5.88699670e-08
 5.58593750e-01 -5.85696370e-08
 5.60546875e-01 5.82726929e-08
 5.62500000e-01 -5.79790913e-08
 5.64453125e-01 5.76887842e-08
 5.66406250e-01 -5.74017313e-08
 5.68359375e-01 5.71178873e-08
 5.70312500e-01 -5.68372116e-08
 5.72265625e-01 5.65596608e-08
 5.74218750e-01 -5.62851952e-08
 5.76171875e-01 5.60137741e-08
 5.78125000e-01 -5.57453594e-08
 5.80078125e-01 5.54799100e-08
 5.82031250e-01 -5.52173902e-08
 5.83984375e-01 5.49577601e-08
 5.85937500e-01 -5.47009852e-08
 5.87890625e-01 5.44470273e-08
 5.89843750e-01 -5.41958528e-08
 5.91796875e-01 5.39474238e-08
 5.93750000e-01 -5.37017094e-08
 5.95703125e-01 5.34586721e-08
 5.97656250e-01 -5.32182822e-08
 5.99609375e-01 5.29805036e-08
 6.01562500e-01 -5.27453068e-08
 6.03515625e-01 5.25126587e-08
 6.05468750e-01 -5.22825275e-08
 6.07421875e-01 5.20548843e-08
 6.09375000e-01 -5.18296989e-08
 6.11328125e-01 5.16069400e-08
 6.13281250e-01 -5.13865790e-08
 6.15234375e-01 5.11685878e-08
 6.17187500e-01 -5.09529379e-08
 6.19140625e-01 5.07396028e-08
 6.21093750e-01 -5.05285512e-08
 6.23046875e-01 5.03197607e-08
 6.25000000e-01 -5.01132033e-08
 6.26953125e-01 4.99088520e-08
 6.28906250e-01 -4.97066802e-08
 6.30859375e-01 4.95066675e-08
 6.32812500e-01 -4.93087841e-08
 6.34765625e-01 4.91130076e-08
 6.36718750e-01 -4.89193139e-08
 6.38671875e-01 4.87276804e-08
 6.40625000e-01 -4.85380810e-08
 6.42578125e-01 4.83504950e-08
 6.44531250e-01 -4.81648983e-08
 6.46484375e-01 4.79812715e-08
 6.48437500e-01 -4.77995896e-08
 6.50390625e-01 4.76198328e-08
 6.52343750e-01 -4.74419781e-08
 6.54296875e-01 4.72660086e-08
 6.56250000e-01 -4.70918989e-08
 6.58203125e-01 4.69196325e-08
 6.60156250e-01 -4.67491861e-08
 6.62109375e-01 4.65805440e-08
 6.64062500e-01 -4.64136837e-08
 6.66015625e-01 4.62485887e-08
 6.67968750e-01 -4.60852372e-08
 6.69921875e-01 4.59236141e-08
 6.71875000e-01 -4.57636982e-08
 6.73828125e-01 4.56054746e-08
 6.75781250e-01 -4.54489232e-08
 6.77734375e-01 4.52940279e-08
 6.79687500e-01 -4.51407715e-08
 6.81640625e-01 4.49891369e-08
 6.83593750e-01 -4.48391078e-08
 6.85546875e-01 4.46906678e-08
 6.87500000e-01 -4.45438011e-08
 6.89453125e-01 4.43984908e-08
 6.91406250e-01 -4.42547227e-08
 6.93359375e-01 4.41124801e-08
 6.95312500e-01 -4.39717494e-08
 6.97265625e-01 4.38325142e-08
 6.99218750e-01 -4.36947615e-08
 7.01171875e-01 4.35584748e-08
 7.03125000e-01 -4.34236412e-08
 7.05078125e-01 4.32902462e-08
 7.07031250e-01 -4.31582768e-08
 7.08984375e-01 4.30277167e-08
 7.10937500e-01 -4.28985568e-08
 7.12890625e-01 4.27707798e-08
 7.14843750e-01 -4.26443760e-08
 7.16796875e-01 4.25193291e-08
 7.18750000e-01 -4.23956298e-08
 7.20703125e-01 4.22732625e-08
 7.22656250e-01 -4.21522185e-08
 7.24609375e-01 4.20324821e-08
 7.26562500e-01 -4.19140446e-08
 7.28515625e-01 4.17968907e-08
 7.30468750e-01 -4.16810134e-08
 7.32421875e-01 4.15663955e-08
 7.34375000e-01 -4.14530321e-08
 7.36328125e-01 4.13409056e-08
 7.38281250e-01 -4.12300116e-08
 7.40234375e-01 4.11203336e-08
 7.42187500e-01 -4.10118666e-08
 7.44140625e-01 4.09045957e-08
 7.46093750e-01 -4.07985115e-08
 7.48046875e-01 4.06936038e-08
 7.50000000e-01 -4.05898660e-08
 7.51953125e-01 4.04872825e-08
 7.53906250e-01 -4.03858485e-08
 7.55859375e-01 4.02855529e-08
 7.57812500e-01 -4.01863856e-08
 7.59765625e-01 4.00883362e-08
 7.61718750e-01 -3.99913984e-08
 7.63671875e-01 3.98955616e-08
 7.65625000e-01 -3.98008184e-08
 7.67578125e-01 3.97071575e-08
 7.69531250e-01 -3.96145718e-08
 7.71484375e-01 3.95230524e-08
 7.73437500e-01 -3.94325922e-08
 7.75390625e-01 3.93431811e-08
 7.77343750e-01 -3.92548125e-08
 7.79296875e-01 3.91674772e-08
 7.81250000e-01 -3.90811683e-08
 7.83203125e-01 3.89958775e-08
 7.85156250e-01 -3.89115972e-08
 7.87109375e-01 3.88283194e-08
 7.89062500e-01 -3.87460381e-08
 7.91015625e-01 3.86647447e-08
 7.92968750e-01 -3.85844321e-08
 7.94921875e-01 3.85050945e-08
 7.96875000e-01 -3.84267234e-08
 7.98828125e-01 3.83493123e-08
 8.00781250e-01 -3.82728547e-08
 8.02734375e-01 3.81973440e-08
 8.04687500e-01 -3.81227735e-08
 8.06640625e-01 3.80491358e-08
 8.08593750e-01 -3.79764271e-08
 8.10546875e-01 3.79046379e-08
 8.12500000e-01 -3.78337649e-08
 8.14453125e-01 3.77637992e-08
 8.16406250e-01 -3.76947382e-08
 8.18359375e-01 3.76265717e-08
 8.20312500e-01 -3.75592992e-08
 8.22265625e-01 3.74929094e-08
 8.24218750e-01 -3.74274016e-08
 8.26171875e-01 3.73627660e-08
 8.28125000e-01 -3.72990009e-08
 8.30078125e-01 3.72360979e-08
 8.32031250e-01 -3.71740544e-08
 8.33984375e-01 3.71128618e-08
 8.35937500e-01 -3.70525201e-08
 8.37890625e-01 3.69930178e-08
 8.39843750e-01 -3.69343566e-08
 8.41796875e-01 3.68765257e-08
 8.43750000e-01 -3.68195263e-08
 8.45703125e-01 3.67633469e-08
 8.47656250e-01 -3.67079890e-08
 8.49609375e-01 3.66534436e-08
 8.51562500e-01 -3.65997105e-08
 8.53515625e-01 3.65467799e-08
 8.55468750e-01 -3.64946538e-08
 8.57421875e-01 3.64433225e-08
 8.59375000e-01 -3.63927849e-08
 8.61328125e-01 3.63430349e-08
 8.63281250e-01 -3.62940702e-08
 8.65234375e-01 3.62458857e-08
 8.67187500e-01 -3.61984797e-08
 8.69140625e-01 3.61518453e-08
 8.71093750e-01 -3.61059802e-08
 8.73046875e-01 3.60608819e-08
 8.75000000e-01 -3.60165447e-08
 8.76953125e-01 3.59729661e-08
 8.78906250e-01 -3.59301419e-08
 8.80859375e-01 3.58880705e-08
 8.82812500e-01 -3.58467458e-08
 8.84765625e-01 3.58061682e-08
 8.86718750e-01 -3.57663295e-08
 8.88671875e-01 3.57272323e-08
 8.90625000e-01 -3.56888684e-08
 8.92578125e-01 3.56512390e-08
 8.94531250e-01 -3.56143368e-08
 8.96484375e-01 3.55781639e-08
 8.98437500e-01 -3.55427121e-08
 9.00390625e-01 3.55079833e-08
 9.02343750e-01 -3.54739716e-08
 9.04296875e-01 3.54406768e-08
 9.06250000e-01 -3.54080941e-08
 9.08203125e-01 3.53762223e-08
 9.10156250e-01 -3.53450579e-08
 9.12109375e-01 3.53146000e-08
 9.14062500e-01 -3.52848450e-08
 9.16015625e-01 3.52557915e-08
 9.17968750e-01 -3.52274361e-08
 9.19921875e-01 3.51997769e-08
 9.21875000e-01 -3.51728132e-08
 9.23828125e-01 3.51465406e-08
 9.25781250e-01 -3.51209594e-08
 9.27734375e-01 3.50960658e-08
 9.29687500e-01 -3.50718593e-08
 9.31640625e-01 3.50483365e-08
 9.33593750e-01 -3.50254970e-08
 9.35546875e-01 3.50033379e-08
 9.37500000e-01 -3.49818589e-08
 9.39453125e-01 3.49610570e-08
 9.41406250e-01 -3.49409320e-08
 9.43359375e-01 3.49214809e-08
 9.45312500e-01 -3.49027035e-08
 9.47265625e-01 3.48845964e-08
 9.49218750e-01 -3.48671610e-08
 9.51171875e-01 3.48503934e-08
 9.53125000e-01 -3.48342949e-08
 9.55078125e-01 3.48188611e-08
 9.57031250e-01 -3.48040940e-08
 9.58984375e-01 3.47899896e-08
 9.60937500e-01 -3.47765504e-08
 9.62890625e-01 3.47637708e-08
 9.64843750e-01 -3.47516540e-08
 9.66796875e-01 3.47401955e-08
 9.68750000e-01 -3.47293991e-08
 9.70703125e-01 3.47192586e-08
 9.72656250e-01 -3.47097782e-08
 9.74609375e-01 3.47009528e-08
 9.76562500e-01 -3.46927851e-08
 9.78515625e-01 3.46852720e-08
 9.80468750e-01 -3.46784148e-08
 9.82421875e-01 3.46722122e-08
 9.84375000e-01 -3.46666629e-08
 9.86328125e-01 3.46617686e-08
 9.88281250e-01 -3.46575275e-08
 9.90234375e-01 3.46539366e-08
 9.92187500e-01 -3.46510038e-08
 9.94140625e-01 3.46487203e-08
 9.96093750e-01 -3.46470896e-08
 9.98046875e-01 3.46461100e-08


==> data/kernel_a4.dat <==
 -1.00000000e+00 -1.23456800e-12
 -9.98046875e-01 1.23279165e-12
 -9.96093750e-01 -1.23634436e-12
 -9.94140625e-01 1.23367982e-12
 -9.92187500e-01 -1.23634436e-12
 -9.90234375e-01 1.23456800e-12
 -9.88281250e-01 -1.23545618e-12
 -9.86328125e-01 1.23367982e-12
 -9.84375000e-01 -1.23634436e-12
 -9.82421875e-01 1.23367982e-12
 -9.80468750e-01 -1.23634436e-12
 -9.78515625e-01 1.23456800e-12
 -9.76562500e-01 -1.23723254e-12
 -9.74609375e-01 1.23456800e-12
 -9.72656250e-01 -1.23812072e-12
 -9.70703125e-01 1.23634436e-12
 -9.68750000e-01 -1.23723254e-12
 -9.66796875e-01 1.23678845e-12
 -9.64843750e-01 -1.23989707e-12
 -9.62890625e-01 1.23812072e-12
 -9.60937500e-01 -1.23945298e-12
 -9.58984375e-01 1.23900890e-12
 -9.57031250e-01 -1.24034116e-12
 -9.55078125e-01 1.23967503e-12
 -9.53125000e-01 -1.24211752e-12
 -9.51171875e-01 1.24078525e-12
 -9.49218750e-01 -1.24300570e-12
 -9.47265625e-01 1.24233956e-12
 -9.45312500e-01 -1.24400490e-12
 -9.43359375e-01 1.24389388e-12
 -9.41406250e-01 -1.24544819e-12
 -9.39453125e-01 1.24500410e-12
 -9.37500000e-01 -1.24700250e-12
 -9.35546875e-01 1.24661392e-12
 -9.33593750e-01 -1.24827926e-12
 -9.31640625e-01 1.24866784e-12
 -9.29687500e-01 -1.24961153e-12
 -9.27734375e-01 1.24994459e-12
 -9.25781250e-01 -1.25155442e-12
 -9.23828125e-01 1.25177646e-12
 -9.21875000e-01 -1.25310873e-12
 -9.19921875e-01 1.25394140e-12
 -9.17968750e-01 -1.25503774e-12
 -9.16015625e-01 1.25616184e-12
 -9.14062500e-01 -1.25695288e-12
 -9.12109375e-01 1.25841004e-12
 -9.10156250e-01 -1.25904842e-12
 -9.08203125e-01 1.26067212e-12
 -9.06250000e-01 -1.26104682e-12
 -9.04296875e-01 1.26287869e-12
 -9.02343750e-01 -1.26340605e-12
 -9.00390625e-01 1.26576527e-12
 -8.98437500e-01 -1.26573751e-12
 -8.96484375e-01 1.26820776e-12
 -8.94531250e-01 -1.26842981e-12
 -8.92578125e-01 1.27020616e-12
 -8.90625000e-01 -1.27156619e-12
 -8.88671875e-01 1.27345356e-12
 -8.86718750e-01 -1.27406419e-12
 -8.84765625e-01 1.27566013e-12
 -8.82812500e-01 -1.27733935e-12
 -8.80859375e-01 1.27896305e-12
 -8.78906250e-01 -1.28029531e-12
 -8.76953125e-01 1.28134309e-12
 -8.75000000e-01 -1.28432247e-12
 -8.73046875e-01 1.28485742e-12
 -8.71093750e-01 -1.28691740e-12
 -8.69140625e-01 1.28769131e-12
 -8.67187500e-01 -1.29020839e-12
 -8.65234375e-01 1.29067026e-12
 -8.63281250e-01 -1.29395973e-12
 -8.61328125e-01 1.29443505e-12
 -8.59375000e-01 -1.29766770e-12
 -8.57421875e-01 1.29730254e-12
 -8.55468750e-01 -1.30075291e-12
 -8.53515625e-01 1.30120047e-12
 -8.51562500e-01 -1.30468900e-12
 -8.49609375e-01 1.30522676e-12
 -8.47656250e-01 -1.30873437e-12
 -8.45703125e-01 1.30871008e-12
 -8.43750000e-01 -1.31276934e-12
 -8.41796875e-01 1.31283179e-12
 -8.39843750e-01 -1.31679390e-12
 -8.37890625e-01 1.31709921e-12
 -8.35937500e-01 -1.32071437e-12
 -8.33984375e-01 1.32148459e-12
 -8.32031250e-01 -1.32504424e-12
 -8.30078125e-01 1.32627243e-12
 -8.28125000e-01 -1.32988065e-12
 -8.26171875e-01 1.33053291e-12
 -8.24218750e-01 -1.33401623e-12
 -8.22265625e-01 1.33509870e-12
 -8.20312500e-01 -1.33859590e-12
 -8.18359375e-01 1.34012246e-12
 -8.16406250e-01 -1.34353639e-12
 -8.14453125e-01 1.34503519e-12
 -8.12500000e-01 -1.34842137e-12
 -8.10546875e-01 1.35003120e-12
 -8.08593750e-01 -1.35336187e-12
 -8.06640625e-01 1.35552680e-12
 -8.04687500e-01 -1.35824685e-12
 -8.02734375e-01 1.36024525e-12
 -8.00781250e-01 -1.36390899e-12
 -7.98828125e-01 1.36590739e-12
 -7.96875000e-01 -1.36923806e-12
 -7.94921875e-01 1.37145850e-12
 -7.92968750e-01 -1.37478917e-12
 -7.91015625e-01 1.37712064e-12
 -7.89062500e-01 -1.38045131e-12
 -7.87109375e-01 1.38311584e-12
 -7.85156250e-01 -1.38711265e-12
 -7.83203125e-01 1.38911105e-12
 -7.81250000e-01 -1.39288581e-12
 -7.79296875e-01 1.39555034e-12
 -7.77343750e-01 -1.39843692e-12
 -7.75390625e-01 1.40154555e-12
 -7.73437500e-01 -1.40554235e-12
 -7.71484375e-01 1.40776280e-12
 -7.69531250e-01 -1.41087142e-12
 -7.67578125e-01 1.41442413e-12
 -7.65625000e-01 -1.41842094e-12
 -7.63671875e-01 1.42108547e-12
 -7.61718750e-01 -1.42552636e-12
 -7.59765625e-01 1.42774681e-12
 -7.57812500e-01 -1.43263179e-12
 -7.55859375e-01 1.43440815e-12
 -7.53906250e-01 -1.44062540e-12
 -7.51953125e-01 1.44151358e-12
 -7.50000000e-01 -1.44693631e-12
 -7.48046875e-01 1.44906232e-12
 -7.46093750e-01 -1.45414178e-12
 -7.44140625e-01 1.45660953e-12
 -7.42187500e-01 -1.46247444e-12
 -7.40234375e-01 1.46435149e-12
 -7.38281250e-01 -1.46958429e-12
 -7.36328125e-01 1.47220603e-12
 -7.34375000e-01 -1.47772159e-12
 -7.32421875e-01 1.48028763e-12
 -7.30468750e-01 -1.48582192e-12
 -7.28515625e-01 1.48876044e-12
 -7.26562500e-01 -1.49416476e-12
 -7.24609375e-01 1.49651343e-12
 -7.22656250e-01 -1.50263843e-12
 -7.20703125e-01 1.50529905e-12
 -7.18750000e-01 -1.51154506e-12
 -7.16796875e-01 1.51407536e-12
 -7.14843750e-01 -1.51997277e-12
 -7.12890625e-01 1.52285772e-12
 -7.10937500e-01 -1.52936618e-12
 -7.08984375e-01 1.53271438e-12
 -7.07031250e-01 -1.53816000e-12
 -7.05078125e-01 1.54182362e-12
 -7.03125000e-01 -1.54795527e-12
 -7.01171875e-01 1.55162361e-12
 -6.99218750e-01 -1.55695502e-12
 -6.97265625e-01 1.56129044e-12
 -6.95312500e-01 -1.56731798e-12
 -6.93359375e-01 1.57120412e-12
 -6.91406250e-01 -1.57709572e-12
 -6.89453125e-01 1.58165792e-12
 -6.87500000e-01 -1.58736152e-12
 -6.85546875e-01 1.59221264e-12
 -6.83593750e-01 -1.59763064e-12
 -6.81640625e-01 1.60281075e-12
 -6.79687500e-01 -1.60830302e-12
 -6.77734375e-01 1.61372774e-12
 -6.75781250e-01 -1.61895137e-12
 -6.73828125e-01 1.62534664e-12
 -6.71875000e-01 -1.63040631e-12
 -6.69921875e-01 1.63688749e-12
 -6.67968750e-01 -1.64149761e-12
 -6.66015625e-01 1.64827485e-12
 -6.64062500e-01 -1.65309463e-12
 -6.62109375e-01 1.65976278e-12
 -6.60156250e-01 -1.66484560e-12
 -6.58203125e-01 1.67253321e-12
 -6.56250000e-01 -1.67704788e-12
 -6.54296875e-01 1.68458506e-12
 -6.52343750e-01 -1.68957296e-12
 -6.50390625e-01 1.69749048e-12
 -6.48437500e-01 -1.70207696e-12
 -6.46484375e-01 1.71030513e-12
 -6.44531250e-01 -1.71505719e-12
 -6.42578125e-01 1.72289114e-12
 -6.40625000e-01 -1.72936817e-12
 -6.38671875e-01 1.73636984e-12
 -6.36718750e-01 -1.74228210e-12
 -6.34765625e-01 1.74997495e-12
 -6.32812500e-01 -1.75662544e-12
 -6.30859375e-01 1.76433304e-12
 -6.28906250e-01 -1.77059777e-12
 -6.26953125e-01 1.77829192e-12
 -6.25000000e-01 -1.78488019e-12
 -6.23046875e-01 1.79277124e-12
 -6.21093750e-01 -1.79950697e-12
 -6.19140625e-01 1.80815730e-12
 -6.17187500e-01 -1.81508324e-12
 -6.15234375e-01 1.82294750e-12
 -6.13281250e-01 -1.83056044e-12
 -6.11328125e-01 1.83867526e-12
 -6.09375000e-01 -1.84614997e-12
 -6.07421875e-01 1.85404882e-12
 -6.05468750e-01 -1.86274325e-12
 -6.03515625e-01 1.87071799e-12
 -6.01562500e-01 -1.87928015e-12
 -5.99609375e-01 1.88783711e-12
 -5.97656250e-01 -1.89641315e-12
 -5.95703125e-01 1.90395616e-12
 -5.93750000e-01 -1.91346418e-12
 -5.91796875e-01 1.92127043e-12
 -5.89843750e-01 -1.93113667e-12
 -5.87890625e-01 1.93956309e-12
 -5.85937500e-01 -1.94915264e-12
 -5.83984375e-01 1.95727462e-12
 -5.82031250e-01 -1.96788939e-12
 -5.80078125e-01 1.97576504e-12
 -5.78125000e-01 -1.98656716e-12
 -5.76171875e-01 1.99476893e-12
 -5.74218750e-01 -2.00597525e-12
 -5.72265625e-01 2.01417008e-12
 -5.70312500e-01 -2.02544925e-12
 -5.68359375e-01 2.03426165e-12
 -5.66406250e-01 -2.04540551e-12
 -5.64453125e-01 2.05416933e-12
 -5.62500000e-01 -2.06617362e-12
 -5.60546875e-01 2.07500683e-12
 -5.58593750e-01 -2.08709439e-12
 -5.56640625e-01 2.09667006e-12
 -5.54687500e-01 -2.10868822e-12
 -5.52734375e-01 2.11848594e-12
 -5.50781250e-01 -2.13080942e-12
 -5.48828125e-01 2.14087081e-12
 -5.46875000e-01 -2.15316653e-12
 -5.44921875e-01 2.16385243e-12
 -5.42968750e-01 -2.17628693e-12
 -5.41015625e-01 2.18705609e-12
 -5.39062500e-01 -2.19976815e-12
 -5.37109375e-01 2.21128671e-12
 -5.35156250e-01 -2.22361018e-12
 -5.33203125e-01 2.23504548e-12
 -5.31250000e-01 -2.24886776e-12
 -5.29296875e-01 2.26019203e-12
 -5.27343750e-01 -2.27357022e-12
 -5.25390625e-01 2.28611574e-12
 -5.23437500e-01 -2.29993802e-12
 -5.21484375e-01 2.31198394e-12
 -5.19531250e-01 -2.32602826e-12
 -5.17578125e-01 2.33935094e-12
 -5.15625000e-01 -2.35356179e-12
 -5.13671875e-01 2.36710651e-12
 -5.11718750e-01 -2.38076225e-12
 -5.09765625e-01 2.39541720e-12
 -5.07812500e-01 -2.40996112e-12
 -5.05859375e-01 2.42372789e-12
 -5.03906250e-01 -2.43860487e-12
 -5.01953125e-01 2.45359288e-12
 -5.00000000e-01 -2.46735965e-12
 -4.98046875e-01 2.48426973e-12
 -4.96093750e-01 -2.49939132e-12
 -4.94140625e-01 2.51555374e-12
 -4.92187500e-01 -2.52963622e-12
 -4.90234375e-01 2.54729571e-12
 -4.88281250e-01 -2.56290128e-12
 -4.86328125e-01 2.57972810e-12
 -4.84375000e-01 -2.59562510e-12
 -4.82421875e-01 2.61345112e-12
 -4.80468750e-01 -2.62917466e-12
 -4.78515625e-01 2.64720190e-12
 -4.76562500e-01 -2.66402178e-12
 -4.74609375e-01 2.68322864e-12
 -4.72656250e-01 -2.69952116e-12
 -4.70703125e-01 2.71864475e-12
 -4.68750000e-01 -2.73607526e-12
 -4.66796875e-01 2.75551934e-12
 -4.64843750e-01 -2.77359385e-12
 -4.62890625e-01 2.79404451e-12
 -4.60937500e-01 -2.81221921e-12
 -4.58984375e-01 2.83309140e-12
 -4.57031250e-01 -2.85178478e-12
 -4.55078125e-01 2.87317392e-12
 -4.53125000e-01 -2.89209282e-12
 -4.51171875e-01 2.91452279e-12
 -4.49218750e-01 -2.93355444e-12
 -4.47265625e-01 2.95699923e-12
 -4.45312500e-01 -2.97614711e-12
 -4.43359375e-01 3.00074895e-12
 -4.41406250e-01 -3.02025419e-12
 -4.39453125e-01 3.04553952e-12
 -4.37500000e-01 -3.06480535e-12
 -4.35546875e-01 3.09200582e-12
 -4.33593750e-01 -3.11065063e-12
 -4.31640625e-01 3.14016868e-12
 -4.29687500e-01 -3.15703713e-12
 -4.27734375e-01 3.18964993e-12
 -4.25781250e-01 -3.20463794e-12
 -4.23828125e-01 3.24105326e-12
 -4.21875000e-01 -3.25325877e-12
 -4.19921875e-01 3.29530847e-12
 -4.17968750e-01 -3.30186573e-12
 -4.16015625e-01 3.35205474e-12
 -4.14062500e-01 -3.35093064e-12
 -4.12109375e-01 3.41190270e-12
 -4.10156250e-01 -3.39872575e-12
 -4.08203125e-01 3.47639972e-12
 -4.06250000e-01 -3.44485551e-12
 -4.04296875e-01 3.54627439e-12
 -4.02343750e-01 -3.48854279e-12
 -4.00390625e-01 3.62343489e-12
 -3.98437500e-01 -3.52715079e-12
 -3.96484375e-01 3.71105924e-12
 -3.94531250e-01 -3.55648844e-12
 -3.92578125e-01 3.81272791e-12
 -3.90625000e-01 -3.57372465e-12
 -3.88671875e-01 3.93471367e-12
 -3.86718750e-01 -3.57106011e-12
 -3.84765625e-01 4.08396927e-12
 -3.82812500e-01 -3.53919671e-12
 -3.80859375e-01 4.27406721e-12
 -3.78906250e-01 -3.46254969e-12
 -3.76953125e-01 4.52308330e-12
 -3.75000000e-01 -3.32082647e-12
 -3.73046875e-01 4.85504130e-12
 -3.71093750e-01 -3.08322381e-12
 -3.69140625e-01 5.30754298e-12
 -3.67187500e-01 -2.70368493e-12
 -3.65234375e-01 5.93610718e-12
 -3.63281250e-01 -2.11813466e-12
 -3.61328125e-01 6.82123650e-12
 -3.59375000e-01 -1.22975068e-12
 -3.57421875e-01 8.07650626e-12
 -3.55468750e-01 1.00678363e-13
 -3.53515625e-01 9.87164430e-12
 -3.51562500e-01 2.07556932e-12
 -3.49609375e-01 1.24513828e-11
 -3.47656250e-01 4.99128907e-12
 -3.45703125e-01 1.61730698e-11
 -3.43750000e-01 9.27773483e-12
 -3.41796875e-01 2.15548031e-11
 -3.39843750e-01 1.55586663e-11
 -3.37890625e-01 2.93499114e-11
 -3.35937500e-01 2.47436793e-11
 -3.33984375e-01 4.06537200e-11
 -3.32031250e-01 3.81512270e-11
 -3.30078125e-01 5.70570900e-11
 -3.28125000e-01 5.76981310e-11
 -3.26171875e-01 8.08685098e-11
 -3.24218750e-01 8.61644887e-11
 -3.22265625e-01 1.15438419e-10
 -3.20312500e-01 1.27585574e-10
 -3.18359375e-01 1.65626186e-10
 -3.16406250e-01 1.87812446e-10
 -3.14453125e-01 2.38476024e-10
 -3.12500000e-01 2.75325006e-10
 -3.10546875e-01 3.44196727e-10
 -3.08593750e-01 4.02408634e-10
 -3.06640625e-01 4.97573080e-10
 -3.04687500e-01 5.86852941e-10
 -3.02734375e-01 7.20007262e-10
 -3.00781250e-01 8.54403173e-10
 -2.98828125e-01 1.04246595e-09
 -2.96875000e-01 1.24229965e-09
 -2.94921875e-01 1.50972965e-09
 -2.92968750e-01 1.80437990e-09
 -2.91015625e-01 2.18651916e-09
 -2.89062500e-01 2.61843455e-09
 -2.87109375e-01 3.16632010e-09
 -2.85156250e-01 3.79679660e-09
 -2.83203125e-01 4.58409549e-09
 -2.81250000e-01 5.50158885e-09
 -2.79296875e-01 6.63456556e-09
 -2.77343750e-01 7.96664773e-09
 -2.75390625e-01 9.59849672e-09
 -2.73437500e-01 1.15290315e-08
 -2.71484375e-01 1.38804687e-08
 -2.69531250e-01 1.66742867e-08
 -2.67578125e-01 2.00630975e-08
 -2.65625000e-01 2.41013863e-08
 -2.63671875e-01 2.89848127e-08
 -2.61718750e-01 3.48158666e-08
 -2.59765625e-01 4.18513564e-08
 -2.57812500e-01 5.02632699e-08
 -2.55859375e-01 6.03954519e-08
 -2.53906250e-01 7.25201769e-08
 -2.51953125e-01 8.71053099e-08
 -2.50000000e-01 1.04567448e-07
 -2.48046875e-01 1.25551303e-07
 -2.46093750e-01 1.50680718e-07
 -2.44140625e-01 1.80852616e-07
 -2.42187500e-01 2.16987898e-07
 -2.40234375e-01 2.60343151e-07
 -2.38281250e-01 3.12264382e-07
 -2.36328125e-01 3.74520888e-07
 -2.34375000e-01 4.49066150e-07
 -2.32421875e-01 5.38399944e-07
 -2.30468750e-01 6.45342662e-07
 -2.28515625e-01 7.73434099e-07
 -2.26562500e-01 9.26730211e-07
 -2.24609375e-01 1.11025032e-06
 -2.22656250e-01 1.32980916e-06
 -2.20703125e-01 1.59252888e-06
 -2.18750000e-01 1.90672468e-06
 -2.16796875e-01 2.28250445e-06
 -2.14843750e-01 2.73173385e-06
 -2.12890625e-01 3.26875556e-06
 -2.10937500e-01 3.91047025e-06
 -2.08984375e-01 4.67722003e-06
 -2.07031250e-01 5.59303661e-06
 -2.05078125e-01 6.68675113e-06
 -2.03125000e-01 7.99248143e-06
 -2.01171875e-01 9.55105495e-06
 -1.99218750e-01 1.14108357e-05
 -1.97265625e-01 1.36295806e-05
 -1.95312500e-01 1.62757467e-05
 -1.93359375e-01 1.94309485e-05
 -1.91406250e-01 2.31919405e-05
 -1.89453125e-01 2.76739073e-05
 -1.87500000e-01 3.30133927e-05
 -1.85546875e-01 3.93727442e-05
 -1.83593750e-01 4.69443628e-05
 -1.81640625e-01 5.59567450e-05
 -1.79687500e-01 6.66805720e-05
 -1.77734375e-01 7.94369574e-05
 -1.75781250e-01 9.46060888e-05
 -1.73828125e-01 1.12638519e-04
 -1.71875000e-01 1.34067335e-04
 -1.69921875e-01 1.59523640e-04
 -1.67968750e-01 1.89753585e-04
 -1.66015625e-01 2.25639605e-04
 -1.64062500e-01 2.68224128e-04
 -1.62109375e-01 3.18738693e-04
 -1.60156250e-01 3.78636808e-04
 -1.58203125e-01 4.49633820e-04
 -1.56250000e-01 5.33752260e-04
 -1.54296875e-01 6.33376338e-04
 -1.52343750e-01 7.51314271e-04
 -1.50390625e-01 8.90872600e-04
 -1.48437500e-01 1.05594151e-03
 -1.46484375e-01 1.25109590e-03
 -1.44531250e-01 1.48171171e-03
 -1.42578125e-01 1.75410300e-03
 -1.40625000e-01 2.07567978e-03
 -1.38671875e-01 2.45513330e-03
 -1.36718750e-01 2.90264937e-03
 -1.34765625e-01 3.43015766e-03
 -1.32812500e-01 4.05161878e-03
 -1.30859375e-01 4.78335824e-03
 -1.28906250e-01 5.64445074e-03
 -1.26953125e-01 6.65716552e-03
 -1.25000000e-01 7.84747791e-03
 -1.23046875e-01 9.24566000e-03
 -1.21093750e-01 1.08869576e-02
 -1.19140625e-01 1.28123688e-02
 -1.17187500e-01 1.50695342e-02
 -1.15234375e-01 1.77137564e-02
 -1.13281250e-01 2.08091615e-02
 -1.11328125e-01 2.44300242e-02
 -1.09375000e-01 2.86622714e-02
 -1.07421875e-01 3.36051897e-02
 -1.05468750e-01 3.93733533e-02
 -1.03515625e-01 4.60988027e-02
 -1.01562500e-01 5.39334915e-02
 -9.96093750e-02 6.30520334e-02
 -9.76562500e-02 7.36547698e-02
 -9.57031250e-02 8.59711886e-02
 -9.37500000e-02 1.00263712e-01
 -9.17968750e-02 1.16831885e-01
 -8.98437500e-02 1.36016970e-01
 -8.78906250e-02 1.58206979e-01
 -8.59375000e-02 1.83842129e-01
 -8.39843750e-02 2.13420732e-01
 -8.20312500e-02 2.47505499e-01
 -8.00781250e-02 2.86730222e-01
 -7.81250000e-02 3.31806774e-01
 -7.61718750e-02 3.83532362e-01
 -7.42187500e-02 4.42796899e-01
 -7.22656250e-02 5.10590355e-01
 -7.03125000e-02 5.88009878e-01
 -6.83593750e-02 6.76266437e-01
 -6.64062500e-02 7.76690646e-01
 -6.44531250e-02 8.90737397e-01
 -6.25000000e-02 1.01998878e+00
 -6.05468750e-02 1.16615473e+00
 -5.85937500e-02 1.33107073e+00
 -5.66406250e-02 1.51669168e+00
 -5.46875000e-02 1.72508108e+00
 -5.27343750e-02 1.95839440e+00
 -5.07812500e-02 2.21885556e+00
 -4.88281250e-02 2.50872496e+00
 -4.68750000e-02 2.83025801e+00
 -4.49218750e-02 3.18565237e+00
 -4.29687500e-02 3.57698258e+00
 -4.10156250e-02 4.00612077e+00
 -3.90625000e-02 4.47464192e+00
 -3.71093750e-02 4.98371308e+00
 -3.51562500e-02 5.53396596e+00
 -3.32031250e-02 6.12535326e+00
 -3.12500000e-02 6.75699010e+00
 -2.92968750e-02 7.42698335e+00
 -2.73437500e-02 8.13225338e+00
 -2.53906250e-02 8.86835503e+00
 -2.34375000e-02 9.62930757e+00
 -2.14843750e-02 1.04074464e+01
 -1.95312500e-02 1.11933132e+01
 -1.75781250e-02 1.19756057e+01
 -1.56250000e-02 1.27412114e+01
 -1.36718750e-02 1.34753539e+01
 -1.17187500e-02 1.41618832e+01
 -9.76562500e-03 1.47837391e+01
 -7.81250000e-03 1.53236141e+01
 -5.85937500e-03 1.57648271e+01
 -3.90625000e-03 1.60923957e+01
 -1.95312500e-03 1.62942500e+01
 0.00000000e+00 1.63624617e+01
 1.95312500e-03 1.62942500e+01
 3.90625000e-03 1.60923957e+01
 5.85937500e-03 1.57648271e+01
 7.81250000e-03 1.53236141e+01
 9.76562500e-03 1.47837391e+01
 1.17187500e-02 1.41618832e+01
 1.36718750e-02 1.34753539e+01
 1.56250000e-02 1.27412114e+01
 1.75781250e-02 1.19756057e+01
 1.95312500e-02 1.11933132e+01
 2.14843750e-02 1.04074464e+01
 2.34375000e-02 9.62930757e+00
 2.53906250e-02 8.86835503e+00
 2.73437500e-02 8.13225338e+00
 2.92968750e-02 7.42698335e+00
 3.12500000e-02 6.75699010e+00
 3.32031250e-02 6.12535326e+00
 3.51562500e-02 5.53396596e+00
 3.71093750e-02 4.98371308e+00
 3.90625000e-02 4.47464192e+00
 4.10156250e-02 4.00612077e+00
 4.29687500e-02 3.57698258e+00
 4.49218750e-02 3.18565237e+00
 4.68750000e-02 2.83025801e+00
 4.88281250e-02 2.50872496e+00
 5.07812500e-02 2.21885556e+00
 5.27343750e-02 1.95839440e+00
 5.46875000e-02 1.72508108e+00
 5.66406250e-02 1.51669168e+00
 5.85937500e-02 1.33107073e+00
 6.05468750e-02 1.16615473e+00
 6.25000000e-02 1.01998878e+00
 6.44531250e-02 8.90737397e-01
 6.64062500e-02 7.76690646e-01
 6.83593750e-02 6.76266437e-01
 7.03125000e-02 5.88009878e-01
 7.22656250e-02 5.10590355e-01
 7.42187500e-02 4.42796899e-01
 7.61718750e-02 3.83532362e-01
 7.81250000e-02 3.31806774e-01
 8.00781250e-02 2.86730222e-01
 8.20312500e-02 2.47505499e-01
 8.39843750e-02 2.13420732e-01
 8.59375000e-02 1.83842129e-01
 8.78906250e-02 1.58206979e-01
 8.98437500e-02 1.36016970e-01
 9.17968750e-02 1.16831885e-01
 9.37500000e-02 1.00263712e-01
 9.57031250e-02 8.59711886e-02
 9.76562500e-02 7.36547698e-02
 9.96093750e-02 6.30520334e-02
 1.01562500e-01 5.39334915e-02
 1.03515625e-01 4.60988027e-02
 1.05468750e-01 3.93733533e-02
 1.07421875e-01 3.36051897e-02
 1.09375000e-01 2.86622714e-02
 1.11328125e-01 2.44300242e-02
 1.13281250e-01 2.08091615e-02
 1.15234375e-01 1.77137564e-02
 1.17187500e-01 1.50695342e-02
 1.19140625e-01 1.28123688e-02
 1.21093750e-01 1.08869576e-02
 1.23046875e-01 9.24566000e-03
 1.25000000e-01 7.84747791e-03
 1.26953125e-01 6.65716552e-03
 1.28906250e-01 5.64445074e-03
 1.30859375e-01 4.78335824e-03
 1.32812500e-01 4.05161878e-03
 1.34765625e-01 3.43015766e-03
 1.36718750e-01 2.90264937e-03
 1.38671875e-01 2.45513330e-03
 1.40625000e-01 2.07567978e-03
 1.42578125e-01 1.75410300e-03
 1.44531250e-01 1.48171171e-03
 1.46484375e-01 1.25109590e-03
 1.48437500e-01 1.05594151e-03
 1.50390625e-01 8.90872600e-04
 1.52343750e-01 7.51314271e-04
 1.54296875e-01 6.33376338e-04
 1.56250000e-01 5.33752260e-04
 1.58203125e-01 4.49633820e-04
 1.60156250e-01 3.78636808e-04
 1.62109375e-01 3.18738693e-04
 1.64062500e-01 2.68224128e-04
 1.66015625e-01 2.25639605e-04
 1.67968750e-01 1.89753585e-04
 1.69921875e-01 1.59523640e-04
 1.71875000e-01 1.34067335e-04
 1.73828125e-01 1.12638519e-04
 1.75781250e-01 9.46060888e-05
 1.77734375e-01 7.94369574e-05
 1.79687500e-01 6.66805720e-05
 1.81640625e-01 5.59567450e-05
 1.83593750e-01 4.69443628e-05
 1.85546875e-01 3.93727442e-05
 1.87500000e-01 3.30133927e-05
 1.89453125e-01 2.76739073e-05
 1.91406250e-01 2.31919405e-05
 1.93359375e-01 1.94309485e-05
 1.95312500e-01 1.62757467e-05
 1.97265625e-01 1.36295806e-05
 1.99218750e-01 1.14108357e-05
 2.01171875e-01 9.55105495e-06
 2.03125000e-01 7.99248143e-06
 2.05078125e-01 6.68675113e-06
 2.07031250e-01 5.59303661e-06
 2.08984375e-01 4.67722003e-06
 2.10937500e-01 3.91047025e-06
 2.12890625e-01 3.26875556e-06
 2.14843750e-01 2.73173385e-06
 2.16796875e-01 2.28250445e-06
 2.18750000e-01 1.90672468e-06
 2.20703125e-01 1.59252888e-06
 2.22656250e-01 1.32980916e-06
 2.24609375e-01 1.11025032e-06
 2.26562500e-01 9.26730210e-07
 2.28515625e-01 7.73434099e-07
 2.30468750e-01 6.45342662e-07
 2.32421875e-01 5.38399944e-07
 2.34375000e-01 4.49066150e-07
 2.36328125e-01 3.74520889e-07
 2.38281250e-01 3.12264382e-07
 2.40234375e-01 2.60343151e-07
 2.42187500e-01 2.16987899e-07
 2.44140625e-01 1.80852617e-07
 2.46093750e-01 1.50680718e-07
 2.48046875e-01 1.25551303e-07
 2.50000000e-01 1.04567448e-07
 2.51953125e-01 8.71053087e-08
 2.53906250e-01 7.25201760e-08
 2.55859375e-01 6.03954521e-08
 2.57812500e-01 5.02632698e-08
 2.59765625e-01 4.18513563e-08
 2.61718750e-01 3.48158663e-08
 2.63671875e-01 2.89848129e-08
 2.65625000e-01 2.41013857e-08
 2.67578125e-01 2.00630964e-08
 2.69531250e-01 1.66742875e-08
 2.71484375e-01 1.38804691e-08
 2.73437500e-01 1.15290321e-08
 2.75390625e-01 9.59849651e-09
 2.77343750e-01 7.96664768e-09
 2.79296875e-01 6.63456553e-09
 2.81250000e-01 5.50158949e-09
 2.83203125e-01 4.58409559e-09
 2.85156250e-01 3.79679714e-09
 2.87109375e-01 3.16632010e-09
 2.89062500e-01 2.61843438e-09
 2.91015625e-01 2.18651903e-09
 2.92968750e-01 1.80437986e-09
 2.94921875e-01 1.50972964e-09
 2.96875000e-01 1.24229971e-09
 2.98828125e-01 1.04246593e-09
 3.00781250e-01 8.54403332e-10
 3.02734375e-01 7.20007147e-10
 3.04687500e-01 5.86853034e-10
 3.06640625e-01 4.97573112e-10
 3.08593750e-01 4.02408700e-10
 3.10546875e-01 3.44196651e-10
 3.12500000e-01 2.75325047e-10
 3.14453125e-01 2.38476017e-10
 3.16406250e-01 1.87812396e-10
 3.18359375e-01 1.65626170e-10
 3.20312500e-01 1.27585587e-10
 3.22265625e-01 1.15438474e-10
 3.24218750e-01 8.61644470e-11
 3.26171875e-01 8.08684429e-11
 3.28125000e-01 5.76980985e-11
 3.30078125e-01 5.70570789e-11
 3.32031250e-01 3.81512789e-11
 3.33984375e-01 4.06537481e-11
 3.35937500e-01 2.47436727e-11
 3.37890625e-01 2.93498349e-11
 3.39843750e-01 1.55586761e-11
 3.41796875e-01 2.15546925e-11
 3.43750000e-01 9.27780124e-12
 3.45703125e-01 1.61732412e-11
 3.47656250e-01 4.99120970e-12
 3.49609375e-01 1.24515248e-11
 3.51562500e-01 2.07572241e-12
 3.53515625e-01 9.87176345e-12
 3.55468750e-01 1.00126721e-13
 3.57421875e-01 8.07627034e-12
 3.59375000e-01 -1.22976477e-12
 3.61328125e-01 6.82150690e-12
 3.63281250e-01 -2.11824091e-12
 3.65234375e-01 5.93662619e-12
 3.67187500e-01 -2.70386187e-12
 3.69140625e-01 5.30748232e-12
 3.71093750e-01 -3.08288117e-12
 3.73046875e-01 4.85488819e-12
 3.75000000e-01 -3.32082647e-12
 3.76953125e-01 4.52319647e-12
 3.78906250e-01 -3.46241197e-12
 3.80859375e-01 4.27435263e-12
 3.82812500e-01 -3.53870015e-12
 3.84765625e-01 4.08362981e-12
 3.86718750e-01 -3.57076998e-12
 3.88671875e-01 3.93452089e-12
 3.90625000e-01 -3.57380965e-12
 3.92578125e-01 3.81281400e-12
 3.94531250e-01 -3.55660922e-12
 3.96484375e-01 3.71114164e-12
 3.98437500e-01 -3.52702199e-12
 4.00390625e-01 3.62342101e-12
 4.02343750e-01 -3.48850159e-12
 4.04296875e-01 3.54620500e-12
 4.06250000e-01 -3.44509317e-12
 4.08203125e-01 3.47643615e-12
 4.10156250e-01 -3.39877345e-12
 4.12109375e-01 3.41200332e-12
 4.14062500e-01 -3.35096187e-12
 4.16015625e-01 3.35190903e-12
 4.17968750e-01 -3.30184664e-12
 4.19921875e-01 3.29524082e-12
 4.21875000e-01 -3.25325530e-12
 4.23828125e-01 3.24102897e-12
 4.25781250e-01 -3.20460672e-12
 4.27734375e-01 3.18958401e-12
 4.29687500e-01 -3.15707183e-12
 4.31640625e-01 3.14018256e-12
 4.33593750e-01 -3.11066450e-12
 4.35546875e-01 3.09196418e-12
 4.37500000e-01 -3.06477760e-12
 4.39453125e-01 3.04556380e-12
 4.41406250e-01 -3.02020908e-12
 4.43359375e-01 3.00069691e-12
 4.45312500e-01 -2.97618874e-12
 4.47265625e-01 2.95700964e-12
 4.49218750e-01 -2.93358393e-12
 4.51171875e-01 2.91452973e-12
 4.53125000e-01 -2.89201996e-12
 4.55078125e-01 2.87311841e-12
 4.57031250e-01 -2.85180213e-12
 4.58984375e-01 2.83315038e-12
 4.60937500e-01 -2.81200063e-12
 4.62890625e-01 2.79404277e-12
 4.64843750e-01 -2.77372569e-12
 4.66796875e-01 2.75540701e-12
 4.68750000e-01 -2.73625567e-12
 4.70703125e-01 2.71871414e-12
 4.72656250e-01 -2.70022893e-12
 4.74609375e-01 2.68235434e-12
 4.76562500e-01 -2.66453526e-12
 4.78515625e-01 2.64716027e-12
 4.80468750e-01 -2.62911914e-12
 4.82421875e-01 2.61402011e-12
 4.84375000e-01 -2.59581245e-12
 4.86328125e-01 2.58004729e-12
 4.88281250e-01 -2.56283883e-12
 4.90234375e-01 2.54640753e-12
 4.92187500e-01 -2.53097543e-12
 4.94140625e-01 2.51543231e-12
 4.96093750e-01 -2.49877896e-12
 4.98046875e-01 2.48467913e-12
 5.00000000e-01 -2.46735965e-12
 5.01953125e-01 2.45400228e-12
 5.03906250e-01 -2.43888069e-12
 5.05859375e-01 2.42449463e-12
 5.07812500e-01 -2.40863579e-12
 5.09765625e-01 2.39541720e-12
 5.11718750e-01 -2.38069980e-12
 5.13671875e-01 2.36742570e-12
 5.15625000e-01 -2.35330505e-12
 5.17578125e-01 2.33991992e-12
 5.19531250e-01 -2.32597275e-12
 5.21484375e-01 2.31238639e-12
 5.23437500e-01 -2.29911923e-12
 5.25390625e-01 2.28701780e-12
 5.27343750e-01 -2.27338981e-12
 5.29296875e-01 2.26048347e-12
 5.31250000e-01 -2.24838204e-12
 5.33203125e-01 2.23515520e-12
 5.35156250e-01 -2.22329793e-12
 5.37109375e-01 2.21128497e-12
 5.39062500e-01 -2.19977161e-12
 5.41015625e-01 2.18689303e-12
 5.42968750e-01 -2.17619325e-12
 5.44921875e-01 2.16390794e-12
 5.46875000e-01 -2.15342674e-12
 5.48828125e-01 2.14076673e-12
 5.50781250e-01 -2.13083891e-12
 5.52734375e-01 2.11849635e-12
 5.54687500e-01 -2.10856332e-12
 5.56640625e-01 2.09672904e-12
 5.58593750e-01 -2.08710479e-12
 5.60546875e-01 2.07503112e-12
 5.62500000e-01 -2.06620138e-12
 5.64453125e-01 2.05426648e-12
 5.66406250e-01 -2.04533612e-12
 5.68359375e-01 2.03424777e-12
 5.70312500e-01 -2.02537292e-12
 5.72265625e-01 2.01418743e-12
 5.74218750e-01 -2.00586076e-12
 5.76171875e-01 1.99478628e-12
 5.78125000e-01 -1.98663308e-12
 5.80078125e-01 1.97586392e-12
 5.82031250e-01 -1.96790501e-12
 5.83984375e-01 1.95722605e-12
 5.85937500e-01 -1.94916305e-12
 5.87890625e-01 1.93941391e-12
 5.89843750e-01 -1.93095540e-12
 5.91796875e-01 1.92114380e-12
 5.93750000e-01 -1.91358041e-12
 5.95703125e-01 1.90392146e-12
 5.97656250e-01 -1.89609439e-12
 5.99609375e-01 1.88760119e-12
 6.01562500e-01 -1.87924676e-12
 6.03515625e-01 1.87069804e-12
 6.05468750e-01 -1.86306526e-12
 6.07421875e-01 1.85418347e-12
 6.09375000e-01 -1.84621762e-12
 6.11328125e-01 1.83883464e-12
 6.13281250e-01 -1.83056348e-12
 6.15234375e-01 1.82322213e-12
 6.17187500e-01 -1.81468729e-12
 6.19140625e-01 1.80826187e-12
 6.21093750e-01 -1.80010173e-12
 6.23046875e-01 1.79248977e-12
 6.25000000e-01 -1.78488019e-12
 6.26953125e-01 1.77818306e-12
 6.28906250e-01 -1.77008535e-12
 6.30859375e-01 1.76432919e-12
 6.32812500e-01 -1.75637933e-12
 6.34765625e-01 1.75022182e-12
 6.36718750e-01 -1.74227039e-12
 6.38671875e-01 1.73668176e-12
 6.40625000e-01 -1.72878725e-12
 6.42578125e-01 1.72301951e-12
 6.44531250e-01 -1.71494958e-12
 6.46484375e-01 1.71001321e-12
 6.48437500e-01 -1.70257081e-12
 6.50390625e-01 1.69754228e-12
 6.52343750e-01 -1.68970784e-12
 6.54296875e-01 1.68481895e-12
 6.56250000e-01 -1.67724168e-12
 6.58203125e-01 1.67231506e-12
 6.60156250e-01 -1.66492601e-12
 6.62109375e-01 1.66007486e-12
 6.64062500e-01 -1.65292086e-12
 6.66015625e-01 1.64837241e-12
 6.67968750e-01 -1.64139709e-12
 6.69921875e-01 1.63687640e-12
 6.71875000e-01 -1.63038333e-12
 6.73828125e-01 1.62543243e-12
 6.75781250e-01 -1.61900701e-12
 6.77734375e-01 1.61375427e-12
 6.79687500e-01 -1.60834540e-12
 6.81640625e-01 1.60279429e-12
 6.83593750e-01 -1.59765257e-12
 6.85546875e-01 1.59219166e-12
 6.87500000e-01 -1.58736219e-12
 6.89453125e-01 1.58167923e-12
 6.91406250e-01 -1.57709956e-12
 6.93359375e-01 1.57120150e-12
 6.95312500e-01 -1.56728797e-12
 6.97265625e-01 1.56132052e-12
 6.99218750e-01 -1.55693514e-12
 7.01171875e-01 1.55170321e-12
 7.03125000e-01 -1.54803947e-12
 7.05078125e-01 1.54179447e-12
 7.07031250e-01 -1.53813073e-12
 7.08984375e-01 1.53257962e-12
 7.10937500e-01 -1.52941548e-12
 7.12890625e-01 1.52278190e-12
 7.14843750e-01 -1.52006185e-12
 7.16796875e-01 1.51439972e-12
 7.18750000e-01 -1.51134660e-12
 7.20703125e-01 1.50501833e-12
 7.22656250e-01 -1.50274237e-12
 7.24609375e-01 1.49608104e-12
 7.26562500e-01 -1.49391610e-12
 7.28515625e-01 1.48864254e-12
 7.30468750e-01 -1.48581147e-12
 7.32421875e-01 1.48003831e-12
 7.34375000e-01 -1.47715173e-12
 7.36328125e-01 1.47182266e-12
 7.38281250e-01 -1.46993528e-12
 7.40234375e-01 1.46438417e-12
 7.42187500e-01 -1.46271883e-12
 7.44140625e-01 1.45605750e-12
 7.46093750e-01 -1.45428114e-12
 7.48046875e-01 1.44928514e-12
 7.50000000e-01 -1.44693631e-12
 7.51953125e-01 1.44177394e-12
 7.53906250e-01 -1.43933794e-12
 7.55859375e-01 1.43456516e-12
 7.57812500e-01 -1.43275137e-12
 7.59765625e-01 1.42752557e-12
 7.61718750e-01 -1.42511991e-12
 7.63671875e-01 1.42047429e-12
 7.65625000e-01 -1.41837502e-12
 7.67578125e-01 1.41404266e-12
 7.69531250e-01 -1.41174937e-12
 7.71484375e-01 1.40762396e-12
 7.73437500e-01 -1.40490963e-12
 7.75390625e-01 1.40148706e-12
 7.77343750e-01 -1.39885925e-12
 7.79296875e-01 1.39482062e-12
 7.81250000e-01 -1.39291226e-12
 7.83203125e-01 1.38897474e-12
 7.85156250e-01 -1.38680650e-12
 7.87109375e-01 1.38327931e-12
 7.89062500e-01 -1.38055302e-12
 7.91015625e-01 1.37714530e-12
 7.92968750e-01 -1.37481093e-12
 7.94921875e-01 1.37157870e-12
 7.96875000e-01 -1.36906389e-12
 7.98828125e-01 1.36587942e-12
 8.00781250e-01 -1.36383854e-12
 8.02734375e-01 1.36030390e-12
 8.04687500e-01 -1.35835529e-12
 8.06640625e-01 1.35548221e-12
 8.08593750e-01 -1.35347136e-12
 8.10546875e-01 1.35013853e-12
 8.12500000e-01 -1.34838132e-12
 8.14453125e-01 1.34502984e-12
 8.16406250e-01 -1.34352873e-12
 8.18359375e-01 1.34018785e-12
 8.20312500e-01 -1.33862274e-12
 8.22265625e-01 1.33512651e-12
 8.24218750e-01 -1.33408293e-12
 8.26171875e-01 1.33044672e-12
 8.28125000e-01 -1.32986015e-12
 8.30078125e-01 1.32613532e-12
 8.32031250e-01 -1.32516730e-12
 8.33984375e-01 1.32149443e-12
 8.35937500e-01 -1.32071803e-12
 8.37890625e-01 1.31719981e-12
 8.39843750e-01 -1.31662171e-12
 8.41796875e-01 1.31278693e-12
 8.43750000e-01 -1.31266184e-12
 8.45703125e-01 1.30888732e-12
 8.47656250e-01 -1.30873356e-12
 8.49609375e-01 1.30532577e-12
 8.51562500e-01 -1.30435896e-12
 8.53515625e-01 1.30108364e-12
 8.55468750e-01 -1.30069192e-12
 8.57421875e-01 1.29757262e-12
 8.59375000e-01 -1.29754085e-12
 8.61328125e-01 1.29436468e-12
 8.63281250e-01 -1.29376523e-12
 8.65234375e-01 1.29054840e-12
 8.67187500e-01 -1.29039813e-12
 8.69140625e-01 1.28777241e-12
 8.71093750e-01 -1.28680725e-12
 8.73046875e-01 1.28457661e-12
 8.75000000e-01 -1.28432247e-12
 8.76953125e-01 1.28192791e-12
 8.78906250e-01 -1.28048028e-12
 8.80859375e-01 1.27859962e-12
 8.82812500e-01 -1.27703143e-12
 8.84765625e-01 1.27595374e-12
 8.86718750e-01 -1.27418735e-12
 8.88671875e-01 1.27363224e-12
 8.90625000e-01 -1.27126695e-12
 8.92578125e-01 1.27062250e-12
 8.94531250e-01 -1.26853562e-12
 8.96484375e-01 1.26795276e-12
 8.98437500e-01 -1.26598385e-12
 9.00390625e-01 1.26553629e-12
 9.02343750e-01 -1.26358299e-12
 9.04296875e-01 1.26299665e-12
 9.06250000e-01 -1.26133826e-12
 9.08203125e-01 1.26074845e-12
 9.10156250e-01 -1.25917332e-12
 9.12109375e-01 1.25835453e-12
 9.14062500e-01 -1.25689043e-12
 9.16015625e-01 1.25596755e-12
 9.17968750e-01 -1.25505856e-12
 9.19921875e-01 1.25388588e-12
 9.21875000e-01 -1.25321975e-12
 9.23828125e-01 1.25179034e-12
 9.25781250e-01 -1.25152666e-12
 9.27734375e-01 1.25000010e-12
 9.29687500e-01 -1.24961153e-12
 9.31640625e-01 1.24869559e-12
 9.33593750e-01 -1.24822375e-12
 9.35546875e-01 1.24655841e-12
 9.37500000e-01 -1.24694699e-12
 9.39453125e-01 1.24500410e-12
 9.41406250e-01 -1.24544819e-12
 9.43359375e-01 1.24383837e-12
 9.45312500e-01 -1.24389388e-12
 9.47265625e-01 1.24233956e-12
 9.49218750e-01 -1.24267263e-12
 9.51171875e-01 1.24089627e-12
 9.53125000e-01 -1.24200650e-12
 9.55078125e-01 1.23956401e-12
 9.57031250e-01 -1.24045219e-12
 9.58984375e-01 1.23856481e-12
 9.60937500e-01 -1.23967503e-12
 9.62890625e-01 1.23789867e-12
 9.64843750e-01 -1.23923094e-12
 9.66796875e-01 1.23678845e-12
 9.68750000e-01 -1.23745458e-12
 9.70703125e-01 1.23567823e-12
 9.72656250e-01 -1.23767663e-12
 9.74609375e-01 1.23634436e-12
 9.76562500e-01 -1.23678845e-12
 9.78515625e-01 1.23456800e-12
 9.80468750e-01 -1.23678845e-12
 9.82421875e-01 1.23412391e-12
 9.84375000e-01 -1.23545618e-12
 9.86328125e-01 1.23456800e-12
 9.88281250e-01 -1.23545618e-12
 9.90234375e-01 1.23412391e-12
 9.92187500e-01 -1.23367982e-12
 9.94140625e-01 1.23367982e-12
 9.96093750e-01 -1.23456800e-12
 9.98046875e-01 1.23367982e-12


==> data/power_prob1_a2_t0_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 6.46718484e-02 6.60000000e-01
 2.03646753e+01 6.34691891e-02 6.50000000e-01
 1.83282078e+01 6.24155070e-02 6.40000000e-01
 1.64953870e+01 7.09592820e-02 7.30000000e-01
 1.48458483e+01 6.33127229e-02 6.50000000e-01
 1.33612635e+01 6.97763993e-02 7.20000000e-01
 1.20251371e+01 7.33438959e-02 7.60000000e-01
 1.08226234e+01 7.02775953e-02 7.30000000e-01
 9.74036106e+00 7.59875235e-02 7.90000000e-01
 8.76632496e+00 7.89335109e-02 8.20000000e-01
 7.88969246e+00 6.85152083e-02 7.20000000e-01
 7.10072322e+00 7.42439262e-02 7.80000000e-01
 6.39065089e+00 8.41417432e-02 8.90000000e-01
 5.75158581e+00 8.10832455e-02 8.60000000e-01
 5.17642722e+00 8.25700191e-02 8.80000000e-01
 4.65878450e+00 8.27647611e-02 8.80000000e-01
 4.19290605e+00 8.30229114e-02 8.80000000e-01
 3.77361545e+00 8.23616365e-02 8.80000000e-01
 3.39625390e+00 8.28355160e-02 8.80000000e-01
 3.05662851e+00 8.86683609e-02 9.50000000e-01
 2.75096566e+00 8.98301938e-02 9.50000000e-01
 2.47586909e+00 9.10014369e-02 9.60000000e-01
 2.22828219e+00 9.14181619e-02 9.70000000e-01
 2.00545397e+00 9.40742633e-02 9.80000000e-01
 1.80490857e+00 9.76734097e-02 1.00000000e+00
 1.62441771e+00 9.93928556e-02 1.00000000e+00
 1.46197594e+00 1.01244950e-01 1.00000000e+00
 1.31577835e+00 1.05871416e-01 9.90000000e-01
 1.18420051e+00 1.10375457e-01 1.00000000e+00
 1.06578046e+00 1.16491190e-01 1.00000000e+00
 9.59202415e-01 1.19746371e-01 1.00000000e+00
 8.63282174e-01 1.25247477e-01 1.00000000e+00
 7.76953956e-01 1.31559824e-01 1.00000000e+00
 6.99258561e-01 1.45603805e-01 1.00000000e+00
 6.29332705e-01 1.58264482e-01 1.00000000e+00
 5.66399434e-01 1.78323403e-01 1.00000000e+00
 5.09759491e-01 2.00887491e-01 1.00000000e+00
 4.58783542e-01 2.23958705e-01 1.00000000e+00
 4.12905188e-01 2.65587623e-01 1.00000000e+00
 3.71614669e-01 3.13323378e-01 1.00000000e+00
 3.34453202e-01 3.62359967e-01 1.00000000e+00
 3.01007882e-01 4.44403473e-01 1.00000000e+00
 2.70907094e-01 5.57721202e-01 1.00000000e+00
 2.43816384e-01 6.53019066e-01 1.00000000e+00
 2.19434746e-01 7.92258783e-01 1.00000000e+00
 1.97491271e-01 8.90939839e-01 1.00000000e+00
 1.77742144e-01 9.55469394e-01 1.00000000e+00
 1.59967930e-01 9.90321706e-01 1.00000000e+00
 1.43971137e-01 9.98872957e-01 1.00000000e+00
 1.29574023e-01 9.99971874e-01 1.00000000e+00
 1.16616621e-01 9.99999769e-01 1.00000000e+00
 1.04954959e-01 1.00000000e+00 1.00000000e+00
 9.44594628e-02 1.00000000e+00 1.00000000e+00
 8.50135165e-02 1.00000000e+00 1.00000000e+00
 7.65121649e-02 1.00000000e+00 1.00000000e+00
 6.88609484e-02 1.00000000e+00 1.00000000e+00
 6.19748535e-02 1.00000000e+00 1.00000000e+00
 5.57773682e-02 1.00000000e+00 1.00000000e+00
 5.01996314e-02 1.00000000e+00 1.00000000e+00
 4.51796682e-02 1.00000000e+00 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t0_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00410117e-01 8.93742424e-01
 9.00000000e-01 1.00455761e-01 9.36693279e-01
 8.10000000e-01 1.00506495e-01 9.67095394e-01
 7.29000000e-01 1.00562887e-01 9.85611539e-01
 6.56100000e-01 1.00625573e-01 9.94942476e-01
 5.90490000e-01 1.00695257e-01 9.98650232e-01
 5.31441000e-01 1.00772724e-01 9.99745297e-01
 4.78296900e-01 1.00858851e-01 9.99968906e-01
 4.30467210e-01 1.00954610e-01 9.99997801e-01
 3.87420489e-01 1.01061086e-01 9.99999922e-01
 3.48678440e-01 1.01179489e-01 9.99999999e-01
 3.13810596e-01 1.01311167e-01 1.00000000e+00
 2.82429536e-01 1.01457621e-01 1.00000000e+00
 2.54186583e-01 1.01620530e-01 1.00000000e+00
 2.28767925e-01 1.01801762e-01 1.00000000e+00
 2.05891132e-01 1.02003408e-01 1.00000000e+00
 1.85302019e-01 1.02227799e-01 1.00000000e+00
 1.66771817e-01 1.02477543e-01 1.00000000e+00
 1.50094635e-01 1.02755556e-01 1.00000000e+00
 1.35085172e-01 1.03065103e-01 1.00000000e+00
 1.21576655e-01 1.03409837e-01 1.00000000e+00
 1.09418989e-01 1.03793856e-01 1.00000000e+00
 9.84770902e-02 1.04221755e-01 1.00000000e+00
 8.86293812e-02 1.04698697e-01 1.00000000e+00
 7.97664431e-02 1.05230484e-01 1.00000000e+00
 7.17897988e-02 1.05823648e-01 1.00000000e+00
 6.46108189e-02 1.06485549e-01 1.00000000e+00
 5.81497370e-02 1.07224495e-01 1.00000000e+00
 5.23347633e-02 1.08049874e-01 1.00000000e+00
 4.71012870e-02 1.08972315e-01 1.00000000e+00
 4.23911583e-02 1.10003874e-01 1.00000000e+00
 3.81520424e-02 1.11158246e-01 1.00000000e+00
 3.43368382e-02 1.12451027e-01 1.00000000e+00
 3.09031544e-02 1.13900007e-01 1.00000000e+00
 2.78128389e-02 1.15525532e-01 1.00000000e+00
 2.50315550e-02 1.17350926e-01 1.00000000e+00
 2.25283995e-02 1.19402991e-01 1.00000000e+00
 2.02755596e-02 1.21712612e-01 1.00000000e+00
 1.82480036e-02 1.24315470e-01 1.00000000e+00
 1.64232033e-02 1.27252908e-01 1.00000000e+00
 1.47808829e-02 1.30572963e-01 1.00000000e+00
 1.33027946e-02 1.34331612e-01 1.00000000e+00
 1.19725152e-02 1.38594263e-01 1.00000000e+00
 1.07752637e-02 1.43437559e-01 1.00000000e+00
 9.69773730e-03 1.48951534e-01 1.00000000e+00
 8.72796357e-03 1.55242194e-01 1.00000000e+00
 7.85516721e-03 1.62434590e-01 1.00000000e+00
 7.06965049e-03 1.70676447e-01 1.00000000e+00
 6.36268544e-03 1.80142378e-01 1.00000000e+00
 5.72641690e-03 1.91038716e-01 1.00000000e+00
 5.15377521e-03 2.03608855e-01 1.00000000e+00
 4.63839769e-03 2.18138912e-01 1.00000000e+00
 4.17455792e-03 2.34963219e-01 1.00000000e+00
 3.75710213e-03 2.54468793e-01 1.00000000e+00
 3.38139191e-03 2.77097296e-01 1.00000000e+00
 3.04325272e-03 3.03342043e-01 1.00000000e+00
 2.73892745e-03 3.33736329e-01 1.00000000e+00
 2.46503470e-03 3.68827607e-01 1.00000000e+00
 2.21853123e-03 4.09130109e-01 1.00000000e+00
 1.99667811e-03 4.55046958e-01 1.00000000e+00
 1.79701030e-03 5.06752918e-01 1.00000000e+00
 1.61730927e-03 5.64033381e-01 1.00000000e+00
 1.45557834e-03 6.26087827e-01 1.00000000e+00
 1.31002051e-03 6.91331251e-01 1.00000000e+00
 1.17901846e-03 7.57266327e-01 1.00000000e+00
 1.06111661e-03 8.20542564e-01 1.00000000e+00
 9.55004951e-04 8.77334850e-01 1.00000000e+00
 8.59504456e-04 9.24106276e-01 1.00000000e+00
 7.73554010e-04 9.58619905e-01 1.00000000e+00
 6.96198609e-04 9.80776206e-01 1.00000000e+00
 6.26578748e-04 9.92706046e-01 1.00000000e+00
 5.63920873e-04 9.97856472e-01 1.00000000e+00
 5.07528786e-04 9.99543392e-01 1.00000000e+00
 4.56775907e-04 9.99935095e-01 1.00000000e+00
 4.11098317e-04 9.99994446e-01 1.00000000e+00
 3.69988485e-04 9.99999748e-01 1.00000000e+00
 3.32989637e-04 9.99999995e-01 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t0_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 6.75533893e-02 6.90000000e-01
 2.03646753e+01 6.74049640e-02 6.90000000e-01
 1.83282078e+01 7.19975090e-02 7.40000000e-01
 1.64953870e+01 6.89569310e-02 7.10000000e-01
 1.48458483e+01 6.40007958e-02 6.60000000e-01
 1.33612635e+01 7.07705791e-02 7.30000000e-01
 1.20251371e+01 6.34715043e-02 6.60000000e-01
 1.08226234e+01 7.38550625e-02 7.70000000e-01
 9.74036106e+00 6.42101236e-02 6.70000000e-01
 8.76632496e+00 7.82825126e-02 8.20000000e-01
 7.88969246e+00 7.15051205e-02 7.50000000e-01
 7.10072322e+00 7.12028434e-02 7.50000000e-01
 6.39065089e+00 7.08392194e-02 7.50000000e-01
 5.75158581e+00 6.98641282e-02 7.40000000e-01
 5.17642722e+00 7.89269750e-02 8.40000000e-01
 4.65878450e+00 6.75305805e-02 7.20000000e-01
 4.19290605e+00 7.21933852e-02 7.70000000e-01
 3.77361545e+00 7.94631541e-02 8.50000000e-01
 3.39625390e+00 8.03676897e-02 8.60000000e-01
 3.05662851e+00 8.16723150e-02 8.80000000e-01
 2.75096566e+00 8.64115316e-02 9.30000000e-01
 2.47586909e+00 8.80363122e-02 9.40000000e-01
 2.22828219e+00 8.63397199e-02 9.20000000e-01
 2.00545397e+00 8.80848766e-02 9.30000000e-01
 1.80490857e+00 8.74055276e-02 9.20000000e-01
 1.62441771e+00 8.93913577e-02 9.40000000e-01
 1.46197594e+00 9.23009763e-02 9.70000000e-01
 1.31577835e+00 9.36678296e-02 9.80000000e-01
 1.18420051e+00 9.34954883e-02 9.80000000e-01
 1.06578046e+00 9.44685832e-02 9.90000000e-01
 9.59202415e-01 9.38818351e-02 9.80000000e-01
 8.63282174e-01 9.58320675e-02 1.00000000e+00
 7.76953956e-01 9.53272895e-02 1.00000000e+00
 6.99258561e-01 9.29794530e-02 9.80000000e-01
 6.29332705e-01 9.48996803e-02 1.00000000e+00
 5.66399434e-01 9.50423676e-02 9.90000000e-01
 5.09759491e-01 9.36778463e-02 9.90000000e-01
 4.58783542e-01 9.37682748e-02 9.90000000e-01
 4.12905188e-01 9.59731708e-02 1.00000000e+00
 3.71614669e-01 9.52487543e-02 1.00000000e+00
 3.34453202e-01 9.40754889e-02 9.80000000e-01
 3.01007882e-01 9.64446945e-02 1.00000000e+00
 2.70907094e-01 9.74498571e-02 1.00000000e+00
 2.43816384e-01 9.73486490e-02 1.00000000e+00
 2.19434746e-01 9.77638816e-02 1.00000000e+00
 1.97491271e-01 9.89676906e-02 1.00000000e+00
 1.77742144e-01 1.00317102e-01 1.00000000e+00
 1.59967930e-01 1.01238470e-01 1.00000000e+00
 1.43971137e-01 1.01352121e-01 1.00000000e+00
 1.29574023e-01 1.03894808e-01 1.00000000e+00
 1.16616621e-01 1.06202708e-01 1.00000000e+00
 1.04954959e-01 1.10720107e-01 1.00000000e+00
 9.44594628e-02 1.13927340e-01 1.00000000e+00
 8.50135165e-02 1.16288663e-01 1.00000000e+00
 7.65121649e-02 1.22197408e-01 1.00000000e+00
 6.88609484e-02 1.30818444e-01 1.00000000e+00
 6.19748535e-02 1.38056287e-01 1.00000000e+00
 5.57773682e-02 1.49494477e-01 1.00000000e+00
 5.01996314e-02 1.61722032e-01 1.00000000e+00
 4.51796682e-02 1.81987621e-01 1.00000000e+00
 4.06617014e-02 2.12966522e-01 1.00000000e+00
 3.65955313e-02 2.43427894e-01 1.00000000e+00
 3.29359781e-02 2.89440343e-01 1.00000000e+00
 2.96423803e-02 3.51949634e-01 1.00000000e+00
 2.66781423e-02 4.23251760e-01 1.00000000e+00
 2.40103281e-02 5.32080438e-01 1.00000000e+00
 2.16092953e-02 6.42804885e-01 1.00000000e+00
 1.94483657e-02 7.68246415e-01 1.00000000e+00
 1.75035292e-02 8.74727165e-01 1.00000000e+00
 1.57531762e-02 9.48500278e-01 1.00000000e+00
 1.41778586e-02 9.84790735e-01 1.00000000e+00
 1.27600728e-02 9.97721577e-01 1.00000000e+00
 1.14840655e-02 9.99858465e-01 1.00000000e+00
 1.03356589e-02 9.99997644e-01 1.00000000e+00
 9.30209304e-03 9.99999994e-01 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00
 1.39619426e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t0_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00129378e-01 1.36770156e-01
 9.00000000e-01 1.00143761e-01 1.41363837e-01
 8.10000000e-01 1.00159744e-01 1.46589278e-01
 7.29000000e-01 1.00177505e-01 1.52545555e-01
 6.56100000e-01 1.00197242e-01 1.59349456e-01
 5.90490000e-01 1.00219175e-01 1.67138875e-01
 5.31441000e-01 1.00243549e-01 1.76076783e-01
 4.78296900e-01 1.00270637e-01 1.86355808e-01
 4.30467210e-01 1.00300741e-01 1.98203379e-01
 3.87420489e-01 1.00334197e-01 2.11887302e-01
 3.48678440e-01 1.00371380e-01 2.27721391e-01
 3.13810596e-01 1.00412707e-01 2.46070508e-01
 2.82429536e-01 1.00458640e-01 2.67353786e-01
 2.54186583e-01 1.00509695e-01 2.92044046e-01
 2.28767925e-01 1.00566444e-01 3.20660267e-01
 2.05891132e-01 1.00629527e-01 3.53748383e-01
 1.85302019e-01 1.00699652e-01 3.91843813e-01
 1.66771817e-01 1.00777611e-01 4.35407301e-01
 1.50094635e-01 1.00864284e-01 4.84724821e-01
 1.35085172e-01 1.00960650e-01 5.39764589e-01
 1.21576655e-01 1.01067803e-01 5.99992887e-01
 1.09418989e-01 1.01186959e-01 6.64170032e-01
 9.84770902e-02 1.01319474e-01 7.30181607e-01
 8.86293812e-02 1.01466862e-01 7.95004174e-01
 7.97664431e-02 1.01630809e-01 8.54937698e-01
 7.17897988e-02 1.01813199e-01 9.06211620e-01
 6.46108189e-02 1.02016133e-01 9.45928537e-01
 5.81497370e-02 1.02241961e-01 9.73041436e-01
 5.23347633e-02 1.02493306e-01 9.88816093e-01
 4.71012870e-02 1.02773106e-01 9.96321560e-01
 4.23911583e-02 1.03084645e-01 9.99097101e-01
 3.81520424e-02 1.03431604e-01 9.99846637e-01
 3.43368382e-02 1.03818106e-01 9.99983593e-01
 3.09031544e-02 1.04248781e-01 9.99999017e-01
 2.78128389e-02 1.04728826e-01 9.99999971e-01
 2.50315550e-02 1.05264084e-01 1.00000000e+00
 2.25283995e-02 1.05861134e-01 1.00000000e+00
 2.02755596e-02 1.06527389e-01 1.00000000e+00
 1.82480036e-02 1.07271216e-01 1.00000000e+00
 1.64232033e-02 1.08102075e-01 1.00000000e+00
 1.47808829e-02 1.09030673e-01 1.00000000e+00
 1.33027946e-02 1.10069158e-01 1.00000000e+00
 1.19725152e-02 1.11231330e-01 1.00000000e+00
 1.07752637e-02 1.12532908e-01 1.00000000e+00
 9.69773730e-03 1.13991823e-01 1.00000000e+00
 8.72796357e-03 1.15628587e-01 1.00000000e+00
 7.85516721e-03 1.17466715e-01 1.00000000e+00
 7.06965049e-03 1.19533237e-01 1.00000000e+00
 6.36268544e-03 1.21859301e-01 1.00000000e+00
 5.72641690e-03 1.24480900e-01 1.00000000e+00
 5.15377521e-03 1.27439747e-01 1.00000000e+00
 4.63839769e-03 1.30784314e-01 1.00000000e+00
 4.17455792e-03 1.34571096e-01 1.00000000e+00
 3.75710213e-03 1.38866119e-01 1.00000000e+00
 3.38139191e-03 1.43746760e-01 1.00000000e+00
 3.04325272e-03 1.49303928e-01 1.00000000e+00
 2.73892745e-03 1.55644674e-01 1.00000000e+00
 2.46503470e-03 1.62895296e-01 1.00000000e+00
 2.21853123e-03 1.71204997e-01 1.00000000e+00
 1.99667811e-03 1.80750142e-01 1.00000000e+00
 1.79701030e-03 1.91739121e-01 1.00000000e+00
 1.61730927e-03 2.04417717e-01 1.00000000e+00
 1.45557834e-03 2.19074775e-01 1.00000000e+00
 1.31002051e-03 2.36047659e-01 1.00000000e+00
 1.17901846e-03 2.55726629e-01 1.00000000e+00
 1.06111661e-03 2.78556577e-01 1.00000000e+00
 9.55004951e-04 3.05033640e-01 1.00000000e+00
 8.59504456e-04 3.35692858e-01 1.00000000e+00
 7.73554010e-04 3.71081286e-01 1.00000000e+00
 6.96198609e-04 4.11709064e-01 1.00000000e+00
 6.26578748e-04 4.57969407e-01 1.00000000e+00
 5.63920873e-04 5.10018791e-01 1.00000000e+00
 5.07528786e-04 5.67613410e-01 1.00000000e+00
 4.56775907e-04 6.29911250e-01 1.00000000e+00
 4.11098317e-04 6.95275242e-01 1.00000000e+00
 3.69988485e-04 7.61152945e-01 1.00000000e+00
 3.32989637e-04 8.24151180e-01 1.00000000e+00
 2.99690673e-04 8.80436974e-01 1.00000000e+00
 2.69721606e-04 9.26521726e-01 1.00000000e+00
 2.42749445e-04 9.60277218e-01 1.00000000e+00
 2.18474501e-04 9.81744298e-01 1.00000000e+00
 1.96627050e-04 9.93167184e-01 1.00000000e+00
 1.76964345e-04 9.98026218e-01 1.00000000e+00
 1.59267911e-04 9.99588549e-01 1.00000000e+00
 1.43341120e-04 9.99943082e-01 1.00000000e+00
 1.29007008e-04 9.99995293e-01 1.00000000e+00
 1.16106307e-04 9.99999796e-01 1.00000000e+00
 1.04495676e-04 9.99999996e-01 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t0_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.85082023e-02 7.00000000e-01
 2.03646753e+01 6.94095039e-02 7.10000000e-01
 1.83282078e+01 5.95117603e-02 6.10000000e-01
 1.64953870e+01 7.09733976e-02 7.30000000e-01
 1.48458483e+01 6.80766125e-02 7.00000000e-01
 1.33612635e+01 6.98191343e-02 7.20000000e-01
 1.20251371e+01 6.85536539e-02 7.10000000e-01
 1.08226234e+01 7.32468224e-02 7.60000000e-01
 9.74036106e+00 7.31280375e-02 7.60000000e-01
 8.76632496e+00 7.63983492e-02 8.00000000e-01
 7.88969246e+00 8.07224064e-02 8.50000000e-01
 7.10072322e+00 7.05169216e-02 7.40000000e-01
 6.39065089e+00 7.69623629e-02 8.10000000e-01
 5.75158581e+00 8.09779410e-02 8.60000000e-01
 5.17642722e+00 7.73653526e-02 8.30000000e-01
 4.65878450e+00 7.49740152e-02 8.00000000e-01
 4.19290605e+00 8.50484063e-02 9.10000000e-01
 3.77361545e+00 8.42032389e-02 9.10000000e-01
 3.39625390e+00 8.21133995e-02 8.80000000e-01
 3.05662851e+00 8.10170382e-02 8.60000000e-01
 2.75096566e+00 8.90762367e-02 9.60000000e-01
 2.47586909e+00 8.92254195e-02 9.60000000e-01
 2.22828219e+00 9.15642391e-02 9.70000000e-01
 2.00545397e+00 9.29735833e-02 9.70000000e-01
 1.80490857e+00 9.62053599e-02 1.00000000e+00
 1.62441771e+00 9.50775333e-02 9.80000000e-01
 1.46197594e+00 9.90959367e-02 1.00000000e+00
 1.31577835e+00 9.96779852e-02 1.00000000e+00
 1.18420051e+00 1.00728684e-01 1.00000000e+00
 1.06578046e+00 1.01756253e-01 1.00000000e+00
 9.59202415e-01 1.04087213e-01 1.00000000e+00
 8.63282174e-01 1.06077616e-01 1.00000000e+00
 7.76953956e-01 1.06561773e-01 1.00000000e+00
 6.99258561e-01 1.12455968e-01 1.00000000e+00
 6.29332705e-01 1.14207390e-01 1.00000000e+00
 5.66399434e-01 1.18049099e-01 1.00000000e+00
 5.09759491e-01 1.25366557e-01 1.00000000e+00
 4.58783542e-01 1.32598584e-01 1.00000000e+00
 4.12905188e-01 1.41627691e-01 1.00000000e+00
 3.71614669e-01 1.52403830e-01 1.00000000e+00
 3.34453202e-01 1.65752913e-01 1.00000000e+00
 3.01007882e-01 1.90504188e-01 1.00000000e+00
 2.70907094e-01 2.14225178e-01 1.00000000e+00
 2.43816384e-01 2.44136484e-01 1.00000000e+00
 2.19434746e-01 2.90418636e-01 1.00000000e+00
 1.97491271e-01 3.39311477e-01 1.00000000e+00
 1.77742144e-01 4.15616758e-01 1.00000000e+00
 1.59967930e-01 5.11908742e-01 1.00000000e+00
 1.43971137e-01 6.10430915e-01 1.00000000e+00
 1.29574023e-01 7.28858927e-01 1.00000000e+00
 1.16616621e-01 8.37127506e-01 1.00000000e+00
 1.04954959e-01 9.31938968e-01 1.00000000e+00
 9.44594628e-02 9.81796491e-01 1.00000000e+00
 8.50135165e-02 9.97179598e-01 1.00000000e+00
 7.65121649e-02 9.99755345e-01 1.00000000e+00
 6.88609484e-02 9.99996783e-01 1.00000000e+00
 6.19748535e-02 9.99999997e-01 1.00000000e+00
 5.57773682e-02 1.00000000e+00 1.00000000e+00
 5.01996314e-02 1.00000000e+00 1.00000000e+00
 4.51796682e-02 1.00000000e+00 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t0_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00308553e-01 5.59420117e-01
 9.00000000e-01 1.00342879e-01 6.21150878e-01
 8.10000000e-01 1.00381030e-01 6.86224863e-01
 7.29000000e-01 1.00423432e-01 7.52216405e-01
 6.56100000e-01 1.00470561e-01 8.15832282e-01
 5.90490000e-01 1.00522945e-01 8.73261646e-01
 5.31441000e-01 1.00581173e-01 9.20910544e-01
 4.78296900e-01 1.00645899e-01 9.56405884e-01
 4.30467210e-01 1.00717853e-01 9.79466915e-01
 3.87420489e-01 1.00797846e-01 9.92072591e-01
 3.48678440e-01 1.00886781e-01 9.97618661e-01
 3.13810596e-01 1.00985665e-01 9.99478541e-01
 2.82429536e-01 1.01095619e-01 9.99923263e-01
 2.54186583e-01 1.01217893e-01 9.99993142e-01
 2.28767925e-01 1.01353879e-01 9.99999672e-01
 2.05891132e-01 1.01505130e-01 9.99999993e-01
 1.85302019e-01 1.01673380e-01 1.00000000e+00
 1.66771817e-01 1.01860562e-01 1.00000000e+00
 1.50094635e-01 1.02068836e-01 1.00000000e+00
 1.35085172e-01 1.02300615e-01 1.00000000e+00
 1.21576655e-01 1.02558596e-01 1.00000000e+00
 1.09418989e-01 1.02845796e-01 1.00000000e+00
 9.84770902e-02 1.03165592e-01 1.00000000e+00
 8.86293812e-02 1.03521767e-01 1.00000000e+00
 7.97664431e-02 1.03918563e-01 1.00000000e+00
 7.17897988e-02 1.04360739e-01 1.00000000e+00
 6.46108189e-02 1.04853643e-01 1.00000000e+00
 5.81497370e-02 1.05403290e-01 1.00000000e+00
 5.23347633e-02 1.06016448e-01 1.00000000e+00
 4.71012870e-02 1.06700754e-01 1.00000000e+00
 4.23911583e-02 1.07464826e-01 1.00000000e+00
 3.81520424e-02 1.08318411e-01 1.00000000e+00
 3.43368382e-02 1.09272549e-01 1.00000000e+00
 3.09031544e-02 1.10339767e-01 1.00000000e+00
 2.78128389e-02 1.11534308e-01 1.00000000e+00
 2.50315550e-02 1.12872396e-01 1.00000000e+00
 2.25283995e-02 1.14372557e-01 1.00000000e+00
 2.02755596e-02 1.16055990e-01 1.00000000e+00
 1.82480036e-02 1.17947014e-01 1.00000000e+00
 1.64232033e-02 1.20073600e-01 1.00000000e+00
 1.47808829e-02 1.22468002e-01 1.00000000e+00
 1.33027946e-02 1.25167519e-01 1.00000000e+00
 1.19725152e-02 1.28215401e-01 1.00000000e+00
 1.07752637e-02 1.31661949e-01 1.00000000e+00
 9.69773730e-03 1.35565823e-01 1.00000000e+00
 8.72796357e-03 1.39995630e-01 1.00000000e+00
 7.85516721e-03 1.45031820e-01 1.00000000e+00
 7.06965049e-03 1.50768969e-01 1.00000000e+00
 6.36268544e-03 1.57318502e-01 1.00000000e+00
 5.72641690e-03 1.64811926e-01 1.00000000e+00
 5.15377521e-03 1.73404635e-01 1.00000000e+00
 4.63839769e-03 1.83280309e-01 1.00000000e+00
 4.17455792e-03 1.94655918e-01 1.00000000e+00
 3.75710213e-03 2.07787192e-01 1.00000000e+00
 3.38139191e-03 2.22974291e-01 1.00000000e+00
 3.04325272e-03 2.40567108e-01 1.00000000e+00
 2.73892745e-03 2.60969169e-01 1.00000000e+00
 2.46503470e-03 2.84638402e-01 1.00000000e+00
 2.21853123e-03 3.12081986e-01 1.00000000e+00
 1.99667811e-03 3.43841054e-01 1.00000000e+00
 1.79701030e-03 3.80459217e-01 1.00000000e+00
 1.61730927e-03 4.22426934e-01 1.00000000e+00
 1.45557834e-03 4.70092550e-01 1.00000000e+00
 1.31002051e-03 5.23531884e-01 1.00000000e+00
 1.17901846e-03 5.82374711e-01 1.00000000e+00
 1.06111661e-03 6.45602517e-01 1.00000000e+00
 9.55004951e-04 7.11361583e-01 1.00000000e+00
 8.59504456e-04 7.76877799e-01 1.00000000e+00
 7.73554010e-04 8.38599443e-01 1.00000000e+00
 6.96198609e-04 8.92691624e-01 1.00000000e+00
 6.26578748e-04 9.35901496e-01 1.00000000e+00
 5.63920873e-04 9.66574382e-01 1.00000000e+00
 5.07528786e-04 9.85322937e-01 1.00000000e+00
 4.56775907e-04 9.94813937e-01 1.00000000e+00
 4.11098317e-04 9.98606761e-01 1.00000000e+00
 3.69988485e-04 9.99734902e-01 1.00000000e+00
 3.32989637e-04 9.99967298e-01 1.00000000e+00
 2.99690673e-04 9.99997657e-01 1.00000000e+00
 2.69721606e-04 9.99999915e-01 1.00000000e+00
 2.42749445e-04 9.99999999e-01 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 7.24204839e-02 7.70000000e-01
 2.03646753e+01 7.23402062e-02 7.70000000e-01
 1.83282078e+01 6.99594517e-02 7.50000000e-01
 1.64953870e+01 6.08765582e-02 6.60000000e-01
 1.48458483e+01 7.24400126e-02 7.80000000e-01
 1.33612635e+01 6.15158345e-02 6.70000000e-01
 1.20251371e+01 6.32923895e-02 7.10000000e-01
 1.08226234e+01 6.50578979e-02 7.30000000e-01
 9.74036106e+00 5.12531110e-02 5.80000000e-01
 8.76632496e+00 5.02929070e-02 5.60000000e-01
 7.88969246e+00 5.38849518e-02 6.10000000e-01
 7.10072322e+00 5.46569464e-02 6.10000000e-01
 6.39065089e+00 5.08367260e-02 5.90000000e-01
 5.75158581e+00 4.86865165e-02 5.60000000e-01
 5.17642722e+00 5.55352106e-02 6.40000000e-01
 4.65878450e+00 5.94354507e-02 7.10000000e-01
 4.19290605e+00 5.54117163e-02 6.40000000e-01
 3.77361545e+00 5.91067235e-02 6.90000000e-01
 3.39625390e+00 5.76848679e-02 7.10000000e-01
 3.05662851e+00 5.63838234e-02 6.90000000e-01
 2.75096566e+00 5.93823587e-02 7.10000000e-01
 2.47586909e+00 6.59482479e-02 8.30000000e-01
 2.22828219e+00 6.47730863e-02 7.70000000e-01
 2.00545397e+00 6.89690799e-02 8.30000000e-01
 1.80490857e+00 7.24065087e-02 8.60000000e-01
 1.62441771e+00 6.60615947e-02 8.10000000e-01
 1.46197594e+00 7.51752319e-02 8.40000000e-01
 1.31577835e+00 7.97868819e-02 8.70000000e-01
 1.18420051e+00 8.45556247e-02 9.10000000e-01
 1.06578046e+00 9.47657317e-02 9.80000000e-01
 9.59202415e-01 9.27205839e-02 9.60000000e-01
 8.63282174e-01 9.82538033e-02 9.70000000e-01
 7.76953956e-01 1.03336260e-01 9.90000000e-01
 6.99258561e-01 1.03261934e-01 9.90000000e-01
 6.29332705e-01 1.09929016e-01 1.00000000e+00
 5.66399434e-01 1.11267751e-01 1.00000000e+00
 5.09759491e-01 1.15907892e-01 1.00000000e+00
 4.58783542e-01 1.18678249e-01 1.00000000e+00
 4.12905188e-01 1.22573873e-01 1.00000000e+00
 3.71614669e-01 1.29135905e-01 1.00000000e+00
 3.34453202e-01 1.34034541e-01 1.00000000e+00
 3.01007882e-01 1.53966531e-01 1.00000000e+00
 2.70907094e-01 1.62053317e-01 1.00000000e+00
 2.43816384e-01 1.58413475e-01 1.00000000e+00
 2.19434746e-01 1.96395900e-01 1.00000000e+00
 1.97491271e-01 2.16130532e-01 1.00000000e+00
 1.77742144e-01 2.37372506e-01 1.00000000e+00
 1.59967930e-01 2.53677449e-01 1.00000000e+00
 1.43971137e-01 3.37067141e-01 1.00000000e+00
 1.29574023e-01 3.85939135e-01 1.00000000e+00
 1.16616621e-01 4.72508830e-01 1.00000000e+00
 1.04954959e-01 5.10755324e-01 1.00000000e+00
 9.44594628e-02 5.94186054e-01 1.00000000e+00
 8.50135165e-02 6.92268106e-01 1.00000000e+00
 7.65121649e-02 7.19320592e-01 1.00000000e+00
 6.88609484e-02 8.12747898e-01 1.00000000e+00
 6.19748535e-02 8.76130069e-01 1.00000000e+00
 5.57773682e-02 9.44844692e-01 1.00000000e+00
 5.01996314e-02 9.56655798e-01 1.00000000e+00
 4.51796682e-02 9.94409930e-01 1.00000000e+00
 4.06617014e-02 9.95015558e-01 1.00000000e+00
 3.65955313e-02 9.99815014e-01 1.00000000e+00
 3.29359781e-02 9.98240412e-01 1.00000000e+00
 2.96423803e-02 9.99944441e-01 1.00000000e+00
 2.66781423e-02 9.99999979e-01 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00410117e-01 8.93742424e-01
 9.00000000e-01 1.00455761e-01 9.36693279e-01
 8.10000000e-01 1.00506495e-01 9.67095394e-01
 7.29000000e-01 1.00562887e-01 9.85611539e-01
 6.56100000e-01 1.00625573e-01 9.94942476e-01
 5.90490000e-01 1.00695257e-01 9.98650232e-01
 5.31441000e-01 1.00772724e-01 9.99745297e-01
 4.78296900e-01 1.00858851e-01 9.99968906e-01
 4.30467210e-01 1.00954610e-01 9.99997801e-01
 3.87420489e-01 1.01061086e-01 9.99999922e-01
 3.48678440e-01 1.01179489e-01 9.99999999e-01
 3.13810596e-01 1.01311167e-01 1.00000000e+00
 2.82429536e-01 1.01457621e-01 1.00000000e+00
 2.54186583e-01 1.01620530e-01 1.00000000e+00
 2.28767925e-01 1.01801762e-01 1.00000000e+00
 2.05891132e-01 1.02003408e-01 1.00000000e+00
 1.85302019e-01 1.02227799e-01 1.00000000e+00
 1.66771817e-01 1.02477543e-01 1.00000000e+00
 1.50094635e-01 1.02755556e-01 1.00000000e+00
 1.35085172e-01 1.03065103e-01 1.00000000e+00
 1.21576655e-01 1.03409837e-01 1.00000000e+00
 1.09418989e-01 1.03793856e-01 1.00000000e+00
 9.84770902e-02 1.04221755e-01 1.00000000e+00
 8.86293812e-02 1.04698697e-01 1.00000000e+00
 7.97664431e-02 1.05230484e-01 1.00000000e+00
 7.17897988e-02 1.05823648e-01 1.00000000e+00
 6.46108189e-02 1.06485549e-01 1.00000000e+00
 5.81497370e-02 1.07224495e-01 1.00000000e+00
 5.23347633e-02 1.08049874e-01 1.00000000e+00
 4.71012870e-02 1.08972315e-01 1.00000000e+00
 4.23911583e-02 1.10003874e-01 1.00000000e+00
 3.81520424e-02 1.11158246e-01 1.00000000e+00
 3.43368382e-02 1.12451027e-01 1.00000000e+00
 3.09031544e-02 1.13900007e-01 1.00000000e+00
 2.78128389e-02 1.15525532e-01 1.00000000e+00
 2.50315550e-02 1.17350926e-01 1.00000000e+00
 2.25283995e-02 1.19402991e-01 1.00000000e+00
 2.02755596e-02 1.21712612e-01 1.00000000e+00
 1.82480036e-02 1.24315470e-01 1.00000000e+00
 1.64232033e-02 1.27252908e-01 1.00000000e+00
 1.47808829e-02 1.30572963e-01 1.00000000e+00
 1.33027946e-02 1.34331612e-01 1.00000000e+00
 1.19725152e-02 1.38594263e-01 1.00000000e+00
 1.07752637e-02 1.43437559e-01 1.00000000e+00
 9.69773730e-03 1.48951534e-01 1.00000000e+00
 8.72796357e-03 1.55242194e-01 1.00000000e+00
 7.85516721e-03 1.62434590e-01 1.00000000e+00
 7.06965049e-03 1.70676447e-01 1.00000000e+00
 6.36268544e-03 1.80142378e-01 1.00000000e+00
 5.72641690e-03 1.91038716e-01 1.00000000e+00
 5.15377521e-03 2.03608855e-01 1.00000000e+00
 4.63839769e-03 2.18138912e-01 1.00000000e+00
 4.17455792e-03 2.34963219e-01 1.00000000e+00
 3.75710213e-03 2.54468793e-01 1.00000000e+00
 3.38139191e-03 2.77097296e-01 1.00000000e+00
 3.04325272e-03 3.03342043e-01 1.00000000e+00
 2.73892745e-03 3.33736329e-01 1.00000000e+00
 2.46503470e-03 3.68827607e-01 1.00000000e+00
 2.21853123e-03 4.09130109e-01 1.00000000e+00
 1.99667811e-03 4.55046958e-01 1.00000000e+00
 1.79701030e-03 5.06752918e-01 1.00000000e+00
 1.61730927e-03 5.64033381e-01 1.00000000e+00
 1.45557834e-03 6.26087827e-01 1.00000000e+00
 1.31002051e-03 6.91331251e-01 1.00000000e+00
 1.17901846e-03 7.57266327e-01 1.00000000e+00
 1.06111661e-03 8.20542564e-01 1.00000000e+00
 9.55004951e-04 8.77334850e-01 1.00000000e+00
 8.59504456e-04 9.24106276e-01 1.00000000e+00
 7.73554010e-04 9.58619905e-01 1.00000000e+00
 6.96198609e-04 9.80776206e-01 1.00000000e+00
 6.26578748e-04 9.92706046e-01 1.00000000e+00
 5.63920873e-04 9.97856472e-01 1.00000000e+00
 5.07528786e-04 9.99543392e-01 1.00000000e+00
 4.56775907e-04 9.99935095e-01 1.00000000e+00
 4.11098317e-04 9.99994446e-01 1.00000000e+00
 3.69988485e-04 9.99999748e-01 1.00000000e+00
 3.32989637e-04 9.99999995e-01 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 6.67396591e-02 7.10000000e-01
 2.03646753e+01 5.98383779e-02 6.40000000e-01
 1.83282078e+01 7.09011661e-02 7.60000000e-01
 1.64953870e+01 6.66797399e-02 7.20000000e-01
 1.48458483e+01 6.02255966e-02 6.60000000e-01
 1.33612635e+01 5.76694671e-02 6.30000000e-01
 1.20251371e+01 5.76682521e-02 6.40000000e-01
 1.08226234e+01 5.80222261e-02 6.50000000e-01
 9.74036106e+00 5.20895933e-02 5.80000000e-01
 8.76632496e+00 5.94561843e-02 6.70000000e-01
 7.88969246e+00 5.91044432e-02 6.80000000e-01
 7.10072322e+00 4.59857439e-02 5.30000000e-01
 6.39065089e+00 4.78990362e-02 5.60000000e-01
 5.75158581e+00 5.65458868e-02 6.50000000e-01
 5.17642722e+00 5.29788679e-02 6.30000000e-01
 4.65878450e+00 4.91455476e-02 5.80000000e-01
 4.19290605e+00 6.10286888e-02 7.10000000e-01
 3.77361545e+00 5.86942662e-02 7.30000000e-01
 3.39625390e+00 5.54337053e-02 6.90000000e-01
 3.05662851e+00 6.00732877e-02 7.30000000e-01
 2.75096566e+00 5.93751611e-02 6.90000000e-01
 2.47586909e+00 6.46901872e-02 8.00000000e-01
 2.22828219e+00 6.81902249e-02 8.00000000e-01
 2.00545397e+00 6.83768460e-02 8.10000000e-01
 1.80490857e+00 6.80457750e-02 8.10000000e-01
 1.62441771e+00 7.00125932e-02 8.40000000e-01
 1.46197594e+00 7.25994499e-02 8.40000000e-01
 1.31577835e+00 7.90021198e-02 9.00000000e-01
 1.18420051e+00 8.52225578e-02 9.40000000e-01
 1.06578046e+00 8.67906261e-02 9.30000000e-01
 9.59202415e-01 9.17430824e-02 9.80000000e-01
 8.63282174e-01 9.69548669e-02 1.00000000e+00
 7.76953956e-01 9.53498489e-02 9.80000000e-01
 6.99258561e-01 9.69318605e-02 1.00000000e+00
 6.29332705e-01 9.67018363e-02 1.00000000e+00
 5.66399434e-01 9.59657692e-02 1.00000000e+00
 5.09759491e-01 9.59232347e-02 1.00000000e+00
 4.58783542e-01 9.54894878e-02 1.00000000e+00
 4.12905188e-01 9.62209954e-02 1.00000000e+00
 3.71614669e-01 9.55690695e-02 1.00000000e+00
 3.34453202e-01 9.39660191e-02 1.00000000e+00
 3.01007882e-01 9.36789934e-02 1.00000000e+00
 2.70907094e-01 9.42305113e-02 1.00000000e+00
 2.43816384e-01 9.17816102e-02 1.00000000e+00
 2.19434746e-01 9.11961257e-02 1.00000000e+00
 1.97491271e-01 9.04351260e-02 1.00000000e+00
 1.77742144e-01 8.91064267e-02 1.00000000e+00
 1.59967930e-01 8.87881713e-02 1.00000000e+00
 1.43971137e-01 8.65085255e-02 1.00000000e+00
 1.29574023e-01 8.46450530e-02 1.00000000e+00
 1.16616621e-01 7.74503214e-02 1.00000000e+00
 1.04954959e-01 7.45932083e-02 1.00000000e+00
 9.44594628e-02 7.35325509e-02 1.00000000e+00
 8.50135165e-02 6.62270509e-02 1.00000000e+00
 7.65121649e-02 6.19915970e-02 1.00000000e+00
 6.88609484e-02 5.63145793e-02 1.00000000e+00
 6.19748535e-02 4.61299618e-02 1.00000000e+00
 5.57773682e-02 4.64051094e-02 1.00000000e+00
 5.01996314e-02 3.72434137e-02 1.00000000e+00
 4.51796682e-02 3.01118199e-02 1.00000000e+00
 4.06617014e-02 2.60117320e-02 1.00000000e+00
 3.65955313e-02 2.10317383e-02 1.00000000e+00
 3.29359781e-02 2.37285493e-02 1.00000000e+00
 2.96423803e-02 2.49090710e-02 1.00000000e+00
 2.66781423e-02 3.26692899e-02 1.00000000e+00
 2.40103281e-02 4.14050247e-02 1.00000000e+00
 2.16092953e-02 5.21899987e-02 1.00000000e+00
 1.94483657e-02 6.30339279e-02 1.00000000e+00
 1.75035292e-02 6.42594933e-02 1.00000000e+00
 1.57531762e-02 7.91028691e-02 1.00000000e+00
 1.41778586e-02 8.14243466e-02 1.00000000e+00
 1.27600728e-02 8.22387895e-02 1.00000000e+00
 1.14840655e-02 8.20379741e-02 1.00000000e+00
 1.03356589e-02 8.01044183e-02 1.00000000e+00
 9.30209304e-03 8.34179773e-02 1.00000000e+00
 8.37188374e-03 7.80449957e-02 1.00000000e+00
 7.53469536e-03 9.25924133e-02 1.00000000e+00
 6.78122583e-03 8.91246919e-02 1.00000000e+00
 6.10310324e-03 9.89929022e-02 1.00000000e+00
 5.49279292e-03 1.04658870e-01 1.00000000e+00
 4.94351363e-03 1.07332059e-01 1.00000000e+00
 4.44916226e-03 1.06763736e-01 1.00000000e+00
 4.00424604e-03 1.16232483e-01 1.00000000e+00
 3.60382143e-03 1.15182829e-01 1.00000000e+00
 3.24343929e-03 1.22073126e-01 1.00000000e+00
 2.91909536e-03 1.28272389e-01 1.00000000e+00
 2.62718583e-03 1.35181647e-01 1.00000000e+00
 2.36446724e-03 1.44301682e-01 1.00000000e+00
 2.12802052e-03 1.49936479e-01 1.00000000e+00
 1.91521847e-03 1.54803858e-01 1.00000000e+00
 1.72369662e-03 1.63722572e-01 1.00000000e+00
 1.55132696e-03 1.72154278e-01 1.00000000e+00
 1.39619426e-03 1.81841898e-01 1.00000000e+00
 1.25657484e-03 1.92997519e-01 1.00000000e+00
 1.13091735e-03 2.05871216e-01 1.00000000e+00
 1.01782562e-03 2.20756726e-01 1.00000000e+00
 9.16043055e-04 2.37996840e-01 1.00000000e+00
 8.24438750e-04 2.57987587e-01 1.00000000e+00
 7.41994875e-04 2.81179567e-01 1.00000000e+00
 6.67795387e-04 3.08073826e-01 1.00000000e+00
 6.01015849e-04 3.39208263e-01 1.00000000e+00
 5.40914264e-04 3.75128805e-01 1.00000000e+00
 4.86822837e-04 4.16337625e-01 1.00000000e+00
 4.38140554e-04 4.63209293e-01 1.00000000e+00
 3.94326498e-04 5.15866369e-01 1.00000000e+00
 3.54893848e-04 5.74011445e-01 1.00000000e+00
 3.19404464e-04 6.36727051e-01 1.00000000e+00
 2.87464017e-04 7.02282556e-01 1.00000000e+00
 2.58717616e-04 7.68028249e-01 1.00000000e+00
 2.32845854e-04 8.30498670e-01 1.00000000e+00
 2.09561269e-04 8.85853921e-01 1.00000000e+00
 1.88605142e-04 9.30700417e-01 1.00000000e+00
 1.69744628e-04 9.63110468e-01 1.00000000e+00
 1.52770165e-04 9.83374534e-01 1.00000000e+00
 1.37493148e-04 9.93929079e-01 1.00000000e+00
 1.23743833e-04 9.98300032e-01 1.00000000e+00
 1.11369450e-04 9.99659232e-01 1.00000000e+00
 1.00232505e-04 9.99955121e-01 1.00000000e+00
 9.02092546e-05 9.99996510e-01 1.00000000e+00
 8.11883292e-05 9.99999860e-01 1.00000000e+00
 7.30694962e-05 9.99999998e-01 1.00000000e+00
 6.57625466e-05 1.00000000e+00 1.00000000e+00
 5.91862920e-05 1.00000000e+00 1.00000000e+00
 5.32676628e-05 1.00000000e+00 1.00000000e+00
 4.79408965e-05 1.00000000e+00 1.00000000e+00
 4.31468068e-05 1.00000000e+00 1.00000000e+00
 3.88321262e-05 1.00000000e+00 1.00000000e+00
 3.49489135e-05 1.00000000e+00 1.00000000e+00
 3.14540222e-05 1.00000000e+00 1.00000000e+00
 2.83086200e-05 1.00000000e+00 1.00000000e+00
 2.54777580e-05 1.00000000e+00 1.00000000e+00
 2.29299822e-05 1.00000000e+00 1.00000000e+00
 2.06369840e-05 1.00000000e+00 1.00000000e+00
 1.85732856e-05 1.00000000e+00 1.00000000e+00
 1.67159570e-05 1.00000000e+00 1.00000000e+00
 1.50443613e-05 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00129378e-01 1.36770156e-01
 9.00000000e-01 1.00143761e-01 1.41363837e-01
 8.10000000e-01 1.00159744e-01 1.46589278e-01
 7.29000000e-01 1.00177505e-01 1.52545555e-01
 6.56100000e-01 1.00197242e-01 1.59349456e-01
 5.90490000e-01 1.00219175e-01 1.67138875e-01
 5.31441000e-01 1.00243549e-01 1.76076783e-01
 4.78296900e-01 1.00270637e-01 1.86355808e-01
 4.30467210e-01 1.00300741e-01 1.98203379e-01
 3.87420489e-01 1.00334197e-01 2.11887302e-01
 3.48678440e-01 1.00371380e-01 2.27721391e-01
 3.13810596e-01 1.00412707e-01 2.46070508e-01
 2.82429536e-01 1.00458640e-01 2.67353786e-01
 2.54186583e-01 1.00509695e-01 2.92044046e-01
 2.28767925e-01 1.00566444e-01 3.20660267e-01
 2.05891132e-01 1.00629527e-01 3.53748383e-01
 1.85302019e-01 1.00699652e-01 3.91843813e-01
 1.66771817e-01 1.00777611e-01 4.35407301e-01
 1.50094635e-01 1.00864284e-01 4.84724821e-01
 1.35085172e-01 1.00960650e-01 5.39764589e-01
 1.21576655e-01 1.01067803e-01 5.99992887e-01
 1.09418989e-01 1.01186959e-01 6.64170032e-01
 9.84770902e-02 1.01319474e-01 7.30181607e-01
 8.86293812e-02 1.01466862e-01 7.95004174e-01
 7.97664431e-02 1.01630809e-01 8.54937698e-01
 7.17897988e-02 1.01813199e-01 9.06211620e-01
 6.46108189e-02 1.02016133e-01 9.45928537e-01
 5.81497370e-02 1.02241961e-01 9.73041436e-01
 5.23347633e-02 1.02493306e-01 9.88816093e-01
 4.71012870e-02 1.02773106e-01 9.96321560e-01
 4.23911583e-02 1.03084645e-01 9.99097101e-01
 3.81520424e-02 1.03431604e-01 9.99846637e-01
 3.43368382e-02 1.03818106e-01 9.99983593e-01
 3.09031544e-02 1.04248781e-01 9.99999017e-01
 2.78128389e-02 1.04728826e-01 9.99999971e-01
 2.50315550e-02 1.05264084e-01 1.00000000e+00
 2.25283995e-02 1.05861134e-01 1.00000000e+00
 2.02755596e-02 1.06527389e-01 1.00000000e+00
 1.82480036e-02 1.07271216e-01 1.00000000e+00
 1.64232033e-02 1.08102075e-01 1.00000000e+00
 1.47808829e-02 1.09030673e-01 1.00000000e+00
 1.33027946e-02 1.10069158e-01 1.00000000e+00
 1.19725152e-02 1.11231330e-01 1.00000000e+00
 1.07752637e-02 1.12532908e-01 1.00000000e+00
 9.69773730e-03 1.13991823e-01 1.00000000e+00
 8.72796357e-03 1.15628587e-01 1.00000000e+00
 7.85516721e-03 1.17466715e-01 1.00000000e+00
 7.06965049e-03 1.19533237e-01 1.00000000e+00
 6.36268544e-03 1.21859301e-01 1.00000000e+00
 5.72641690e-03 1.24480900e-01 1.00000000e+00
 5.15377521e-03 1.27439747e-01 1.00000000e+00
 4.63839769e-03 1.30784314e-01 1.00000000e+00
 4.17455792e-03 1.34571096e-01 1.00000000e+00
 3.75710213e-03 1.38866119e-01 1.00000000e+00
 3.38139191e-03 1.43746760e-01 1.00000000e+00
 3.04325272e-03 1.49303928e-01 1.00000000e+00
 2.73892745e-03 1.55644674e-01 1.00000000e+00
 2.46503470e-03 1.62895296e-01 1.00000000e+00
 2.21853123e-03 1.71204997e-01 1.00000000e+00
 1.99667811e-03 1.80750142e-01 1.00000000e+00
 1.79701030e-03 1.91739121e-01 1.00000000e+00
 1.61730927e-03 2.04417717e-01 1.00000000e+00
 1.45557834e-03 2.19074775e-01 1.00000000e+00
 1.31002051e-03 2.36047659e-01 1.00000000e+00
 1.17901846e-03 2.55726629e-01 1.00000000e+00
 1.06111661e-03 2.78556577e-01 1.00000000e+00
 9.55004951e-04 3.05033640e-01 1.00000000e+00
 8.59504456e-04 3.35692858e-01 1.00000000e+00
 7.73554010e-04 3.71081286e-01 1.00000000e+00
 6.96198609e-04 4.11709064e-01 1.00000000e+00
 6.26578748e-04 4.57969407e-01 1.00000000e+00
 5.63920873e-04 5.10018791e-01 1.00000000e+00
 5.07528786e-04 5.67613410e-01 1.00000000e+00
 4.56775907e-04 6.29911250e-01 1.00000000e+00
 4.11098317e-04 6.95275242e-01 1.00000000e+00
 3.69988485e-04 7.61152945e-01 1.00000000e+00
 3.32989637e-04 8.24151180e-01 1.00000000e+00
 2.99690673e-04 8.80436974e-01 1.00000000e+00
 2.69721606e-04 9.26521726e-01 1.00000000e+00
 2.42749445e-04 9.60277218e-01 1.00000000e+00
 2.18474501e-04 9.81744298e-01 1.00000000e+00
 1.96627050e-04 9.93167184e-01 1.00000000e+00
 1.76964345e-04 9.98026218e-01 1.00000000e+00
 1.59267911e-04 9.99588549e-01 1.00000000e+00
 1.43341120e-04 9.99943082e-01 1.00000000e+00
 1.29007008e-04 9.99995293e-01 1.00000000e+00
 1.16106307e-04 9.99999796e-01 1.00000000e+00
 1.04495676e-04 9.99999996e-01 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.86695863e-02 7.40000000e-01
 2.03646753e+01 6.41297060e-02 6.90000000e-01
 1.83282078e+01 7.29941550e-02 7.90000000e-01
 1.64953870e+01 6.29431185e-02 6.80000000e-01
 1.48458483e+01 6.41966758e-02 7.00000000e-01
 1.33612635e+01 7.08317945e-02 7.80000000e-01
 1.20251371e+01 5.39788445e-02 6.00000000e-01
 1.08226234e+01 5.90206737e-02 6.50000000e-01
 9.74036106e+00 5.80001541e-02 6.50000000e-01
 8.76632496e+00 6.54406405e-02 7.40000000e-01
 7.88969246e+00 5.31184803e-02 5.90000000e-01
 7.10072322e+00 5.31817672e-02 6.00000000e-01
 6.39065089e+00 5.64043806e-02 6.50000000e-01
 5.75158581e+00 5.15052488e-02 6.20000000e-01
 5.17642722e+00 5.38137349e-02 6.30000000e-01
 4.65878450e+00 4.90750522e-02 5.70000000e-01
 4.19290605e+00 4.78676314e-02 6.00000000e-01
 3.77361545e+00 5.96527537e-02 7.00000000e-01
 3.39625390e+00 6.16971471e-02 7.20000000e-01
 3.05662851e+00 5.87300191e-02 7.20000000e-01
 2.75096566e+00 6.23313719e-02 7.50000000e-01
 2.47586909e+00 5.32457184e-02 6.60000000e-01
 2.22828219e+00 6.93778570e-02 8.30000000e-01
 2.00545397e+00 6.18753816e-02 7.70000000e-01
 1.80490857e+00 6.71933834e-02 7.70000000e-01
 1.62441771e+00 7.35221266e-02 8.50000000e-01
 1.46197594e+00 7.32250670e-02 8.30000000e-01
 1.31577835e+00 8.11317169e-02 9.10000000e-01
 1.18420051e+00 8.90630669e-02 9.50000000e-01
 1.06578046e+00 9.12864596e-02 9.60000000e-01
 9.59202415e-01 9.39507277e-02 9.70000000e-01
 8.63282174e-01 9.63571687e-02 1.00000000e+00
 7.76953956e-01 9.98117098e-02 9.90000000e-01
 6.99258561e-01 1.00520400e-01 9.90000000e-01
 6.29332705e-01 1.01431435e-01 1.00000000e+00
 5.66399434e-01 1.02970692e-01 1.00000000e+00
 5.09759491e-01 1.04400066e-01 1.00000000e+00
 4.58783542e-01 1.03716740e-01 1.00000000e+00
 4.12905188e-01 1.05787140e-01 1.00000000e+00
 3.71614669e-01 1.09606945e-01 1.00000000e+00
 3.34453202e-01 1.12111736e-01 1.00000000e+00
 3.01007882e-01 1.15232550e-01 1.00000000e+00
 2.70907094e-01 1.16864372e-01 1.00000000e+00
 2.43816384e-01 1.21972754e-01 1.00000000e+00
 2.19434746e-01 1.31091585e-01 1.00000000e+00
 1.97491271e-01 1.34257874e-01 1.00000000e+00
 1.77742144e-01 1.45689107e-01 1.00000000e+00
 1.59967930e-01 1.50419690e-01 1.00000000e+00
 1.43971137e-01 1.63377371e-01 1.00000000e+00
 1.29574023e-01 1.85373581e-01 1.00000000e+00
 1.16616621e-01 2.23427635e-01 1.00000000e+00
 1.04954959e-01 2.51569527e-01 1.00000000e+00
 9.44594628e-02 2.62039714e-01 1.00000000e+00
 8.50135165e-02 3.47412591e-01 1.00000000e+00
 7.65121649e-02 3.61950375e-01 1.00000000e+00
 6.88609484e-02 4.45515705e-01 1.00000000e+00
 6.19748535e-02 4.70463759e-01 1.00000000e+00
 5.57773682e-02 5.99149566e-01 1.00000000e+00
 5.01996314e-02 6.72801993e-01 1.00000000e+00
 4.51796682e-02 7.56090957e-01 1.00000000e+00
 4.06617014e-02 8.38709489e-01 1.00000000e+00
 3.65955313e-02 8.96083092e-01 1.00000000e+00
 3.29359781e-02 9.37990729e-01 1.00000000e+00
 2.96423803e-02 9.61809594e-01 1.00000000e+00
 2.66781423e-02 9.82781962e-01 1.00000000e+00
 2.40103281e-02 9.94365601e-01 1.00000000e+00
 2.16092953e-02 9.98108163e-01 1.00000000e+00
 1.94483657e-02 9.97177099e-01 1.00000000e+00
 1.75035292e-02 9.99851289e-01 1.00000000e+00
 1.57531762e-02 9.99996736e-01 1.00000000e+00
 1.41778586e-02 9.99999978e-01 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t100_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00308553e-01 5.59420117e-01
 9.00000000e-01 1.00342879e-01 6.21150878e-01
 8.10000000e-01 1.00381030e-01 6.86224863e-01
 7.29000000e-01 1.00423432e-01 7.52216405e-01
 6.56100000e-01 1.00470561e-01 8.15832282e-01
 5.90490000e-01 1.00522945e-01 8.73261646e-01
 5.31441000e-01 1.00581173e-01 9.20910544e-01
 4.78296900e-01 1.00645899e-01 9.56405884e-01
 4.30467210e-01 1.00717853e-01 9.79466915e-01
 3.87420489e-01 1.00797846e-01 9.92072591e-01
 3.48678440e-01 1.00886781e-01 9.97618661e-01
 3.13810596e-01 1.00985665e-01 9.99478541e-01
 2.82429536e-01 1.01095619e-01 9.99923263e-01
 2.54186583e-01 1.01217893e-01 9.99993142e-01
 2.28767925e-01 1.01353879e-01 9.99999672e-01
 2.05891132e-01 1.01505130e-01 9.99999993e-01
 1.85302019e-01 1.01673380e-01 1.00000000e+00
 1.66771817e-01 1.01860562e-01 1.00000000e+00
 1.50094635e-01 1.02068836e-01 1.00000000e+00
 1.35085172e-01 1.02300615e-01 1.00000000e+00
 1.21576655e-01 1.02558596e-01 1.00000000e+00
 1.09418989e-01 1.02845796e-01 1.00000000e+00
 9.84770902e-02 1.03165592e-01 1.00000000e+00
 8.86293812e-02 1.03521767e-01 1.00000000e+00
 7.97664431e-02 1.03918563e-01 1.00000000e+00
 7.17897988e-02 1.04360739e-01 1.00000000e+00
 6.46108189e-02 1.04853643e-01 1.00000000e+00
 5.81497370e-02 1.05403290e-01 1.00000000e+00
 5.23347633e-02 1.06016448e-01 1.00000000e+00
 4.71012870e-02 1.06700754e-01 1.00000000e+00
 4.23911583e-02 1.07464826e-01 1.00000000e+00
 3.81520424e-02 1.08318411e-01 1.00000000e+00
 3.43368382e-02 1.09272549e-01 1.00000000e+00
 3.09031544e-02 1.10339767e-01 1.00000000e+00
 2.78128389e-02 1.11534308e-01 1.00000000e+00
 2.50315550e-02 1.12872396e-01 1.00000000e+00
 2.25283995e-02 1.14372557e-01 1.00000000e+00
 2.02755596e-02 1.16055990e-01 1.00000000e+00
 1.82480036e-02 1.17947014e-01 1.00000000e+00
 1.64232033e-02 1.20073600e-01 1.00000000e+00
 1.47808829e-02 1.22468002e-01 1.00000000e+00
 1.33027946e-02 1.25167519e-01 1.00000000e+00
 1.19725152e-02 1.28215401e-01 1.00000000e+00
 1.07752637e-02 1.31661949e-01 1.00000000e+00
 9.69773730e-03 1.35565823e-01 1.00000000e+00
 8.72796357e-03 1.39995630e-01 1.00000000e+00
 7.85516721e-03 1.45031820e-01 1.00000000e+00
 7.06965049e-03 1.50768969e-01 1.00000000e+00
 6.36268544e-03 1.57318502e-01 1.00000000e+00
 5.72641690e-03 1.64811926e-01 1.00000000e+00
 5.15377521e-03 1.73404635e-01 1.00000000e+00
 4.63839769e-03 1.83280309e-01 1.00000000e+00
 4.17455792e-03 1.94655918e-01 1.00000000e+00
 3.75710213e-03 2.07787192e-01 1.00000000e+00
 3.38139191e-03 2.22974291e-01 1.00000000e+00
 3.04325272e-03 2.40567108e-01 1.00000000e+00
 2.73892745e-03 2.60969169e-01 1.00000000e+00
 2.46503470e-03 2.84638402e-01 1.00000000e+00
 2.21853123e-03 3.12081986e-01 1.00000000e+00
 1.99667811e-03 3.43841054e-01 1.00000000e+00
 1.79701030e-03 3.80459217e-01 1.00000000e+00
 1.61730927e-03 4.22426934e-01 1.00000000e+00
 1.45557834e-03 4.70092550e-01 1.00000000e+00
 1.31002051e-03 5.23531884e-01 1.00000000e+00
 1.17901846e-03 5.82374711e-01 1.00000000e+00
 1.06111661e-03 6.45602517e-01 1.00000000e+00
 9.55004951e-04 7.11361583e-01 1.00000000e+00
 8.59504456e-04 7.76877799e-01 1.00000000e+00
 7.73554010e-04 8.38599443e-01 1.00000000e+00
 6.96198609e-04 8.92691624e-01 1.00000000e+00
 6.26578748e-04 9.35901496e-01 1.00000000e+00
 5.63920873e-04 9.66574382e-01 1.00000000e+00
 5.07528786e-04 9.85322937e-01 1.00000000e+00
 4.56775907e-04 9.94813937e-01 1.00000000e+00
 4.11098317e-04 9.98606761e-01 1.00000000e+00
 3.69988485e-04 9.99734902e-01 1.00000000e+00
 3.32989637e-04 9.99967298e-01 1.00000000e+00
 2.99690673e-04 9.99997657e-01 1.00000000e+00
 2.69721606e-04 9.99999915e-01 1.00000000e+00
 2.42749445e-04 9.99999999e-01 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 7.44196343e-02 8.10000000e-01
 2.03646753e+01 7.65703444e-02 8.40000000e-01
 1.83282078e+01 6.44880499e-02 7.10000000e-01
 1.64953870e+01 6.57163848e-02 7.30000000e-01
 1.48458483e+01 6.31479458e-02 7.10000000e-01
 1.33612635e+01 6.74033273e-02 7.70000000e-01
 1.20251371e+01 7.24573637e-02 8.20000000e-01
 1.08226234e+01 6.63416906e-02 7.80000000e-01
 9.74036106e+00 6.12350820e-02 7.10000000e-01
 8.76632496e+00 6.00177679e-02 7.10000000e-01
 7.88969246e+00 6.26768526e-02 7.40000000e-01
 7.10072322e+00 5.34142883e-02 6.50000000e-01
 6.39065089e+00 6.15389107e-02 7.60000000e-01
 5.75158581e+00 5.65632371e-02 6.90000000e-01
 5.17642722e+00 5.47913620e-02 6.90000000e-01
 4.65878450e+00 6.05215625e-02 7.60000000e-01
 4.19290605e+00 5.85151737e-02 7.80000000e-01
 3.77361545e+00 5.64089162e-02 6.90000000e-01
 3.39625390e+00 6.11292293e-02 7.80000000e-01
 3.05662851e+00 6.29658972e-02 7.90000000e-01
 2.75096566e+00 6.09285563e-02 7.40000000e-01
 2.47586909e+00 7.28523551e-02 8.60000000e-01
 2.22828219e+00 7.53642124e-02 8.90000000e-01
 2.00545397e+00 7.98524728e-02 9.30000000e-01
 1.80490857e+00 8.85344095e-02 9.90000000e-01
 1.62441771e+00 8.98674997e-02 9.20000000e-01
 1.46197594e+00 8.87690331e-02 9.60000000e-01
 1.31577835e+00 9.86677313e-02 9.70000000e-01
 1.18420051e+00 1.06484694e-01 9.80000000e-01
 1.06578046e+00 1.14382858e-01 1.00000000e+00
 9.59202415e-01 1.22152181e-01 9.90000000e-01
 8.63282174e-01 1.34938641e-01 1.00000000e+00
 7.76953956e-01 1.44761975e-01 1.00000000e+00
 6.99258561e-01 1.55943332e-01 1.00000000e+00
 6.29332705e-01 1.69169786e-01 1.00000000e+00
 5.66399434e-01 1.94691579e-01 1.00000000e+00
 5.09759491e-01 2.22468569e-01 1.00000000e+00
 4.58783542e-01 2.54958541e-01 1.00000000e+00
 4.12905188e-01 3.02257340e-01 1.00000000e+00
 3.71614669e-01 3.35954687e-01 1.00000000e+00
 3.34453202e-01 4.30539044e-01 1.00000000e+00
 3.01007882e-01 4.98237087e-01 1.00000000e+00
 2.70907094e-01 6.32788751e-01 1.00000000e+00
 2.43816384e-01 6.89242588e-01 1.00000000e+00
 2.19434746e-01 7.87106886e-01 1.00000000e+00
 1.97491271e-01 8.86874785e-01 1.00000000e+00
 1.77742144e-01 9.41438520e-01 1.00000000e+00
 1.59967930e-01 9.75384186e-01 1.00000000e+00
 1.43971137e-01 9.85347452e-01 1.00000000e+00
 1.29574023e-01 9.98127903e-01 1.00000000e+00
 1.16616621e-01 9.99472538e-01 1.00000000e+00
 1.04954959e-01 9.99968570e-01 1.00000000e+00
 9.44594628e-02 9.99999930e-01 1.00000000e+00
 8.50135165e-02 9.99997154e-01 1.00000000e+00
 7.65121649e-02 1.00000000e+00 1.00000000e+00
 6.88609484e-02 1.00000000e+00 1.00000000e+00
 6.19748535e-02 1.00000000e+00 1.00000000e+00
 5.57773682e-02 1.00000000e+00 1.00000000e+00
 5.01996314e-02 1.00000000e+00 1.00000000e+00
 4.51796682e-02 1.00000000e+00 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00410117e-01 8.93742424e-01
 9.00000000e-01 1.00455761e-01 9.36693279e-01
 8.10000000e-01 1.00506495e-01 9.67095394e-01
 7.29000000e-01 1.00562887e-01 9.85611539e-01
 6.56100000e-01 1.00625573e-01 9.94942476e-01
 5.90490000e-01 1.00695257e-01 9.98650232e-01
 5.31441000e-01 1.00772724e-01 9.99745297e-01
 4.78296900e-01 1.00858851e-01 9.99968906e-01
 4.30467210e-01 1.00954610e-01 9.99997801e-01
 3.87420489e-01 1.01061086e-01 9.99999922e-01
 3.48678440e-01 1.01179489e-01 9.99999999e-01
 3.13810596e-01 1.01311167e-01 1.00000000e+00
 2.82429536e-01 1.01457621e-01 1.00000000e+00
 2.54186583e-01 1.01620530e-01 1.00000000e+00
 2.28767925e-01 1.01801762e-01 1.00000000e+00
 2.05891132e-01 1.02003408e-01 1.00000000e+00
 1.85302019e-01 1.02227799e-01 1.00000000e+00
 1.66771817e-01 1.02477543e-01 1.00000000e+00
 1.50094635e-01 1.02755556e-01 1.00000000e+00
 1.35085172e-01 1.03065103e-01 1.00000000e+00
 1.21576655e-01 1.03409837e-01 1.00000000e+00
 1.09418989e-01 1.03793856e-01 1.00000000e+00
 9.84770902e-02 1.04221755e-01 1.00000000e+00
 8.86293812e-02 1.04698697e-01 1.00000000e+00
 7.97664431e-02 1.05230484e-01 1.00000000e+00
 7.17897988e-02 1.05823648e-01 1.00000000e+00
 6.46108189e-02 1.06485549e-01 1.00000000e+00
 5.81497370e-02 1.07224495e-01 1.00000000e+00
 5.23347633e-02 1.08049874e-01 1.00000000e+00
 4.71012870e-02 1.08972315e-01 1.00000000e+00
 4.23911583e-02 1.10003874e-01 1.00000000e+00
 3.81520424e-02 1.11158246e-01 1.00000000e+00
 3.43368382e-02 1.12451027e-01 1.00000000e+00
 3.09031544e-02 1.13900007e-01 1.00000000e+00
 2.78128389e-02 1.15525532e-01 1.00000000e+00
 2.50315550e-02 1.17350926e-01 1.00000000e+00
 2.25283995e-02 1.19402991e-01 1.00000000e+00
 2.02755596e-02 1.21712612e-01 1.00000000e+00
 1.82480036e-02 1.24315470e-01 1.00000000e+00
 1.64232033e-02 1.27252908e-01 1.00000000e+00
 1.47808829e-02 1.30572963e-01 1.00000000e+00
 1.33027946e-02 1.34331612e-01 1.00000000e+00
 1.19725152e-02 1.38594263e-01 1.00000000e+00
 1.07752637e-02 1.43437559e-01 1.00000000e+00
 9.69773730e-03 1.48951534e-01 1.00000000e+00
 8.72796357e-03 1.55242194e-01 1.00000000e+00
 7.85516721e-03 1.62434590e-01 1.00000000e+00
 7.06965049e-03 1.70676447e-01 1.00000000e+00
 6.36268544e-03 1.80142378e-01 1.00000000e+00
 5.72641690e-03 1.91038716e-01 1.00000000e+00
 5.15377521e-03 2.03608855e-01 1.00000000e+00
 4.63839769e-03 2.18138912e-01 1.00000000e+00
 4.17455792e-03 2.34963219e-01 1.00000000e+00
 3.75710213e-03 2.54468793e-01 1.00000000e+00
 3.38139191e-03 2.77097296e-01 1.00000000e+00
 3.04325272e-03 3.03342043e-01 1.00000000e+00
 2.73892745e-03 3.33736329e-01 1.00000000e+00
 2.46503470e-03 3.68827607e-01 1.00000000e+00
 2.21853123e-03 4.09130109e-01 1.00000000e+00
 1.99667811e-03 4.55046958e-01 1.00000000e+00
 1.79701030e-03 5.06752918e-01 1.00000000e+00
 1.61730927e-03 5.64033381e-01 1.00000000e+00
 1.45557834e-03 6.26087827e-01 1.00000000e+00
 1.31002051e-03 6.91331251e-01 1.00000000e+00
 1.17901846e-03 7.57266327e-01 1.00000000e+00
 1.06111661e-03 8.20542564e-01 1.00000000e+00
 9.55004951e-04 8.77334850e-01 1.00000000e+00
 8.59504456e-04 9.24106276e-01 1.00000000e+00
 7.73554010e-04 9.58619905e-01 1.00000000e+00
 6.96198609e-04 9.80776206e-01 1.00000000e+00
 6.26578748e-04 9.92706046e-01 1.00000000e+00
 5.63920873e-04 9.97856472e-01 1.00000000e+00
 5.07528786e-04 9.99543392e-01 1.00000000e+00
 4.56775907e-04 9.99935095e-01 1.00000000e+00
 4.11098317e-04 9.99994446e-01 1.00000000e+00
 3.69988485e-04 9.99999748e-01 1.00000000e+00
 3.32989637e-04 9.99999995e-01 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 7.22652373e-02 7.90000000e-01
 2.03646753e+01 7.11863431e-02 7.80000000e-01
 1.83282078e+01 6.81431537e-02 7.50000000e-01
 1.64953870e+01 6.85359648e-02 7.60000000e-01
 1.48458483e+01 6.55920907e-02 7.40000000e-01
 1.33612635e+01 5.57510255e-02 6.40000000e-01
 1.20251371e+01 6.74156140e-02 7.80000000e-01
 1.08226234e+01 6.12990848e-02 7.10000000e-01
 9.74036106e+00 6.26667473e-02 7.30000000e-01
 8.76632496e+00 6.01276839e-02 7.10000000e-01
 7.88969246e+00 6.26039128e-02 7.40000000e-01
 7.10072322e+00 5.67409823e-02 6.90000000e-01
 6.39065089e+00 5.69094805e-02 7.00000000e-01
 5.75158581e+00 5.89472070e-02 7.10000000e-01
 5.17642722e+00 6.26499496e-02 7.80000000e-01
 4.65878450e+00 5.42024872e-02 6.70000000e-01
 4.19290605e+00 5.68712159e-02 6.90000000e-01
 3.77361545e+00 6.05106125e-02 7.80000000e-01
 3.39625390e+00 6.06823888e-02 7.60000000e-01
 3.05662851e+00 6.73802680e-02 8.30000000e-01
 2.75096566e+00 6.04300174e-02 7.50000000e-01
 2.47586909e+00 7.03047202e-02 8.30000000e-01
 2.22828219e+00 7.56297803e-02 8.90000000e-01
 2.00545397e+00 6.87559428e-02 8.40000000e-01
 1.80490857e+00 7.39135301e-02 9.10000000e-01
 1.62441771e+00 7.90810457e-02 9.70000000e-01
 1.46197594e+00 8.08916383e-02 9.40000000e-01
 1.31577835e+00 8.01854365e-02 9.10000000e-01
 1.18420051e+00 9.07567028e-02 9.90000000e-01
 1.06578046e+00 9.06623362e-02 9.80000000e-01
 9.59202415e-01 9.31272210e-02 1.00000000e+00
 8.63282174e-01 9.36323353e-02 1.00000000e+00
 7.76953956e-01 9.24461602e-02 1.00000000e+00
 6.99258561e-01 9.25107428e-02 1.00000000e+00
 6.29332705e-01 9.18467342e-02 1.00000000e+00
 5.66399434e-01 9.19048010e-02 1.00000000e+00
 5.09759491e-01 9.12056444e-02 1.00000000e+00
 4.58783542e-01 9.09311894e-02 1.00000000e+00
 4.12905188e-01 9.19756262e-02 1.00000000e+00
 3.71614669e-01 9.16253993e-02 1.00000000e+00
 3.34453202e-01 9.17570916e-02 1.00000000e+00
 3.01007882e-01 9.06746826e-02 1.00000000e+00
 2.70907094e-01 9.12876902e-02 1.00000000e+00
 2.43816384e-01 9.10376394e-02 1.00000000e+00
 2.19434746e-01 9.22503286e-02 1.00000000e+00
 1.97491271e-01 9.38377366e-02 1.00000000e+00
 1.77742144e-01 9.43173676e-02 1.00000000e+00
 1.59967930e-01 9.55500996e-02 1.00000000e+00
 1.43971137e-01 9.63011894e-02 1.00000000e+00
 1.29574023e-01 9.75441470e-02 1.00000000e+00
 1.16616621e-01 1.00604521e-01 1.00000000e+00
 1.04954959e-01 1.00690626e-01 1.00000000e+00
 9.44594628e-02 1.03487636e-01 1.00000000e+00
 8.50135165e-02 1.07026904e-01 1.00000000e+00
 7.65121649e-02 1.09939571e-01 1.00000000e+00
 6.88609484e-02 1.13210181e-01 1.00000000e+00
 6.19748535e-02 1.18057417e-01 1.00000000e+00
 5.57773682e-02 1.23387463e-01 1.00000000e+00
 5.01996314e-02 1.26909690e-01 1.00000000e+00
 4.51796682e-02 1.34140888e-01 1.00000000e+00
 4.06617014e-02 1.51322691e-01 1.00000000e+00
 3.65955313e-02 1.67949323e-01 1.00000000e+00
 3.29359781e-02 1.79652475e-01 1.00000000e+00
 2.96423803e-02 2.10882672e-01 1.00000000e+00
 2.66781423e-02 2.46614680e-01 1.00000000e+00
 2.40103281e-02 3.18205933e-01 1.00000000e+00
 2.16092953e-02 3.33781170e-01 1.00000000e+00
 1.94483657e-02 4.23214255e-01 1.00000000e+00
 1.75035292e-02 4.87892120e-01 1.00000000e+00
 1.57531762e-02 5.95904664e-01 1.00000000e+00
 1.41778586e-02 6.77776689e-01 1.00000000e+00
 1.27600728e-02 7.85736004e-01 1.00000000e+00
 1.14840655e-02 8.68133287e-01 1.00000000e+00
 1.03356589e-02 9.40656728e-01 1.00000000e+00
 9.30209304e-03 9.76179826e-01 1.00000000e+00
 8.37188374e-03 9.84812972e-01 1.00000000e+00
 7.53469536e-03 9.95605555e-01 1.00000000e+00
 6.78122583e-03 9.99517762e-01 1.00000000e+00
 6.10310324e-03 9.99986103e-01 1.00000000e+00
 5.49279292e-03 9.99993940e-01 1.00000000e+00
 4.94351363e-03 9.99999826e-01 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00
 1.39619426e-03 1.00000000e+00 1.00000000e+00
 1.25657484e-03 1.00000000e+00 1.00000000e+00
 1.13091735e-03 1.00000000e+00 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00129378e-01 1.36770156e-01
 9.00000000e-01 1.00143761e-01 1.41363837e-01
 8.10000000e-01 1.00159744e-01 1.46589278e-01
 7.29000000e-01 1.00177505e-01 1.52545555e-01
 6.56100000e-01 1.00197242e-01 1.59349456e-01
 5.90490000e-01 1.00219175e-01 1.67138875e-01
 5.31441000e-01 1.00243549e-01 1.76076783e-01
 4.78296900e-01 1.00270637e-01 1.86355808e-01
 4.30467210e-01 1.00300741e-01 1.98203379e-01
 3.87420489e-01 1.00334197e-01 2.11887302e-01
 3.48678440e-01 1.00371380e-01 2.27721391e-01
 3.13810596e-01 1.00412707e-01 2.46070508e-01
 2.82429536e-01 1.00458640e-01 2.67353786e-01
 2.54186583e-01 1.00509695e-01 2.92044046e-01
 2.28767925e-01 1.00566444e-01 3.20660267e-01
 2.05891132e-01 1.00629527e-01 3.53748383e-01
 1.85302019e-01 1.00699652e-01 3.91843813e-01
 1.66771817e-01 1.00777611e-01 4.35407301e-01
 1.50094635e-01 1.00864284e-01 4.84724821e-01
 1.35085172e-01 1.00960650e-01 5.39764589e-01
 1.21576655e-01 1.01067803e-01 5.99992887e-01
 1.09418989e-01 1.01186959e-01 6.64170032e-01
 9.84770902e-02 1.01319474e-01 7.30181607e-01
 8.86293812e-02 1.01466862e-01 7.95004174e-01
 7.97664431e-02 1.01630809e-01 8.54937698e-01
 7.17897988e-02 1.01813199e-01 9.06211620e-01
 6.46108189e-02 1.02016133e-01 9.45928537e-01
 5.81497370e-02 1.02241961e-01 9.73041436e-01
 5.23347633e-02 1.02493306e-01 9.88816093e-01
 4.71012870e-02 1.02773106e-01 9.96321560e-01
 4.23911583e-02 1.03084645e-01 9.99097101e-01
 3.81520424e-02 1.03431604e-01 9.99846637e-01
 3.43368382e-02 1.03818106e-01 9.99983593e-01
 3.09031544e-02 1.04248781e-01 9.99999017e-01
 2.78128389e-02 1.04728826e-01 9.99999971e-01
 2.50315550e-02 1.05264084e-01 1.00000000e+00
 2.25283995e-02 1.05861134e-01 1.00000000e+00
 2.02755596e-02 1.06527389e-01 1.00000000e+00
 1.82480036e-02 1.07271216e-01 1.00000000e+00
 1.64232033e-02 1.08102075e-01 1.00000000e+00
 1.47808829e-02 1.09030673e-01 1.00000000e+00
 1.33027946e-02 1.10069158e-01 1.00000000e+00
 1.19725152e-02 1.11231330e-01 1.00000000e+00
 1.07752637e-02 1.12532908e-01 1.00000000e+00
 9.69773730e-03 1.13991823e-01 1.00000000e+00
 8.72796357e-03 1.15628587e-01 1.00000000e+00
 7.85516721e-03 1.17466715e-01 1.00000000e+00
 7.06965049e-03 1.19533237e-01 1.00000000e+00
 6.36268544e-03 1.21859301e-01 1.00000000e+00
 5.72641690e-03 1.24480900e-01 1.00000000e+00
 5.15377521e-03 1.27439747e-01 1.00000000e+00
 4.63839769e-03 1.30784314e-01 1.00000000e+00
 4.17455792e-03 1.34571096e-01 1.00000000e+00
 3.75710213e-03 1.38866119e-01 1.00000000e+00
 3.38139191e-03 1.43746760e-01 1.00000000e+00
 3.04325272e-03 1.49303928e-01 1.00000000e+00
 2.73892745e-03 1.55644674e-01 1.00000000e+00
 2.46503470e-03 1.62895296e-01 1.00000000e+00
 2.21853123e-03 1.71204997e-01 1.00000000e+00
 1.99667811e-03 1.80750142e-01 1.00000000e+00
 1.79701030e-03 1.91739121e-01 1.00000000e+00
 1.61730927e-03 2.04417717e-01 1.00000000e+00
 1.45557834e-03 2.19074775e-01 1.00000000e+00
 1.31002051e-03 2.36047659e-01 1.00000000e+00
 1.17901846e-03 2.55726629e-01 1.00000000e+00
 1.06111661e-03 2.78556577e-01 1.00000000e+00
 9.55004951e-04 3.05033640e-01 1.00000000e+00
 8.59504456e-04 3.35692858e-01 1.00000000e+00
 7.73554010e-04 3.71081286e-01 1.00000000e+00
 6.96198609e-04 4.11709064e-01 1.00000000e+00
 6.26578748e-04 4.57969407e-01 1.00000000e+00
 5.63920873e-04 5.10018791e-01 1.00000000e+00
 5.07528786e-04 5.67613410e-01 1.00000000e+00
 4.56775907e-04 6.29911250e-01 1.00000000e+00
 4.11098317e-04 6.95275242e-01 1.00000000e+00
 3.69988485e-04 7.61152945e-01 1.00000000e+00
 3.32989637e-04 8.24151180e-01 1.00000000e+00
 2.99690673e-04 8.80436974e-01 1.00000000e+00
 2.69721606e-04 9.26521726e-01 1.00000000e+00
 2.42749445e-04 9.60277218e-01 1.00000000e+00
 2.18474501e-04 9.81744298e-01 1.00000000e+00
 1.96627050e-04 9.93167184e-01 1.00000000e+00
 1.76964345e-04 9.98026218e-01 1.00000000e+00
 1.59267911e-04 9.99588549e-01 1.00000000e+00
 1.43341120e-04 9.99943082e-01 1.00000000e+00
 1.29007008e-04 9.99995293e-01 1.00000000e+00
 1.16106307e-04 9.99999796e-01 1.00000000e+00
 1.04495676e-04 9.99999996e-01 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.68849813e-02 7.30000000e-01
 2.03646753e+01 6.52282801e-02 7.20000000e-01
 1.83282078e+01 6.90970627e-02 7.70000000e-01
 1.64953870e+01 6.56613659e-02 7.30000000e-01
 1.48458483e+01 6.02488652e-02 6.80000000e-01
 1.33612635e+01 6.17813794e-02 7.00000000e-01
 1.20251371e+01 6.13701664e-02 7.00000000e-01
 1.08226234e+01 6.89375326e-02 7.90000000e-01
 9.74036106e+00 6.29646221e-02 7.30000000e-01
 8.76632496e+00 6.12534760e-02 7.20000000e-01
 7.88969246e+00 5.42407219e-02 6.50000000e-01
 7.10072322e+00 6.02628514e-02 7.00000000e-01
 6.39065089e+00 5.27814960e-02 6.40000000e-01
 5.75158581e+00 5.73816475e-02 7.10000000e-01
 5.17642722e+00 5.82206961e-02 7.30000000e-01
 4.65878450e+00 5.12076608e-02 6.30000000e-01
 4.19290605e+00 5.73059854e-02 7.20000000e-01
 3.77361545e+00 5.87631294e-02 7.50000000e-01
 3.39625390e+00 5.88057592e-02 7.60000000e-01
 3.05662851e+00 6.26851244e-02 7.60000000e-01
 2.75096566e+00 6.90531243e-02 8.60000000e-01
 2.47586909e+00 7.10299778e-02 8.80000000e-01
 2.22828219e+00 6.76228522e-02 8.30000000e-01
 2.00545397e+00 7.69300405e-02 9.30000000e-01
 1.80490857e+00 8.19062144e-02 9.40000000e-01
 1.62441771e+00 8.72784256e-02 9.40000000e-01
 1.46197594e+00 8.72352772e-02 9.60000000e-01
 1.31577835e+00 9.68589298e-02 9.80000000e-01
 1.18420051e+00 9.74434656e-02 9.70000000e-01
 1.06578046e+00 9.87912394e-02 9.90000000e-01
 9.59202415e-01 1.01796423e-01 9.90000000e-01
 8.63282174e-01 1.06473546e-01 1.00000000e+00
 7.76953956e-01 1.09747706e-01 1.00000000e+00
 6.99258561e-01 1.12256478e-01 1.00000000e+00
 6.29332705e-01 1.15531695e-01 1.00000000e+00
 5.66399434e-01 1.22001832e-01 1.00000000e+00
 5.09759491e-01 1.29359344e-01 1.00000000e+00
 4.58783542e-01 1.39216289e-01 1.00000000e+00
 4.12905188e-01 1.54001455e-01 1.00000000e+00
 3.71614669e-01 1.62391588e-01 1.00000000e+00
 3.34453202e-01 1.79183143e-01 1.00000000e+00
 3.01007882e-01 2.02975831e-01 1.00000000e+00
 2.70907094e-01 2.27394269e-01 1.00000000e+00
 2.43816384e-01 2.71250147e-01 1.00000000e+00
 2.19434746e-01 3.04580288e-01 1.00000000e+00
 1.97491271e-01 3.61840039e-01 1.00000000e+00
 1.77742144e-01 4.45713395e-01 1.00000000e+00
 1.59967930e-01 5.25672248e-01 1.00000000e+00
 1.43971137e-01 6.46958121e-01 1.00000000e+00
 1.29574023e-01 7.30847273e-01 1.00000000e+00
 1.16616621e-01 8.36202061e-01 1.00000000e+00
 1.04954959e-01 9.24059234e-01 1.00000000e+00
 9.44594628e-02 9.64381708e-01 1.00000000e+00
 8.50135165e-02 9.80625402e-01 1.00000000e+00
 7.65121649e-02 9.95427842e-01 1.00000000e+00
 6.88609484e-02 9.97412005e-01 1.00000000e+00
 6.19748535e-02 9.99725408e-01 1.00000000e+00
 5.57773682e-02 9.99999599e-01 1.00000000e+00
 5.01996314e-02 9.99999893e-01 1.00000000e+00
 4.51796682e-02 9.99999999e-01 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00308553e-01 5.59420117e-01
 9.00000000e-01 1.00342879e-01 6.21150878e-01
 8.10000000e-01 1.00381030e-01 6.86224863e-01
 7.29000000e-01 1.00423432e-01 7.52216405e-01
 6.56100000e-01 1.00470561e-01 8.15832282e-01
 5.90490000e-01 1.00522945e-01 8.73261646e-01
 5.31441000e-01 1.00581173e-01 9.20910544e-01
 4.78296900e-01 1.00645899e-01 9.56405884e-01
 4.30467210e-01 1.00717853e-01 9.79466915e-01
 3.87420489e-01 1.00797846e-01 9.92072591e-01
 3.48678440e-01 1.00886781e-01 9.97618661e-01
 3.13810596e-01 1.00985665e-01 9.99478541e-01
 2.82429536e-01 1.01095619e-01 9.99923263e-01
 2.54186583e-01 1.01217893e-01 9.99993142e-01
 2.28767925e-01 1.01353879e-01 9.99999672e-01
 2.05891132e-01 1.01505130e-01 9.99999993e-01
 1.85302019e-01 1.01673380e-01 1.00000000e+00
 1.66771817e-01 1.01860562e-01 1.00000000e+00
 1.50094635e-01 1.02068836e-01 1.00000000e+00
 1.35085172e-01 1.02300615e-01 1.00000000e+00
 1.21576655e-01 1.02558596e-01 1.00000000e+00
 1.09418989e-01 1.02845796e-01 1.00000000e+00
 9.84770902e-02 1.03165592e-01 1.00000000e+00
 8.86293812e-02 1.03521767e-01 1.00000000e+00
 7.97664431e-02 1.03918563e-01 1.00000000e+00
 7.17897988e-02 1.04360739e-01 1.00000000e+00
 6.46108189e-02 1.04853643e-01 1.00000000e+00
 5.81497370e-02 1.05403290e-01 1.00000000e+00
 5.23347633e-02 1.06016448e-01 1.00000000e+00
 4.71012870e-02 1.06700754e-01 1.00000000e+00
 4.23911583e-02 1.07464826e-01 1.00000000e+00
 3.81520424e-02 1.08318411e-01 1.00000000e+00
 3.43368382e-02 1.09272549e-01 1.00000000e+00
 3.09031544e-02 1.10339767e-01 1.00000000e+00
 2.78128389e-02 1.11534308e-01 1.00000000e+00
 2.50315550e-02 1.12872396e-01 1.00000000e+00
 2.25283995e-02 1.14372557e-01 1.00000000e+00
 2.02755596e-02 1.16055990e-01 1.00000000e+00
 1.82480036e-02 1.17947014e-01 1.00000000e+00
 1.64232033e-02 1.20073600e-01 1.00000000e+00
 1.47808829e-02 1.22468002e-01 1.00000000e+00
 1.33027946e-02 1.25167519e-01 1.00000000e+00
 1.19725152e-02 1.28215401e-01 1.00000000e+00
 1.07752637e-02 1.31661949e-01 1.00000000e+00
 9.69773730e-03 1.35565823e-01 1.00000000e+00
 8.72796357e-03 1.39995630e-01 1.00000000e+00
 7.85516721e-03 1.45031820e-01 1.00000000e+00
 7.06965049e-03 1.50768969e-01 1.00000000e+00
 6.36268544e-03 1.57318502e-01 1.00000000e+00
 5.72641690e-03 1.64811926e-01 1.00000000e+00
 5.15377521e-03 1.73404635e-01 1.00000000e+00
 4.63839769e-03 1.83280309e-01 1.00000000e+00
 4.17455792e-03 1.94655918e-01 1.00000000e+00
 3.75710213e-03 2.07787192e-01 1.00000000e+00
 3.38139191e-03 2.22974291e-01 1.00000000e+00
 3.04325272e-03 2.40567108e-01 1.00000000e+00
 2.73892745e-03 2.60969169e-01 1.00000000e+00
 2.46503470e-03 2.84638402e-01 1.00000000e+00
 2.21853123e-03 3.12081986e-01 1.00000000e+00
 1.99667811e-03 3.43841054e-01 1.00000000e+00
 1.79701030e-03 3.80459217e-01 1.00000000e+00
 1.61730927e-03 4.22426934e-01 1.00000000e+00
 1.45557834e-03 4.70092550e-01 1.00000000e+00
 1.31002051e-03 5.23531884e-01 1.00000000e+00
 1.17901846e-03 5.82374711e-01 1.00000000e+00
 1.06111661e-03 6.45602517e-01 1.00000000e+00
 9.55004951e-04 7.11361583e-01 1.00000000e+00
 8.59504456e-04 7.76877799e-01 1.00000000e+00
 7.73554010e-04 8.38599443e-01 1.00000000e+00
 6.96198609e-04 8.92691624e-01 1.00000000e+00
 6.26578748e-04 9.35901496e-01 1.00000000e+00
 5.63920873e-04 9.66574382e-01 1.00000000e+00
 5.07528786e-04 9.85322937e-01 1.00000000e+00
 4.56775907e-04 9.94813937e-01 1.00000000e+00
 4.11098317e-04 9.98606761e-01 1.00000000e+00
 3.69988485e-04 9.99734902e-01 1.00000000e+00
 3.32989637e-04 9.99967298e-01 1.00000000e+00
 2.99690673e-04 9.99997657e-01 1.00000000e+00
 2.69721606e-04 9.99999915e-01 1.00000000e+00
 2.42749445e-04 9.99999999e-01 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00
 9.82741173e-09 1.00000000e+00 1.00000000e+00
 8.84467056e-09 1.00000000e+00 1.00000000e+00
 7.96020351e-09 1.00000000e+00 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k0_M100.dat <==
 2.26274170e+01 7.17514007e-02 7.80000000e-01
 2.03646753e+01 8.21455253e-02 9.10000000e-01
 1.83282078e+01 7.47813570e-02 8.30000000e-01
 1.64953870e+01 7.04665710e-02 8.00000000e-01
 1.48458483e+01 6.89136784e-02 7.90000000e-01
 1.33612635e+01 6.99647809e-02 8.00000000e-01
 1.20251371e+01 7.03864911e-02 8.10000000e-01
 1.08226234e+01 7.17457015e-02 8.40000000e-01
 9.74036106e+00 6.50757295e-02 7.80000000e-01
 8.76632496e+00 6.70455559e-02 8.00000000e-01
 7.88969246e+00 6.29077619e-02 7.70000000e-01
 7.10072322e+00 6.76861448e-02 8.40000000e-01
 6.39065089e+00 6.51207090e-02 8.30000000e-01
 5.75158581e+00 6.13508375e-02 7.70000000e-01
 5.17642722e+00 6.44139270e-02 8.10000000e-01
 4.65878450e+00 6.80651265e-02 8.90000000e-01
 4.19290605e+00 6.07845073e-02 8.20000000e-01
 3.77361545e+00 6.30026472e-02 8.30000000e-01
 3.39625390e+00 6.27052110e-02 8.70000000e-01
 3.05662851e+00 6.75617373e-02 9.00000000e-01
 2.75096566e+00 7.55696717e-02 9.40000000e-01
 2.47586909e+00 7.29991757e-02 9.50000000e-01
 2.22828219e+00 7.03400354e-02 9.30000000e-01
 2.00545397e+00 7.79208601e-02 9.90000000e-01
 1.80490857e+00 7.92174693e-02 9.70000000e-01
 1.62441771e+00 8.19007172e-02 9.80000000e-01
 1.46197594e+00 9.01219080e-02 1.00000000e+00
 1.31577835e+00 8.73884230e-02 9.80000000e-01
 1.18420051e+00 9.40457812e-02 1.00000000e+00
 1.06578046e+00 9.28644672e-02 1.00000000e+00
 9.59202415e-01 9.84825034e-02 1.00000000e+00
 8.63282174e-01 1.00594258e-01 1.00000000e+00
 7.76953956e-01 1.01213305e-01 1.00000000e+00
 6.99258561e-01 1.01828776e-01 1.00000000e+00
 6.29332705e-01 1.04176252e-01 1.00000000e+00
 5.66399434e-01 1.06029107e-01 1.00000000e+00
 5.09759491e-01 1.07366512e-01 1.00000000e+00
 4.58783542e-01 1.08960534e-01 1.00000000e+00
 4.12905188e-01 1.10129377e-01 1.00000000e+00
 3.71614669e-01 1.12214882e-01 1.00000000e+00
 3.34453202e-01 1.16771138e-01 1.00000000e+00
 3.01007882e-01 1.18977947e-01 1.00000000e+00
 2.70907094e-01 1.22694768e-01 1.00000000e+00
 2.43816384e-01 1.26583482e-01 1.00000000e+00
 2.19434746e-01 1.30867778e-01 1.00000000e+00
 1.97491271e-01 1.37296857e-01 1.00000000e+00
 1.77742144e-01 1.43788011e-01 1.00000000e+00
 1.59967930e-01 1.52802554e-01 1.00000000e+00
 1.43971137e-01 1.61084820e-01 1.00000000e+00
 1.29574023e-01 1.77104880e-01 1.00000000e+00
 1.16616621e-01 1.97679230e-01 1.00000000e+00
 1.04954959e-01 2.20825191e-01 1.00000000e+00
 9.44594628e-02 2.41860268e-01 1.00000000e+00
 8.50135165e-02 2.75358540e-01 1.00000000e+00
 7.65121649e-02 3.16032590e-01 1.00000000e+00
 6.88609484e-02 3.63685262e-01 1.00000000e+00
 6.19748535e-02 4.28138286e-01 1.00000000e+00
 5.57773682e-02 5.22729478e-01 1.00000000e+00
 5.01996314e-02 5.94358386e-01 1.00000000e+00
 4.51796682e-02 7.09059861e-01 1.00000000e+00
 4.06617014e-02 8.14217374e-01 1.00000000e+00
 3.65955313e-02 8.82859202e-01 1.00000000e+00
 3.29359781e-02 9.44473744e-01 1.00000000e+00
 2.96423803e-02 9.84489652e-01 1.00000000e+00
 2.66781423e-02 9.94811517e-01 1.00000000e+00
 2.40103281e-02 9.99210698e-01 1.00000000e+00
 2.16092953e-02 9.99944255e-01 1.00000000e+00
 1.94483657e-02 9.99997591e-01 1.00000000e+00
 1.75035292e-02 9.99996506e-01 1.00000000e+00
 1.57531762e-02 9.99999995e-01 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k0_unreg.dat <==
 1.00000000e+00 1.05933792e-01 1.87623403e-01
 9.00000000e-01 1.06608489e-01 1.99666108e-01
 8.10000000e-01 1.07361784e-01 2.13578534e-01
 7.29000000e-01 1.08203270e-01 2.29680086e-01
 6.56100000e-01 1.09143810e-01 2.48341705e-01
 5.90490000e-01 1.10195729e-01 2.69988772e-01
 5.31441000e-01 1.11373034e-01 2.95099928e-01
 4.78296900e-01 1.12691679e-01 3.24198473e-01
 4.30467210e-01 1.14169873e-01 3.57831454e-01
 3.87420489e-01 1.15828449e-01 3.96529609e-01
 3.48678440e-01 1.17691297e-01 4.40739562e-01
 3.13810596e-01 1.19785884e-01 4.90719104e-01
 2.82429536e-01 1.22143875e-01 5.46389160e-01
 2.54186583e-01 1.24801872e-01 6.07145770e-01
 2.28767925e-01 1.27802304e-01 6.71656520e-01
 2.05891132e-01 1.31194495e-01 7.37701253e-01
 1.85302019e-01 1.35035949e-01 8.02161259e-01
 1.66771817e-01 1.39393894e-01 8.61290363e-01
 1.50094635e-01 1.44347139e-01 9.11365442e-01
 1.35085172e-01 1.49988300e-01 9.49655059e-01
 1.21576655e-01 1.56426467e-01 9.75368235e-01
 1.09418989e-01 1.63790364e-01 9.90022066e-01
 9.84770902e-02 1.72232078e-01 9.96815433e-01
 8.86293812e-02 1.81931386e-01 9.99247372e-01
 7.97664431e-02 1.93100678e-01 9.99878103e-01
 7.17897988e-02 2.05990383e-01 9.99987715e-01
 6.46108189e-02 2.20894635e-01 9.99999317e-01
 5.81497370e-02 2.38156672e-01 9.99999982e-01
 5.23347633e-02 2.58172990e-01 1.00000000e+00
 4.71012870e-02 2.81394654e-01 1.00000000e+00
 4.23911583e-02 3.08323100e-01 1.00000000e+00
 3.81520424e-02 3.39496447e-01 1.00000000e+00
 3.43368382e-02 3.75460507e-01 1.00000000e+00
 3.09031544e-02 4.16716764e-01 1.00000000e+00
 2.78128389e-02 4.63638209e-01 1.00000000e+00
 2.50315550e-02 5.16344566e-01 1.00000000e+00
 2.25283995e-02 5.74533965e-01 1.00000000e+00
 2.02755596e-02 6.37282705e-01 1.00000000e+00
 1.82480036e-02 7.02852486e-01 1.00000000e+00
 1.64232033e-02 7.68585729e-01 1.00000000e+00
 1.47808829e-02 8.31011307e-01 1.00000000e+00
 1.33027946e-02 8.86289164e-01 1.00000000e+00
 1.19725152e-02 9.31033963e-01 1.00000000e+00
 1.07752637e-02 9.63334725e-01 1.00000000e+00
 9.69773730e-03 9.83502196e-01 1.00000000e+00
 8.72796357e-03 9.93987936e-01 1.00000000e+00
 7.85516721e-03 9.98320823e-01 1.00000000e+00
 7.06965049e-03 9.99664483e-01 1.00000000e+00
 6.36268544e-03 9.99955991e-01 1.00000000e+00
 5.72641690e-03 9.99996595e-01 1.00000000e+00
 5.15377521e-03 9.99999864e-01 1.00000000e+00
 4.63839769e-03 9.99999998e-01 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k3_M100.dat <==
 2.26274170e+01 8.02584309e-02 8.70000000e-01
 2.03646753e+01 7.64606030e-02 8.50000000e-01
 1.83282078e+01 7.72121889e-02 8.60000000e-01
 1.64953870e+01 7.17812168e-02 8.10000000e-01
 1.48458483e+01 7.69407336e-02 8.80000000e-01
 1.33612635e+01 7.40599066e-02 8.50000000e-01
 1.20251371e+01 6.79748036e-02 8.00000000e-01
 1.08226234e+01 6.99645039e-02 8.20000000e-01
 9.74036106e+00 7.16075200e-02 8.70000000e-01
 8.76632496e+00 6.92833192e-02 8.30000000e-01
 7.88969246e+00 6.74092982e-02 8.30000000e-01
 7.10072322e+00 7.03882571e-02 8.80000000e-01
 6.39065089e+00 6.50615479e-02 8.30000000e-01
 5.75158581e+00 7.04201361e-02 8.70000000e-01
 5.17642722e+00 6.39644076e-02 8.30000000e-01
 4.65878450e+00 6.90745100e-02 8.60000000e-01
 4.19290605e+00 6.49984783e-02 8.60000000e-01
 3.77361545e+00 6.32932483e-02 8.50000000e-01
 3.39625390e+00 6.61647440e-02 8.70000000e-01
 3.05662851e+00 6.72188163e-02 9.20000000e-01
 2.75096566e+00 6.80253707e-02 9.40000000e-01
 2.47586909e+00 7.19276242e-02 9.10000000e-01
 2.22828219e+00 7.64504630e-02 9.80000000e-01
 2.00545397e+00 7.66826522e-02 9.80000000e-01
 1.80490857e+00 7.98709061e-02 9.80000000e-01
 1.62441771e+00 8.29050594e-02 9.70000000e-01
 1.46197594e+00 9.10265050e-02 1.00000000e+00
 1.31577835e+00 8.97284108e-02 1.00000000e+00
 1.18420051e+00 9.05771066e-02 9.80000000e-01
 1.06578046e+00 9.27149894e-02 9.90000000e-01
 9.59202415e-01 9.50814938e-02 9.90000000e-01
 8.63282174e-01 9.74813461e-02 1.00000000e+00
 7.76953956e-01 9.83587568e-02 1.00000000e+00
 6.99258561e-01 9.89797109e-02 1.00000000e+00
 6.29332705e-01 9.93680514e-02 1.00000000e+00
 5.66399434e-01 1.00170862e-01 1.00000000e+00
 5.09759491e-01 1.01097746e-01 1.00000000e+00
 4.58783542e-01 1.01783931e-01 1.00000000e+00
 4.12905188e-01 1.01712785e-01 1.00000000e+00
 3.71614669e-01 1.03221552e-01 1.00000000e+00
 3.34453202e-01 1.03922793e-01 1.00000000e+00
 3.01007882e-01 1.04819010e-01 1.00000000e+00
 2.70907094e-01 1.05574199e-01 1.00000000e+00
 2.43816384e-01 1.07140851e-01 1.00000000e+00
 2.19434746e-01 1.07970242e-01 1.00000000e+00
 1.97491271e-01 1.10252415e-01 1.00000000e+00
 1.77742144e-01 1.12488932e-01 1.00000000e+00
 1.59967930e-01 1.15396687e-01 1.00000000e+00
 1.43971137e-01 1.16522583e-01 1.00000000e+00
 1.29574023e-01 1.20558868e-01 1.00000000e+00
 1.16616621e-01 1.23842211e-01 1.00000000e+00
 1.04954959e-01 1.26435317e-01 1.00000000e+00
 9.44594628e-02 1.32735275e-01 1.00000000e+00
 8.50135165e-02 1.36540397e-01 1.00000000e+00
 7.65121649e-02 1.44042907e-01 1.00000000e+00
 6.88609484e-02 1.56070491e-01 1.00000000e+00
 6.19748535e-02 1.70421323e-01 1.00000000e+00
 5.57773682e-02 1.85837382e-01 1.00000000e+00
 5.01996314e-02 2.24910207e-01 1.00000000e+00
 4.51796682e-02 2.46735747e-01 1.00000000e+00
 4.06617014e-02 2.70006028e-01 1.00000000e+00
 3.65955313e-02 3.47029388e-01 1.00000000e+00
 3.29359781e-02 3.99176150e-01 1.00000000e+00
 2.96423803e-02 4.63552763e-01 1.00000000e+00
 2.66781423e-02 6.00373786e-01 1.00000000e+00
 2.40103281e-02 6.80014363e-01 1.00000000e+00
 2.16092953e-02 7.63906879e-01 1.00000000e+00
 1.94483657e-02 8.87799113e-01 1.00000000e+00
 1.75035292e-02 9.38525311e-01 1.00000000e+00
 1.57531762e-02 9.76588532e-01 1.00000000e+00
 1.41778586e-02 9.95895856e-01 1.00000000e+00
 1.27600728e-02 9.98805152e-01 1.00000000e+00
 1.14840655e-02 9.99934094e-01 1.00000000e+00
 1.03356589e-02 9.99997454e-01 1.00000000e+00
 9.30209304e-03 9.99999424e-01 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k3_unreg.dat <==
 1.00000000e+00 1.05658879e-01 1.42552581e-01
 9.00000000e-01 1.06301657e-01 1.47943176e-01
 8.10000000e-01 1.07019161e-01 1.54090805e-01
 7.29000000e-01 1.07820478e-01 1.61116978e-01
 6.56100000e-01 1.08715889e-01 1.69165201e-01
 5.90490000e-01 1.09717047e-01 1.78405097e-01
 5.31441000e-01 1.10837188e-01 1.89037130e-01
 4.78296900e-01 1.12091372e-01 2.01297868e-01
 4.30467210e-01 1.13496771e-01 2.15465615e-01
 3.87420489e-01 1.15073012e-01 2.31865979e-01
 3.48678440e-01 1.16842575e-01 2.50876611e-01
 3.13810596e-01 1.18831282e-01 2.72929734e-01
 2.82429536e-01 1.21068861e-01 2.98510243e-01
 2.54186583e-01 1.23589636e-01 3.28145871e-01
 2.28767925e-01 1.26433344e-01 3.62384298e-01
 2.05891132e-01 1.29646123e-01 4.01750122e-01
 1.85302019e-01 1.33281694e-01 4.46672929e-01
 1.66771817e-01 1.37402786e-01 4.97377386e-01
 1.50094635e-01 1.42082847e-01 5.53729725e-01
 1.35085172e-01 1.47408102e-01 6.15045853e-01
 1.21576655e-01 1.53480011e-01 6.79889169e-01
 1.09418989e-01 1.60418214e-01 7.45923253e-01
 9.84770902e-02 1.68363991e-01 8.09928867e-01
 8.86293812e-02 1.77484330e-01 8.68119042e-01
 7.97664431e-02 1.87976591e-01 9.16837592e-01
 7.17897988e-02 2.00073728e-01 9.53549982e-01
 6.46108189e-02 2.14049894e-01 9.77752024e-01
 5.81497370e-02 2.30226048e-01 9.91226677e-01
 5.23347633e-02 2.48974813e-01 9.97293228e-01
 4.71012870e-02 2.70723295e-01 9.99387018e-01
 4.23911583e-02 2.95951717e-01 9.99905904e-01
 3.81520424e-02 3.25184529e-01 9.99991134e-01
 3.43368382e-02 3.58968995e-01 9.99999547e-01
 3.09031544e-02 3.97834409e-01 9.99999989e-01
 2.78128389e-02 4.42223268e-01 1.00000000e+00
 2.50315550e-02 4.92385253e-01 1.00000000e+00
 2.25283995e-02 5.48227817e-01 1.00000000e+00
 2.02755596e-02 6.09127151e-01 1.00000000e+00
 1.82480036e-02 6.73724880e-01 1.00000000e+00
 1.64232033e-02 7.39771624e-01 1.00000000e+00
 1.47808829e-02 8.04122976e-01 1.00000000e+00
 1.33027946e-02 8.63021507e-01 1.00000000e+00
 1.19725152e-02 9.12759445e-01 1.00000000e+00
 1.07752637e-02 9.50653424e-01 1.00000000e+00
 9.69773730e-03 9.75984061e-01 1.00000000e+00
 8.72796357e-03 9.90336349e-01 1.00000000e+00
 7.85516721e-03 9.96941642e-01 1.00000000e+00
 7.06965049e-03 9.99284834e-01 1.00000000e+00
 6.36268544e-03 9.99885706e-01 1.00000000e+00
 5.72641690e-03 9.99988673e-01 1.00000000e+00
 5.15377521e-03 9.99999383e-01 1.00000000e+00
 4.63839769e-03 9.99999984e-01 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k7_M100.dat <==
 2.26274170e+01 7.54007267e-02 8.30000000e-01
 2.03646753e+01 7.83807538e-02 8.60000000e-01
 1.83282078e+01 7.93182239e-02 8.80000000e-01
 1.64953870e+01 7.50284683e-02 8.50000000e-01
 1.48458483e+01 6.55450333e-02 7.40000000e-01
 1.33612635e+01 7.06759678e-02 8.10000000e-01
 1.20251371e+01 7.09613708e-02 8.10000000e-01
 1.08226234e+01 6.97645739e-02 8.30000000e-01
 9.74036106e+00 7.17198391e-02 8.60000000e-01
 8.76632496e+00 7.07508829e-02 8.60000000e-01
 7.88969246e+00 5.87979572e-02 7.10000000e-01
 7.10072322e+00 6.76948546e-02 8.50000000e-01
 6.39065089e+00 6.94749875e-02 8.70000000e-01
 5.75158581e+00 6.36122966e-02 8.20000000e-01
 5.17642722e+00 6.51007201e-02 8.40000000e-01
 4.65878450e+00 6.79685126e-02 9.00000000e-01
 4.19290605e+00 6.98243407e-02 9.00000000e-01
 3.77361545e+00 6.75692946e-02 8.70000000e-01
 3.39625390e+00 6.91248110e-02 8.90000000e-01
 3.05662851e+00 6.27510843e-02 8.30000000e-01
 2.75096566e+00 6.72508044e-02 9.00000000e-01
 2.47586909e+00 7.28051425e-02 9.70000000e-01
 2.22828219e+00 6.75614314e-02 8.70000000e-01
 2.00545397e+00 7.27675188e-02 9.30000000e-01
 1.80490857e+00 7.73886384e-02 9.50000000e-01
 1.62441771e+00 8.43414508e-02 9.90000000e-01
 1.46197594e+00 8.33331529e-02 9.80000000e-01
 1.31577835e+00 9.09043115e-02 9.80000000e-01
 1.18420051e+00 9.00283035e-02 9.90000000e-01
 1.06578046e+00 9.40623287e-02 1.00000000e+00
 9.59202415e-01 9.48918080e-02 1.00000000e+00
 8.63282174e-01 9.52075138e-02 1.00000000e+00
 7.76953956e-01 9.43430386e-02 1.00000000e+00
 6.99258561e-01 9.45166251e-02 1.00000000e+00
 6.29332705e-01 9.44538175e-02 1.00000000e+00
 5.66399434e-01 9.43538918e-02 1.00000000e+00
 5.09759491e-01 9.27506282e-02 1.00000000e+00
 4.58783542e-01 9.38554263e-02 1.00000000e+00
 4.12905188e-01 9.27301816e-02 1.00000000e+00
 3.71614669e-01 9.37467665e-02 1.00000000e+00
 3.34453202e-01 9.24739206e-02 1.00000000e+00
 3.01007882e-01 9.21842757e-02 1.00000000e+00
 2.70907094e-01 9.24016416e-02 1.00000000e+00
 2.43816384e-01 9.11129070e-02 1.00000000e+00
 2.19434746e-01 9.11122344e-02 1.00000000e+00
 1.97491271e-01 9.18499438e-02 1.00000000e+00
 1.77742144e-01 9.23958338e-02 1.00000000e+00
 1.59967930e-01 9.18516206e-02 1.00000000e+00
 1.43971137e-01 9.24730819e-02 1.00000000e+00
 1.29574023e-01 9.22498908e-02 1.00000000e+00
 1.16616621e-01 9.26561868e-02 1.00000000e+00
 1.04954959e-01 9.05550328e-02 1.00000000e+00
 9.44594628e-02 9.00109982e-02 1.00000000e+00
 8.50135165e-02 8.69126014e-02 1.00000000e+00
 7.65121649e-02 8.74171467e-02 1.00000000e+00
 6.88609484e-02 8.48946349e-02 1.00000000e+00
 6.19748535e-02 8.07909193e-02 1.00000000e+00
 5.57773682e-02 8.09972605e-02 1.00000000e+00
 5.01996314e-02 7.31163865e-02 1.00000000e+00
 4.51796682e-02 7.33879686e-02 1.00000000e+00
 4.06617014e-02 7.07171315e-02 1.00000000e+00
 3.65955313e-02 6.61830135e-02 1.00000000e+00
 3.29359781e-02 6.86863006e-02 1.00000000e+00
 2.96423803e-02 6.37436068e-02 1.00000000e+00
 2.66781423e-02 6.54118923e-02 1.00000000e+00
 2.40103281e-02 6.71970383e-02 1.00000000e+00
 2.16092953e-02 6.37841655e-02 1.00000000e+00
 1.94483657e-02 7.00692669e-02 1.00000000e+00
 1.75035292e-02 6.14193045e-02 1.00000000e+00
 1.57531762e-02 7.01398956e-02 1.00000000e+00
 1.41778586e-02 6.68790193e-02 1.00000000e+00
 1.27600728e-02 6.81535520e-02 1.00000000e+00
 1.14840655e-02 6.88075466e-02 1.00000000e+00
 1.03356589e-02 6.01100843e-02 1.00000000e+00
 9.30209304e-03 5.88967740e-02 1.00000000e+00
 8.37188374e-03 5.06113057e-02 1.00000000e+00
 7.53469536e-03 4.67580292e-02 1.00000000e+00
 6.78122583e-03 3.86055765e-02 1.00000000e+00
 6.10310324e-03 3.23230937e-02 1.00000000e+00
 5.49279292e-03 3.01144221e-02 1.00000000e+00
 4.94351363e-03 2.71606010e-02 1.00000000e+00
 4.44916226e-03 2.13395345e-02 1.00000000e+00
 4.00424604e-03 1.98501559e-02 1.00000000e+00
 3.60382143e-03 5.74862786e-02 1.00000000e+00
 3.24343929e-03 8.05682407e-02 1.00000000e+00
 2.91909536e-03 1.74597013e-01 1.00000000e+00
 2.62718583e-03 2.90397589e-01 1.00000000e+00
 2.36446724e-03 4.03960413e-01 1.00000000e+00
 2.12802052e-03 5.64899635e-01 1.00000000e+00
 1.91521847e-03 6.94244765e-01 1.00000000e+00
 1.72369662e-03 7.99191837e-01 1.00000000e+00
 1.55132696e-03 8.85890200e-01 1.00000000e+00
 1.39619426e-03 9.18761670e-01 1.00000000e+00
 1.25657484e-03 9.67628447e-01 1.00000000e+00
 1.13091735e-03 9.85905563e-01 1.00000000e+00
 1.01782562e-03 9.95072732e-01 1.00000000e+00
 9.16043055e-04 9.98693988e-01 1.00000000e+00
 8.24438750e-04 9.99755671e-01 1.00000000e+00
 7.41994875e-04 9.99970494e-01 1.00000000e+00
 6.67795387e-04 9.99997942e-01 1.00000000e+00
 6.01015849e-04 9.99999928e-01 1.00000000e+00
 5.40914264e-04 9.99999999e-01 1.00000000e+00
 4.86822837e-04 1.00000000e+00 1.00000000e+00
 4.38140554e-04 1.00000000e+00 1.00000000e+00
 3.94326498e-04 1.00000000e+00 1.00000000e+00
 3.54893848e-04 1.00000000e+00 1.00000000e+00
 3.19404464e-04 1.00000000e+00 1.00000000e+00
 2.87464017e-04 1.00000000e+00 1.00000000e+00
 2.58717616e-04 1.00000000e+00 1.00000000e+00
 2.32845854e-04 1.00000000e+00 1.00000000e+00
 2.09561269e-04 1.00000000e+00 1.00000000e+00
 1.88605142e-04 1.00000000e+00 1.00000000e+00
 1.69744628e-04 1.00000000e+00 1.00000000e+00
 1.52770165e-04 1.00000000e+00 1.00000000e+00
 1.37493148e-04 1.00000000e+00 1.00000000e+00
 1.23743833e-04 1.00000000e+00 1.00000000e+00
 1.11369450e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l10_k7_unreg.dat <==
 1.00000000e+00 1.00979195e-01 1.03685093e-01
 9.00000000e-01 1.01088425e-01 1.04100552e-01
 8.10000000e-01 1.01209892e-01 1.04563587e-01
 7.29000000e-01 1.01344980e-01 1.05079818e-01
 6.56100000e-01 1.01495232e-01 1.05655568e-01
 5.90490000e-01 1.01662369e-01 1.06297962e-01
 5.31441000e-01 1.01848311e-01 1.07015037e-01
 4.78296900e-01 1.02055204e-01 1.07815871e-01
 4.30467210e-01 1.02285443e-01 1.08710739e-01
 3.87420489e-01 1.02541708e-01 1.09711287e-01
 3.48678440e-01 1.02826993e-01 1.10830741e-01
 3.13810596e-01 1.03144653e-01 1.12084151e-01
 2.82429536e-01 1.03498443e-01 1.13488676e-01
 2.54186583e-01 1.03892576e-01 1.15063928e-01
 2.28767925e-01 1.04331776e-01 1.16832372e-01
 2.05891132e-01 1.04821352e-01 1.18819809e-01
 1.85302019e-01 1.05367275e-01 1.21055945e-01
 1.66771817e-01 1.05976265e-01 1.23575075e-01
 1.50094635e-01 1.06655898e-01 1.26416906e-01
 1.35085172e-01 1.07414730e-01 1.29627538e-01
 1.21576655e-01 1.08262432e-01 1.33260646e-01
 1.09418989e-01 1.09209958e-01 1.37378907e-01
 9.84770902e-02 1.10269736e-01 1.42055704e-01
 8.86293812e-02 1.11455895e-01 1.47377185e-01
 7.97664431e-02 1.12784527e-01 1.53444724e-01
 7.17897988e-02 1.14274004e-01 1.60377848e-01
 6.46108189e-02 1.15945347e-01 1.68317713e-01
 5.81497370e-02 1.17822665e-01 1.77431152e-01
 5.23347633e-02 1.19933685e-01 1.87915348e-01
 4.71012870e-02 1.22310374e-01 2.00003044e-01
 4.23911583e-02 1.24989690e-01 2.13968155e-01
 3.81520424e-02 1.28014486e-01 2.30131371e-01
 3.43368382e-02 1.31434584e-01 2.48865022e-01
 3.09031544e-02 1.35308083e-01 2.70595916e-01
 2.78128389e-02 1.39702916e-01 2.95804005e-01
 2.50315550e-02 1.44698735e-01 3.25013539e-01
 2.25283995e-02 1.50389161e-01 3.58771747e-01
 2.02755596e-02 1.56884481e-01 3.97608180e-01
 1.82480036e-02 1.64314847e-01 4.41966054e-01
 1.64232033e-02 1.72834041e-01 4.92096467e-01
 1.47808829e-02 1.82623842e-01 5.47909215e-01
 1.33027946e-02 1.93898992e-01 6.08783942e-01
 1.19725152e-02 2.06912639e-01 6.73366774e-01
 1.07752637e-02 2.21962015e-01 7.39413393e-01
 9.69773730e-03 2.39393779e-01 8.03783821e-01
 8.72796357e-03 2.59608050e-01 8.62722529e-01
 7.85516721e-03 2.83059441e-01 9.12519018e-01
 7.06965049e-03 3.10252377e-01 9.50481530e-01
 6.36268544e-03 3.41726593e-01 9.75878263e-01
 5.72641690e-03 3.78026874e-01 9.90282506e-01
 5.15377521e-03 4.19649199e-01 9.96920096e-01
 4.63839769e-03 4.66954114e-01 9.99278467e-01
 4.17455792e-03 5.20039058e-01 9.99884421e-01
 3.75710213e-03 5.78567340e-01 9.99988512e-01
 3.38139191e-03 6.41566780e-01 9.99999372e-01
 3.04325272e-03 7.07239785e-01 9.99999984e-01
 2.73892745e-03 7.72868459e-01 1.00000000e+00
 2.46503470e-03 8.34939158e-01 1.00000000e+00
 2.21853123e-03 8.89612714e-01 1.00000000e+00
 1.99667811e-03 9.33569909e-01 1.00000000e+00
 1.79701030e-03 9.65030346e-01 1.00000000e+00
 1.61730927e-03 9.84460714e-01 1.00000000e+00
 1.45557834e-03 9.94425961e-01 1.00000000e+00
 1.31002051e-03 9.98473843e-01 1.00000000e+00
 1.17901846e-03 9.99702597e-01 1.00000000e+00
 1.06111661e-03 9.99962197e-01 1.00000000e+00
 9.55004951e-04 9.99997188e-01 1.00000000e+00
 8.59504456e-04 9.99999893e-01 1.00000000e+00
 7.73554010e-04 9.99999998e-01 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k0_M100.dat <==
 2.26274170e+01 8.05329503e-02 8.80000000e-01
 2.03646753e+01 8.38080625e-02 9.20000000e-01
 1.83282078e+01 8.42912584e-02 9.60000000e-01
 1.64953870e+01 7.72367880e-02 8.70000000e-01
 1.48458483e+01 8.30048191e-02 9.50000000e-01
 1.33612635e+01 7.91445673e-02 9.20000000e-01
 1.20251371e+01 8.19719063e-02 9.70000000e-01
 1.08226234e+01 8.15841701e-02 9.70000000e-01
 9.74036106e+00 7.54234854e-02 9.30000000e-01
 8.76632496e+00 7.58591494e-02 9.60000000e-01
 7.88969246e+00 7.57688958e-02 9.50000000e-01
 7.10072322e+00 7.43534637e-02 9.50000000e-01
 6.39065089e+00 6.93027161e-02 9.00000000e-01
 5.75158581e+00 7.36584175e-02 9.70000000e-01
 5.17642722e+00 6.60843309e-02 9.20000000e-01
 4.65878450e+00 6.74336085e-02 9.40000000e-01
 4.19290605e+00 6.96503720e-02 9.80000000e-01
 3.77361545e+00 7.06113875e-02 9.70000000e-01
 3.39625390e+00 6.81150681e-02 9.90000000e-01
 3.05662851e+00 6.73518656e-02 9.80000000e-01
 2.75096566e+00 7.02842962e-02 9.80000000e-01
 2.47586909e+00 7.02627154e-02 9.80000000e-01
 2.22828219e+00 7.43395625e-02 9.90000000e-01
 2.00545397e+00 7.25339945e-02 1.00000000e+00
 1.80490857e+00 7.73455784e-02 1.00000000e+00
 1.62441771e+00 7.93966843e-02 1.00000000e+00
 1.46197594e+00 8.76071599e-02 1.00000000e+00
 1.31577835e+00 8.98012999e-02 1.00000000e+00
 1.18420051e+00 9.78524573e-02 1.00000000e+00
 1.06578046e+00 9.67610213e-02 1.00000000e+00
 9.59202415e-01 1.03840464e-01 1.00000000e+00
 8.63282174e-01 1.05001097e-01 1.00000000e+00
 7.76953956e-01 1.12140555e-01 1.00000000e+00
 6.99258561e-01 1.15627655e-01 1.00000000e+00
 6.29332705e-01 1.21090742e-01 1.00000000e+00
 5.66399434e-01 1.24370959e-01 1.00000000e+00
 5.09759491e-01 1.29599057e-01 1.00000000e+00
 4.58783542e-01 1.32453512e-01 1.00000000e+00
 4.12905188e-01 1.39600252e-01 1.00000000e+00
 3.71614669e-01 1.44981961e-01 1.00000000e+00
 3.34453202e-01 1.58278824e-01 1.00000000e+00
 3.01007882e-01 1.77279079e-01 1.00000000e+00
 2.70907094e-01 1.88685009e-01 1.00000000e+00
 2.43816384e-01 2.17143111e-01 1.00000000e+00
 2.19434746e-01 2.36362451e-01 1.00000000e+00
 1.97491271e-01 2.63945140e-01 1.00000000e+00
 1.77742144e-01 3.02721065e-01 1.00000000e+00
 1.59967930e-01 3.52745311e-01 1.00000000e+00
 1.43971137e-01 4.12840653e-01 1.00000000e+00
 1.29574023e-01 4.94512782e-01 1.00000000e+00
 1.16616621e-01 5.75189324e-01 1.00000000e+00
 1.04954959e-01 6.66382677e-01 1.00000000e+00
 9.44594628e-02 7.48197537e-01 1.00000000e+00
 8.50135165e-02 8.58518726e-01 1.00000000e+00
 7.65121649e-02 9.16575805e-01 1.00000000e+00
 6.88609484e-02 9.58512036e-01 1.00000000e+00
 6.19748535e-02 9.86449389e-01 1.00000000e+00
 5.57773682e-02 9.97659990e-01 1.00000000e+00
 5.01996314e-02 9.99440666e-01 1.00000000e+00
 4.51796682e-02 9.99967226e-01 1.00000000e+00
 4.06617014e-02 9.99995430e-01 1.00000000e+00
 3.65955313e-02 9.99999855e-01 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k0_unreg.dat <==
 1.00000000e+00 1.65757358e-01 3.86978109e-01
 9.00000000e-01 1.74490111e-01 4.29863851e-01
 8.10000000e-01 1.84529397e-01 4.78482789e-01
 7.29000000e-01 1.96096432e-01 5.32850406e-01
 6.56100000e-01 2.09451852e-01 5.92504143e-01
 5.90490000e-01 2.24901377e-01 6.56299638e-01
 5.31441000e-01 2.42801017e-01 7.22233368e-01
 4.78296900e-01 2.63560707e-01 7.87385522e-01
 4.30467210e-01 2.87644556e-01 8.48113293e-01
 3.87420489e-01 3.15564754e-01 9.00609733e-01
 3.48678440e-01 3.47864736e-01 9.41816840e-01
 3.13810596e-01 3.85085324e-01 9.70424687e-01
 2.82429536e-01 4.27705679e-01 9.87426642e-01
 2.54186583e-01 4.76049848e-01 9.95734893e-01
 2.28767925e-01 5.30151187e-01 9.98911588e-01
 2.05891132e-01 5.89574308e-01 9.99805865e-01
 1.85302019e-01 6.53211626e-01 9.99977918e-01
 1.66771817e-01 7.19102995e-01 9.99998571e-01
 1.50094635e-01 7.84370128e-01 9.99999954e-01
 1.35085172e-01 8.45394991e-01 9.99999999e-01
 1.21576655e-01 8.98360058e-01 1.00000000e+00
 1.09418989e-01 9.40148280e-01 1.00000000e+00
 9.84770902e-02 9.69348608e-01 1.00000000e+00
 8.86293812e-02 9.86845592e-01 1.00000000e+00
 7.97664431e-02 9.95484313e-01 1.00000000e+00
 7.17897988e-02 9.98830219e-01 1.00000000e+00
 6.46108189e-02 9.99787378e-01 1.00000000e+00
 5.81497370e-02 9.99975236e-01 1.00000000e+00
 5.23347633e-02 9.99998349e-01 1.00000000e+00
 4.71012870e-02 9.99999945e-01 1.00000000e+00
 4.23911583e-02 9.99999999e-01 1.00000000e+00
 3.81520424e-02 1.00000000e+00 1.00000000e+00
 3.43368382e-02 1.00000000e+00 1.00000000e+00
 3.09031544e-02 1.00000000e+00 1.00000000e+00
 2.78128389e-02 1.00000000e+00 1.00000000e+00
 2.50315550e-02 1.00000000e+00 1.00000000e+00
 2.25283995e-02 1.00000000e+00 1.00000000e+00
 2.02755596e-02 1.00000000e+00 1.00000000e+00
 1.82480036e-02 1.00000000e+00 1.00000000e+00
 1.64232033e-02 1.00000000e+00 1.00000000e+00
 1.47808829e-02 1.00000000e+00 1.00000000e+00
 1.33027946e-02 1.00000000e+00 1.00000000e+00
 1.19725152e-02 1.00000000e+00 1.00000000e+00
 1.07752637e-02 1.00000000e+00 1.00000000e+00
 9.69773730e-03 1.00000000e+00 1.00000000e+00
 8.72796357e-03 1.00000000e+00 1.00000000e+00
 7.85516721e-03 1.00000000e+00 1.00000000e+00
 7.06965049e-03 1.00000000e+00 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k13_M100.dat <==
 2.26274170e+01 8.22095398e-02 9.10000000e-01
 2.03646753e+01 8.33518716e-02 9.30000000e-01
 1.83282078e+01 8.26589260e-02 9.30000000e-01
 1.64953870e+01 8.27290049e-02 9.50000000e-01
 1.48458483e+01 8.03464400e-02 9.30000000e-01
 1.33612635e+01 7.99838634e-02 9.40000000e-01
 1.20251371e+01 8.24667137e-02 9.70000000e-01
 1.08226234e+01 7.27007113e-02 8.90000000e-01
 9.74036106e+00 7.56145754e-02 9.20000000e-01
 8.76632496e+00 7.73886677e-02 9.60000000e-01
 7.88969246e+00 7.66250518e-02 9.50000000e-01
 7.10072322e+00 7.63527043e-02 9.50000000e-01
 6.39065089e+00 7.49639516e-02 9.60000000e-01
 5.75158581e+00 7.10111561e-02 9.60000000e-01
 5.17642722e+00 7.27482500e-02 9.60000000e-01
 4.65878450e+00 6.91778158e-02 9.40000000e-01
 4.19290605e+00 7.16854384e-02 9.60000000e-01
 3.77361545e+00 7.02903698e-02 9.70000000e-01
 3.39625390e+00 6.76024747e-02 1.00000000e+00
 3.05662851e+00 6.86615230e-02 9.70000000e-01
 2.75096566e+00 7.05516690e-02 9.90000000e-01
 2.47586909e+00 7.01892404e-02 1.00000000e+00
 2.22828219e+00 7.12918856e-02 9.90000000e-01
 2.00545397e+00 7.26795894e-02 9.70000000e-01
 1.80490857e+00 7.78301988e-02 9.90000000e-01
 1.62441771e+00 8.31411225e-02 1.00000000e+00
 1.46197594e+00 8.33774224e-02 1.00000000e+00
 1.31577835e+00 8.21304846e-02 1.00000000e+00
 1.18420051e+00 8.83236165e-02 1.00000000e+00
 1.06578046e+00 8.95878295e-02 1.00000000e+00
 9.59202415e-01 9.02797906e-02 1.00000000e+00
 8.63282174e-01 8.99625235e-02 1.00000000e+00
 7.76953956e-01 9.06823324e-02 1.00000000e+00
 6.99258561e-01 8.91647138e-02 1.00000000e+00
 6.29332705e-01 8.91746506e-02 1.00000000e+00
 5.66399434e-01 8.92877531e-02 1.00000000e+00
 5.09759491e-01 9.01877452e-02 1.00000000e+00
 4.58783542e-01 9.05920306e-02 1.00000000e+00
 4.12905188e-01 9.02622763e-02 1.00000000e+00
 3.71614669e-01 9.12933724e-02 1.00000000e+00
 3.34453202e-01 9.28426974e-02 1.00000000e+00
 3.01007882e-01 9.35341902e-02 1.00000000e+00
 2.70907094e-01 9.22122993e-02 1.00000000e+00
 2.43816384e-01 9.49532494e-02 1.00000000e+00
 2.19434746e-01 9.65750839e-02 1.00000000e+00
 1.97491271e-01 9.67953685e-02 1.00000000e+00
 1.77742144e-01 9.81575388e-02 1.00000000e+00
 1.59967930e-01 9.94755410e-02 1.00000000e+00
 1.43971137e-01 1.02129280e-01 1.00000000e+00
 1.29574023e-01 1.02934230e-01 1.00000000e+00
 1.16616621e-01 1.05163481e-01 1.00000000e+00
 1.04954959e-01 1.06164441e-01 1.00000000e+00
 9.44594628e-02 1.08013448e-01 1.00000000e+00
 8.50135165e-02 1.10280738e-01 1.00000000e+00
 7.65121649e-02 1.12274643e-01 1.00000000e+00
 6.88609484e-02 1.14432786e-01 1.00000000e+00
 6.19748535e-02 1.16237454e-01 1.00000000e+00
 5.57773682e-02 1.19668549e-01 1.00000000e+00
 5.01996314e-02 1.21954517e-01 1.00000000e+00
 4.51796682e-02 1.33296938e-01 1.00000000e+00
 4.06617014e-02 1.41496455e-01 1.00000000e+00
 3.65955313e-02 1.48461608e-01 1.00000000e+00
 3.29359781e-02 1.66721026e-01 1.00000000e+00
 2.96423803e-02 1.81370265e-01 1.00000000e+00
 2.66781423e-02 1.99521741e-01 1.00000000e+00
 2.40103281e-02 2.57557093e-01 1.00000000e+00
 2.16092953e-02 3.00116924e-01 1.00000000e+00
 1.94483657e-02 3.78357503e-01 1.00000000e+00
 1.75035292e-02 4.47333399e-01 1.00000000e+00
 1.57531762e-02 5.20456465e-01 1.00000000e+00
 1.41778586e-02 6.16647857e-01 1.00000000e+00
 1.27600728e-02 7.40701606e-01 1.00000000e+00
 1.14840655e-02 8.20697750e-01 1.00000000e+00
 1.03356589e-02 8.94780301e-01 1.00000000e+00
 9.30209304e-03 9.45974491e-01 1.00000000e+00
 8.37188374e-03 9.79328302e-01 1.00000000e+00
 7.53469536e-03 9.96388463e-01 1.00000000e+00
 6.78122583e-03 9.98142023e-01 1.00000000e+00
 6.10310324e-03 9.99928791e-01 1.00000000e+00
 5.49279292e-03 9.99992970e-01 1.00000000e+00
 4.94351363e-03 9.99999992e-01 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00
 1.39619426e-03 1.00000000e+00 1.00000000e+00
 1.25657484e-03 1.00000000e+00 1.00000000e+00
 1.13091735e-03 1.00000000e+00 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k13_unreg.dat <==
 1.00000000e+00 1.12267215e-01 1.28444626e-01
 9.00000000e-01 1.13693910e-01 1.31921379e-01
 8.10000000e-01 1.15294231e-01 1.35859947e-01
 7.29000000e-01 1.17091069e-01 1.40329706e-01
 6.56100000e-01 1.19110725e-01 1.45412022e-01
 5.90490000e-01 1.21383490e-01 1.51202564e-01
 5.31441000e-01 1.23944348e-01 1.57814061e-01
 4.78296900e-01 1.26833821e-01 1.65379570e-01
 4.30467210e-01 1.30098970e-01 1.74056327e-01
 3.87420489e-01 1.33794615e-01 1.84030191e-01
 3.48678440e-01 1.37984790e-01 1.95520679e-01
 3.13810596e-01 1.42744498e-01 2.08786465e-01
 2.82429536e-01 1.48161818e-01 2.24131053e-01
 2.54186583e-01 1.54340424e-01 2.41908010e-01
 2.28767925e-01 1.61402590e-01 2.62524724e-01
 2.05891132e-01 1.69492735e-01 2.86442854e-01
 1.85302019e-01 1.78781562e-01 3.14172622e-01
 1.66771817e-01 1.89470805e-01 3.46256601e-01
 1.50094635e-01 2.01798510e-01 3.83236814e-01
 1.35085172e-01 2.16044677e-01 4.25597065e-01
 1.21576655e-01 2.32536810e-01 4.73671280e-01
 1.09418989e-01 2.51654603e-01 5.27509994e-01
 9.84770902e-02 2.73832348e-01 5.86704069e-01
 8.86293812e-02 2.99556808e-01 6.50181656e-01
 7.97664431e-02 3.29356995e-01 7.16025072e-01
 7.17897988e-02 3.63780652e-01 7.81397213e-01
 6.46108189e-02 4.03350296e-01 8.42705567e-01
 5.81497370e-02 4.48490014e-01 8.96124222e-01
 5.23347633e-02 4.99413959e-01 9.38480393e-01
 4.71012870e-02 5.55971180e-01 9.68265036e-01
 4.23911583e-02 6.17452642e-01 9.86255022e-01
 3.81520424e-02 6.82389664e-01 9.95226613e-01
 3.43368382e-02 7.48410565e-01 9.98745287e-01
 3.09031544e-02 8.12266539e-01 9.99767717e-01
 2.78128389e-02 8.70160391e-01 9.99972316e-01
 2.50315550e-02 9.18459373e-01 9.99998101e-01
 2.25283995e-02 9.54691657e-01 9.99999935e-01
 2.02755596e-02 9.78441008e-01 9.99999999e-01
 1.82480036e-02 9.91568687e-01 1.00000000e+00
 1.64232033e-02 9.97425849e-01 1.00000000e+00
 1.47808829e-02 9.99424687e-01 1.00000000e+00
 1.33027946e-02 9.99913137e-01 1.00000000e+00
 1.19725152e-02 9.99991984e-01 1.00000000e+00
 1.07752637e-02 9.99999601e-01 1.00000000e+00
 9.69773730e-03 9.99999991e-01 1.00000000e+00
 8.72796357e-03 1.00000000e+00 1.00000000e+00
 7.85516721e-03 1.00000000e+00 1.00000000e+00
 7.06965049e-03 1.00000000e+00 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k7_M100.dat <==
 2.26274170e+01 8.48797413e-02 9.40000000e-01
 2.03646753e+01 7.96965323e-02 8.90000000e-01
 1.83282078e+01 8.06705512e-02 9.20000000e-01
 1.64953870e+01 8.50544482e-02 9.70000000e-01
 1.48458483e+01 7.71274151e-02 8.90000000e-01
 1.33612635e+01 7.92271305e-02 9.20000000e-01
 1.20251371e+01 7.72832323e-02 9.10000000e-01
 1.08226234e+01 7.86314333e-02 9.50000000e-01
 9.74036106e+00 7.77023085e-02 9.60000000e-01
 8.76632496e+00 7.65113085e-02 9.60000000e-01
 7.88969246e+00 7.37898670e-02 9.20000000e-01
 7.10072322e+00 7.42894149e-02 9.70000000e-01
 6.39065089e+00 7.24831918e-02 9.50000000e-01
 5.75158581e+00 7.50038430e-02 9.90000000e-01
 5.17642722e+00 7.02490093e-02 9.70000000e-01
 4.65878450e+00 7.18060484e-02 9.80000000e-01
 4.19290605e+00 7.26839185e-02 1.00000000e+00
 3.77361545e+00 6.81519886e-02 9.60000000e-01
 3.39625390e+00 7.26759738e-02 9.80000000e-01
 3.05662851e+00 6.52949895e-02 9.70000000e-01
 2.75096566e+00 7.14512183e-02 1.00000000e+00
 2.47586909e+00 7.20195185e-02 9.80000000e-01
 2.22828219e+00 7.73413394e-02 1.00000000e+00
 2.00545397e+00 7.73688536e-02 9.90000000e-01
 1.80490857e+00 8.23004180e-02 9.90000000e-01
 1.62441771e+00 8.20497894e-02 1.00000000e+00
 1.46197594e+00 8.53725110e-02 1.00000000e+00
 1.31577835e+00 8.52195304e-02 1.00000000e+00
 1.18420051e+00 8.86842972e-02 1.00000000e+00
 1.06578046e+00 9.30578115e-02 1.00000000e+00
 9.59202415e-01 9.50210754e-02 1.00000000e+00
 8.63282174e-01 9.54793564e-02 1.00000000e+00
 7.76953956e-01 9.73399183e-02 1.00000000e+00
 6.99258561e-01 9.79660937e-02 1.00000000e+00
 6.29332705e-01 9.75314255e-02 1.00000000e+00
 5.66399434e-01 9.97282800e-02 1.00000000e+00
 5.09759491e-01 1.00285996e-01 1.00000000e+00
 4.58783542e-01 1.01554965e-01 1.00000000e+00
 4.12905188e-01 1.02082475e-01 1.00000000e+00
 3.71614669e-01 1.05748344e-01 1.00000000e+00
 3.34453202e-01 1.06729894e-01 1.00000000e+00
 3.01007882e-01 1.10119651e-01 1.00000000e+00
 2.70907094e-01 1.14018204e-01 1.00000000e+00
 2.43816384e-01 1.21086470e-01 1.00000000e+00
 2.19434746e-01 1.25762036e-01 1.00000000e+00
 1.97491271e-01 1.31853713e-01 1.00000000e+00
 1.77742144e-01 1.44884191e-01 1.00000000e+00
 1.59967930e-01 1.61572763e-01 1.00000000e+00
 1.43971137e-01 1.73604581e-01 1.00000000e+00
 1.29574023e-01 1.93502126e-01 1.00000000e+00
 1.16616621e-01 2.22429063e-01 1.00000000e+00
 1.04954959e-01 2.36353841e-01 1.00000000e+00
 9.44594628e-02 2.86351601e-01 1.00000000e+00
 8.50135165e-02 3.31388203e-01 1.00000000e+00
 7.65121649e-02 3.93001062e-01 1.00000000e+00
 6.88609484e-02 4.98658421e-01 1.00000000e+00
 6.19748535e-02 5.87232526e-01 1.00000000e+00
 5.57773682e-02 6.64944206e-01 1.00000000e+00
 5.01996314e-02 7.85965808e-01 1.00000000e+00
 4.51796682e-02 8.79640185e-01 1.00000000e+00
 4.06617014e-02 9.38339835e-01 1.00000000e+00
 3.65955313e-02 9.74498919e-01 1.00000000e+00
 3.29359781e-02 9.93638246e-01 1.00000000e+00
 2.96423803e-02 9.98711571e-01 1.00000000e+00
 2.66781423e-02 9.99846429e-01 1.00000000e+00
 2.40103281e-02 9.99986194e-01 1.00000000e+00
 2.16092953e-02 9.99999424e-01 1.00000000e+00
 1.94483657e-02 9.99999999e-01 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u1_l20_k7_unreg.dat <==
 1.00000000e+00 1.55802074e-01 2.54966413e-01
 9.00000000e-01 1.63075483e-01 2.77674614e-01
 8.10000000e-01 1.71411738e-01 3.04011287e-01
 7.29000000e-01 1.80987891e-01 3.34510431e-01
 6.56100000e-01 1.92013134e-01 3.69719359e-01
 5.90490000e-01 2.04734187e-01 4.10150717e-01
 5.31441000e-01 2.19440959e-01 4.56203746e-01
 4.78296900e-01 2.36472001e-01 5.08046023e-01
 4.30467210e-01 2.56218834e-01 5.65451447e-01
 3.87420489e-01 2.79127603e-01 6.27603122e-01
 3.48678440e-01 3.05695533e-01 6.92895449e-01
 3.13810596e-01 3.36458316e-01 7.58809216e-01
 2.82429536e-01 3.71962806e-01 8.21976835e-01
 2.54186583e-01 4.12717477e-01 8.78569742e-01
 2.28767925e-01 4.59111575e-01 9.25069745e-01
 2.05891132e-01 5.11294307e-01 9.59282657e-01
 1.85302019e-01 5.69010321e-01 9.81164594e-01
 1.66771817e-01 6.31401266e-01 9.92891805e-01
 1.50094635e-01 6.96809701e-01 9.97925202e-01
 1.35085172e-01 7.62661806e-01 9.99561794e-01
 1.21576655e-01 8.25548175e-01 9.99938376e-01
 1.09418989e-01 8.81633541e-01 9.99994798e-01
 9.84770902e-02 9.27449097e-01 9.99999768e-01
 8.86293812e-02 9.60909747e-01 9.99999995e-01
 7.97664431e-02 9.82110999e-01 1.00000000e+00
 7.17897988e-02 9.93340194e-01 1.00000000e+00
 6.46108189e-02 9.98089139e-01 1.00000000e+00
 5.81497370e-02 9.99605034e-01 1.00000000e+00
 5.23347633e-02 9.99945942e-01 1.00000000e+00
 4.71012870e-02 9.99995589e-01 1.00000000e+00
 4.23911583e-02 9.99999812e-01 1.00000000e+00
 3.81520424e-02 9.99999996e-01 1.00000000e+00
 3.43368382e-02 1.00000000e+00 1.00000000e+00
 3.09031544e-02 1.00000000e+00 1.00000000e+00
 2.78128389e-02 1.00000000e+00 1.00000000e+00
 2.50315550e-02 1.00000000e+00 1.00000000e+00
 2.25283995e-02 1.00000000e+00 1.00000000e+00
 2.02755596e-02 1.00000000e+00 1.00000000e+00
 1.82480036e-02 1.00000000e+00 1.00000000e+00
 1.64232033e-02 1.00000000e+00 1.00000000e+00
 1.47808829e-02 1.00000000e+00 1.00000000e+00
 1.33027946e-02 1.00000000e+00 1.00000000e+00
 1.19725152e-02 1.00000000e+00 1.00000000e+00
 1.07752637e-02 1.00000000e+00 1.00000000e+00
 9.69773730e-03 1.00000000e+00 1.00000000e+00
 8.72796357e-03 1.00000000e+00 1.00000000e+00
 7.85516721e-03 1.00000000e+00 1.00000000e+00
 7.06965049e-03 1.00000000e+00 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k0_M100.dat <==
 2.26274170e+01 7.74520842e-02 8.40000000e-01
 2.03646753e+01 7.78309397e-02 8.50000000e-01
 1.83282078e+01 7.23706703e-02 8.10000000e-01
 1.64953870e+01 7.89756818e-02 9.00000000e-01
 1.48458483e+01 6.88696384e-02 7.80000000e-01
 1.33612635e+01 6.73630253e-02 7.90000000e-01
 1.20251371e+01 6.97448036e-02 8.20000000e-01
 1.08226234e+01 7.11069918e-02 8.40000000e-01
 9.74036106e+00 6.93377818e-02 8.20000000e-01
 8.76632496e+00 6.51538606e-02 8.00000000e-01
 7.88969246e+00 6.66794876e-02 8.10000000e-01
 7.10072322e+00 7.06626139e-02 8.50000000e-01
 6.39065089e+00 6.30198759e-02 8.00000000e-01
 5.75158581e+00 6.02683653e-02 7.70000000e-01
 5.17642722e+00 6.29979312e-02 8.30000000e-01
 4.65878450e+00 6.56184906e-02 8.50000000e-01
 4.19290605e+00 6.39007122e-02 8.30000000e-01
 3.77361545e+00 6.31110062e-02 8.80000000e-01
 3.39625390e+00 6.53554594e-02 8.50000000e-01
 3.05662851e+00 6.89755398e-02 9.10000000e-01
 2.75096566e+00 7.30163753e-02 9.40000000e-01
 2.47586909e+00 7.53086831e-02 9.30000000e-01
 2.22828219e+00 7.40777897e-02 9.30000000e-01
 2.00545397e+00 7.85230108e-02 9.80000000e-01
 1.80490857e+00 8.01976784e-02 9.80000000e-01
 1.62441771e+00 8.18069399e-02 9.80000000e-01
 1.46197594e+00 8.86056435e-02 1.00000000e+00
 1.31577835e+00 8.36784727e-02 9.80000000e-01
 1.18420051e+00 9.13279393e-02 9.80000000e-01
 1.06578046e+00 9.86436614e-02 9.90000000e-01
 9.59202415e-01 1.00946340e-01 1.00000000e+00
 8.63282174e-01 1.01660835e-01 1.00000000e+00
 7.76953956e-01 1.04949721e-01 1.00000000e+00
 6.99258561e-01 1.06295008e-01 1.00000000e+00
 6.29332705e-01 1.07005275e-01 1.00000000e+00
 5.66399434e-01 1.08863849e-01 1.00000000e+00
 5.09759491e-01 1.11630947e-01 1.00000000e+00
 4.58783542e-01 1.14330985e-01 1.00000000e+00
 4.12905188e-01 1.17689176e-01 1.00000000e+00
 3.71614669e-01 1.18534098e-01 1.00000000e+00
 3.34453202e-01 1.23342876e-01 1.00000000e+00
 3.01007882e-01 1.27854190e-01 1.00000000e+00
 2.70907094e-01 1.36490390e-01 1.00000000e+00
 2.43816384e-01 1.45938597e-01 1.00000000e+00
 2.19434746e-01 1.50244729e-01 1.00000000e+00
 1.97491271e-01 1.60526615e-01 1.00000000e+00
 1.77742144e-01 1.70862876e-01 1.00000000e+00
 1.59967930e-01 1.92338560e-01 1.00000000e+00
 1.43971137e-01 2.15672610e-01 1.00000000e+00
 1.29574023e-01 2.40715861e-01 1.00000000e+00
 1.16616621e-01 2.56048622e-01 1.00000000e+00
 1.04954959e-01 3.15498163e-01 1.00000000e+00
 9.44594628e-02 3.69368279e-01 1.00000000e+00
 8.50135165e-02 4.28214627e-01 1.00000000e+00
 7.65121649e-02 5.02640661e-01 1.00000000e+00
 6.88609484e-02 6.25149274e-01 1.00000000e+00
 6.19748535e-02 6.94437395e-01 1.00000000e+00
 5.57773682e-02 7.77361882e-01 1.00000000e+00
 5.01996314e-02 8.80517774e-01 1.00000000e+00
 4.51796682e-02 9.42362112e-01 1.00000000e+00
 4.06617014e-02 9.71161339e-01 1.00000000e+00
 3.65955313e-02 9.91496579e-01 1.00000000e+00
 3.29359781e-02 9.98325363e-01 1.00000000e+00
 2.96423803e-02 9.99348081e-01 1.00000000e+00
 2.66781423e-02 9.99875629e-01 1.00000000e+00
 2.40103281e-02 9.99997483e-01 1.00000000e+00
 2.16092953e-02 9.99999915e-01 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k0_unreg.dat <==
 1.00000000e+00 1.09087700e-01 2.49745199e-01
 9.00000000e-01 1.10132954e-01 2.71617085e-01
 8.10000000e-01 1.11302753e-01 2.96988164e-01
 7.29000000e-01 1.12612931e-01 3.26384242e-01
 6.56100000e-01 1.14081561e-01 3.60352797e-01
 5.90490000e-01 1.15729315e-01 3.99421286e-01
 5.31441000e-01 1.17579898e-01 4.44027068e-01
 4.78296900e-01 1.19660560e-01 4.94409810e-01
 4.30467210e-01 1.22002708e-01 5.50460401e-01
 3.87420489e-01 1.24642643e-01 6.11530730e-01
 3.48678440e-01 1.27622437e-01 6.76230774e-01
 3.13810596e-01 1.30990992e-01 7.42275756e-01
 2.82429536e-01 1.34805310e-01 8.06490526e-01
 2.54186583e-01 1.39132022e-01 8.65104914e-01
 2.28767925e-01 1.44049225e-01 9.14431060e-01
 2.05891132e-01 1.49648687e-01 9.51845103e-01
 1.85302019e-01 1.56038485e-01 9.76714833e-01
 1.66771817e-01 1.63346138e-01 9.90706537e-01
 1.50094635e-01 1.71722300e-01 9.97088914e-01
 1.35085172e-01 1.81345053e-01 9.99328035e-01
 1.21576655e-01 1.92424801e-01 9.99894344e-01
 1.09418989e-01 2.05209667e-01 9.99989740e-01
 9.84770902e-02 2.19991161e-01 9.99999455e-01
 8.86293812e-02 2.37109610e-01 9.99999986e-01
 7.97664431e-02 2.56958426e-01 1.00000000e+00
 7.17897988e-02 2.79985625e-01 1.00000000e+00
 6.46108189e-02 3.06690046e-01 1.00000000e+00
 5.81497370e-02 3.37608330e-01 1.00000000e+00
 5.23347633e-02 3.73286985e-01 1.00000000e+00
 4.71012870e-02 4.14231908e-01 1.00000000e+00
 4.23911583e-02 4.60826288e-01 1.00000000e+00
 3.81520424e-02 5.13208289e-01 1.00000000e+00
 3.43368382e-02 5.71105078e-01 1.00000000e+00
 3.09031544e-02 6.33633665e-01 1.00000000e+00
 2.78128389e-02 6.99105996e-01 1.00000000e+00
 2.50315550e-02 7.64916339e-01 1.00000000e+00
 2.25283995e-02 8.27631416e-01 1.00000000e+00
 2.02755596e-02 8.83413334e-01 1.00000000e+00
 1.82480036e-02 9.28823970e-01 1.00000000e+00
 1.64232033e-02 9.61843592e-01 1.00000000e+00
 1.47808829e-02 9.82649521e-01 1.00000000e+00
 1.33027946e-02 9.93592570e-01 1.00000000e+00
 1.19725152e-02 9.98180150e-01 1.00000000e+00
 1.07752637e-02 9.99628627e-01 1.00000000e+00
 9.69773730e-03 9.99949981e-01 1.00000000e+00
 8.72796357e-03 9.99996000e-01 1.00000000e+00
 7.85516721e-03 9.99999833e-01 1.00000000e+00
 7.06965049e-03 9.99999997e-01 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k3_M100.dat <==
 2.26274170e+01 7.83506106e-02 8.60000000e-01
 2.03646753e+01 7.90453412e-02 8.80000000e-01
 1.83282078e+01 7.86302532e-02 8.80000000e-01
 1.64953870e+01 7.80622018e-02 8.80000000e-01
 1.48458483e+01 7.64875209e-02 8.60000000e-01
 1.33612635e+01 7.21940711e-02 8.30000000e-01
 1.20251371e+01 7.06095571e-02 8.20000000e-01
 1.08226234e+01 7.02936559e-02 8.30000000e-01
 9.74036106e+00 7.16410212e-02 8.60000000e-01
 8.76632496e+00 6.37847129e-02 7.70000000e-01
 7.88969246e+00 6.31086838e-02 7.70000000e-01
 7.10072322e+00 6.70436696e-02 8.30000000e-01
 6.39065089e+00 6.69932281e-02 8.40000000e-01
 5.75158581e+00 6.81951396e-02 8.70000000e-01
 5.17642722e+00 6.18707500e-02 7.70000000e-01
 4.65878450e+00 6.73379645e-02 8.80000000e-01
 4.19290605e+00 6.90573732e-02 9.20000000e-01
 3.77361545e+00 6.96658612e-02 8.80000000e-01
 3.39625390e+00 6.75280565e-02 9.10000000e-01
 3.05662851e+00 6.91472514e-02 9.50000000e-01
 2.75096566e+00 7.22021904e-02 9.30000000e-01
 2.47586909e+00 7.33399145e-02 9.40000000e-01
 2.22828219e+00 7.41752494e-02 9.20000000e-01
 2.00545397e+00 7.90493939e-02 9.50000000e-01
 1.80490857e+00 7.76279561e-02 9.40000000e-01
 1.62441771e+00 8.49923015e-02 9.80000000e-01
 1.46197594e+00 8.76878766e-02 9.90000000e-01
 1.31577835e+00 9.28889228e-02 9.90000000e-01
 1.18420051e+00 9.25650047e-02 9.90000000e-01
 1.06578046e+00 9.43845744e-02 1.00000000e+00
 9.59202415e-01 9.66853063e-02 9.90000000e-01
 8.63282174e-01 9.97075489e-02 1.00000000e+00
 7.76953956e-01 1.00131016e-01 1.00000000e+00
 6.99258561e-01 1.01606437e-01 1.00000000e+00
 6.29332705e-01 1.01044161e-01 1.00000000e+00
 5.66399434e-01 1.02933267e-01 1.00000000e+00
 5.09759491e-01 1.03706646e-01 1.00000000e+00
 4.58783542e-01 1.04943574e-01 1.00000000e+00
 4.12905188e-01 1.05792421e-01 1.00000000e+00
 3.71614669e-01 1.07626060e-01 1.00000000e+00
 3.34453202e-01 1.08188430e-01 1.00000000e+00
 3.01007882e-01 1.11606505e-01 1.00000000e+00
 2.70907094e-01 1.12810669e-01 1.00000000e+00
 2.43816384e-01 1.15300117e-01 1.00000000e+00
 2.19434746e-01 1.19567820e-01 1.00000000e+00
 1.97491271e-01 1.23145553e-01 1.00000000e+00
 1.77742144e-01 1.26171024e-01 1.00000000e+00
 1.59967930e-01 1.31797696e-01 1.00000000e+00
 1.43971137e-01 1.40802846e-01 1.00000000e+00
 1.29574023e-01 1.47228485e-01 1.00000000e+00
 1.16616621e-01 1.60882818e-01 1.00000000e+00
 1.04954959e-01 1.64279743e-01 1.00000000e+00
 9.44594628e-02 1.77282675e-01 1.00000000e+00
 8.50135165e-02 1.96001736e-01 1.00000000e+00
 7.65121649e-02 2.12208983e-01 1.00000000e+00
 6.88609484e-02 2.49404637e-01 1.00000000e+00
 6.19748535e-02 2.95428048e-01 1.00000000e+00
 5.57773682e-02 3.39642421e-01 1.00000000e+00
 5.01996314e-02 4.11399679e-01 1.00000000e+00
 4.51796682e-02 4.88936394e-01 1.00000000e+00
 4.06617014e-02 6.08318888e-01 1.00000000e+00
 3.65955313e-02 6.87972640e-01 1.00000000e+00
 3.29359781e-02 7.84453292e-01 1.00000000e+00
 2.96423803e-02 8.80114534e-01 1.00000000e+00
 2.66781423e-02 9.46035901e-01 1.00000000e+00
 2.40103281e-02 9.71404049e-01 1.00000000e+00
 2.16092953e-02 9.93941116e-01 1.00000000e+00
 1.94483657e-02 9.98354287e-01 1.00000000e+00
 1.75035292e-02 9.99834296e-01 1.00000000e+00
 1.57531762e-02 9.99966569e-01 1.00000000e+00
 1.41778586e-02 9.99999986e-01 1.00000000e+00
 1.27600728e-02 9.99999988e-01 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k3_unreg.dat <==
 1.00000000e+00 1.05643171e-01 1.57534248e-01
 9.00000000e-01 1.06284127e-01 1.65059044e-01
 8.10000000e-01 1.06999590e-01 1.73688329e-01
 7.29000000e-01 1.07798615e-01 1.83606732e-01
 6.56100000e-01 1.08691451e-01 1.95032332e-01
 5.90490000e-01 1.09689715e-01 2.08222140e-01
 5.31441000e-01 1.10806598e-01 2.23477773e-01
 4.78296900e-01 1.12057108e-01 2.41150724e-01
 4.30467210e-01 1.13458360e-01 2.61646205e-01
 3.87420489e-01 1.15029912e-01 2.85423777e-01
 3.48678440e-01 1.16794166e-01 3.12991955e-01
 3.13810596e-01 1.18776848e-01 3.44892520e-01
 2.82429536e-01 1.21007580e-01 3.81668425e-01
 2.54186583e-01 1.23520554e-01 4.23807277e-01
 2.28767925e-01 1.26355358e-01 4.71651210e-01
 2.05891132e-01 1.29557950e-01 5.25265110e-01
 1.85302019e-01 1.33181839e-01 5.84261894e-01
 1.66771817e-01 1.37289498e-01 6.47599882e-01
 1.50094635e-01 1.41954076e-01 7.13397489e-01
 1.35085172e-01 1.47261436e-01 7.78853020e-01
 1.21576655e-01 1.53312613e-01 8.40396639e-01
 1.09418989e-01 1.60226731e-01 8.94196828e-01
 9.84770902e-02 1.68144464e-01 9.37035043e-01
 8.86293812e-02 1.77232080e-01 9.67319754e-01
 7.97664431e-02 1.87686088e-01 9.85735447e-01
 7.17897988e-02 1.99738452e-01 9.94997455e-01
 6.46108189e-02 2.13662189e-01 9.98668738e-01
 5.81497370e-02 2.29776979e-01 9.99749695e-01
 5.23347633e-02 2.48454063e-01 9.99969581e-01
 4.71012870e-02 2.70119128e-01 9.99997861e-01
 4.23911583e-02 2.95251097e-01 9.99999924e-01
 3.81520424e-02 3.24373476e-01 9.99999999e-01
 3.43368382e-02 3.58033354e-01 1.00000000e+00
 3.09031544e-02 3.96761217e-01 1.00000000e+00
 2.78128389e-02 4.41002962e-01 1.00000000e+00
 2.50315550e-02 4.91014949e-01 1.00000000e+00
 2.25283995e-02 5.46715722e-01 1.00000000e+00
 2.02755596e-02 6.07497807e-01 1.00000000e+00
 1.82480036e-02 6.72024183e-01 1.00000000e+00
 1.64232033e-02 7.38069502e-01 1.00000000e+00
 1.47808829e-02 8.02510464e-01 1.00000000e+00
 1.33027946e-02 8.61598844e-01 1.00000000e+00
 1.19725152e-02 9.11614178e-01 1.00000000e+00
 1.07752637e-02 9.49833504e-01 1.00000000e+00
 9.69773730e-03 9.75478544e-01 1.00000000e+00
 8.72796357e-03 9.90078516e-01 1.00000000e+00
 7.85516721e-03 9.96838181e-01 1.00000000e+00
 7.06965049e-03 9.99254154e-01 1.00000000e+00
 6.36268544e-03 9.99879487e-01 1.00000000e+00
 5.72641690e-03 9.99987891e-01 1.00000000e+00
 5.15377521e-03 9.99999329e-01 1.00000000e+00
 4.63839769e-03 9.99999982e-01 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k7_M100.dat <==
 2.26274170e+01 7.56514834e-02 8.30000000e-01
 2.03646753e+01 7.31570461e-02 8.10000000e-01
 1.83282078e+01 7.39532378e-02 8.20000000e-01
 1.64953870e+01 7.37977723e-02 8.40000000e-01
 1.48458483e+01 7.17955907e-02 8.20000000e-01
 1.33612635e+01 7.41425248e-02 8.40000000e-01
 1.20251371e+01 7.30025528e-02 8.50000000e-01
 1.08226234e+01 7.08850884e-02 8.30000000e-01
 9.74036106e+00 6.20905068e-02 7.40000000e-01
 8.76632496e+00 7.11924570e-02 8.60000000e-01
 7.88969246e+00 6.39544363e-02 7.80000000e-01
 7.10072322e+00 7.41952575e-02 9.20000000e-01
 6.39065089e+00 6.88943059e-02 8.50000000e-01
 5.75158581e+00 6.33741638e-02 8.10000000e-01
 5.17642722e+00 6.57410083e-02 8.20000000e-01
 4.65878450e+00 6.76631219e-02 8.70000000e-01
 4.19290605e+00 6.46863057e-02 8.40000000e-01
 3.77361545e+00 6.54093408e-02 9.00000000e-01
 3.39625390e+00 6.61654344e-02 8.60000000e-01
 3.05662851e+00 6.88055834e-02 8.90000000e-01
 2.75096566e+00 7.24073157e-02 9.20000000e-01
 2.47586909e+00 7.10352679e-02 9.20000000e-01
 2.22828219e+00 7.25454997e-02 8.90000000e-01
 2.00545397e+00 7.43376185e-02 9.30000000e-01
 1.80490857e+00 8.31343824e-02 9.80000000e-01
 1.62441771e+00 8.40723643e-02 9.50000000e-01
 1.46197594e+00 8.66386514e-02 9.90000000e-01
 1.31577835e+00 8.78068444e-02 9.90000000e-01
 1.18420051e+00 9.16453614e-02 9.90000000e-01
 1.06578046e+00 9.33015188e-02 1.00000000e+00
 9.59202415e-01 9.43963201e-02 1.00000000e+00
 8.63282174e-01 9.37779184e-02 1.00000000e+00
 7.76953956e-01 9.63103169e-02 1.00000000e+00
 6.99258561e-01 9.57171194e-02 1.00000000e+00
 6.29332705e-01 9.57854673e-02 1.00000000e+00
 5.66399434e-01 9.57518179e-02 1.00000000e+00
 5.09759491e-01 9.58992230e-02 1.00000000e+00
 4.58783542e-01 9.52020858e-02 1.00000000e+00
 4.12905188e-01 9.54766828e-02 1.00000000e+00
 3.71614669e-01 9.52365763e-02 1.00000000e+00
 3.34453202e-01 9.44777226e-02 1.00000000e+00
 3.01007882e-01 9.42802041e-02 1.00000000e+00
 2.70907094e-01 9.48659311e-02 1.00000000e+00
 2.43816384e-01 9.36178408e-02 1.00000000e+00
 2.19434746e-01 9.35455036e-02 1.00000000e+00
 1.97491271e-01 9.47827952e-02 1.00000000e+00
 1.77742144e-01 9.36625344e-02 1.00000000e+00
 1.59967930e-01 9.33871246e-02 1.00000000e+00
 1.43971137e-01 9.24943681e-02 1.00000000e+00
 1.29574023e-01 9.20644259e-02 1.00000000e+00
 1.16616621e-01 9.05059454e-02 1.00000000e+00
 1.04954959e-01 9.00852666e-02 1.00000000e+00
 9.44594628e-02 8.85566879e-02 1.00000000e+00
 8.50135165e-02 8.83930912e-02 1.00000000e+00
 7.65121649e-02 8.38460672e-02 1.00000000e+00
 6.88609484e-02 8.21518053e-02 1.00000000e+00
 6.19748535e-02 7.89732286e-02 1.00000000e+00
 5.57773682e-02 7.40090523e-02 1.00000000e+00
 5.01996314e-02 7.15391608e-02 1.00000000e+00
 4.51796682e-02 6.94742661e-02 1.00000000e+00
 4.06617014e-02 6.37558398e-02 1.00000000e+00
 3.65955313e-02 5.97804965e-02 1.00000000e+00
 3.29359781e-02 5.17303213e-02 1.00000000e+00
 2.96423803e-02 4.68719215e-02 1.00000000e+00
 2.66781423e-02 4.19427519e-02 1.00000000e+00
 2.40103281e-02 3.45650052e-02 1.00000000e+00
 2.16092953e-02 2.74512459e-02 1.00000000e+00
 1.94483657e-02 1.87082172e-02 1.00000000e+00
 1.75035292e-02 1.48026885e-02 1.00000000e+00
 1.57531762e-02 8.02850893e-03 1.00000000e+00
 1.41778586e-02 4.99312654e-03 1.00000000e+00
 1.27600728e-02 3.04803986e-03 1.00000000e+00
 1.14840655e-02 9.51224981e-04 1.00000000e+00
 1.03356589e-02 4.40328615e-04 1.00000000e+00
 9.30209304e-03 1.63971523e-04 1.00000000e+00
 8.37188374e-03 1.17530699e-03 1.00000000e+00
 7.53469536e-03 1.16878834e-02 1.00000000e+00
 6.78122583e-03 5.34775407e-02 1.00000000e+00
 6.10310324e-03 8.89588742e-02 1.00000000e+00
 5.49279292e-03 1.16181550e-01 1.00000000e+00
 4.94351363e-03 1.25357728e-01 1.00000000e+00
 4.44916226e-03 1.29656025e-01 1.00000000e+00
 4.00424604e-03 1.33292908e-01 1.00000000e+00
 3.60382143e-03 1.37415509e-01 1.00000000e+00
 3.24343929e-03 1.42097310e-01 1.00000000e+00
 2.91909536e-03 1.47424574e-01 1.00000000e+00
 2.62718583e-03 1.53498813e-01 1.00000000e+00
 2.36446724e-03 1.60439721e-01 1.00000000e+00
 2.12802052e-03 1.68388649e-01 1.00000000e+00
 1.91521847e-03 1.77512665e-01 1.00000000e+00
 1.72369662e-03 1.88009224e-01 1.00000000e+00
 1.55132696e-03 2.00111391e-01 1.00000000e+00
 1.39619426e-03 2.14093448e-01 1.00000000e+00
 1.25657484e-03 2.30276497e-01 1.00000000e+00
 1.13091735e-03 2.49033315e-01 1.00000000e+00
 1.01782562e-03 2.70791168e-01 1.00000000e+00
 9.16043055e-04 2.96030425e-01 1.00000000e+00
 8.24438750e-04 3.25275639e-01 1.00000000e+00
 7.41994875e-04 3.59074094e-01 1.00000000e+00
 6.67795387e-04 3.97954946e-01 1.00000000e+00
 6.01015849e-04 4.42360308e-01 1.00000000e+00
 5.40914264e-04 4.92539105e-01 1.00000000e+00
 4.86822837e-04 5.48397539e-01 1.00000000e+00
 4.38140554e-04 6.09309962e-01 1.00000000e+00
 3.94326498e-04 6.73915596e-01 1.00000000e+00
 3.54893848e-04 7.39962367e-01 1.00000000e+00
 3.19404464e-04 8.04303515e-01 1.00000000e+00
 2.87464017e-04 8.63180605e-01 1.00000000e+00
 2.58717616e-04 9.12887331e-01 1.00000000e+00
 2.32845854e-04 9.50744806e-01 1.00000000e+00
 2.09561269e-04 9.76040265e-01 1.00000000e+00
 1.88605142e-04 9.90364928e-01 1.00000000e+00
 1.69744628e-04 9.96953065e-01 1.00000000e+00
 1.52770165e-04 9.99288205e-01 1.00000000e+00
 1.37493148e-04 9.99886385e-01 1.00000000e+00
 1.23743833e-04 9.99988757e-01 1.00000000e+00
 1.11369450e-04 9.99999389e-01 1.00000000e+00
 1.00232505e-04 9.99999984e-01 1.00000000e+00
 9.02092546e-05 1.00000000e+00 1.00000000e+00
 8.11883292e-05 1.00000000e+00 1.00000000e+00
 7.30694962e-05 1.00000000e+00 1.00000000e+00
 6.57625466e-05 1.00000000e+00 1.00000000e+00
 5.91862920e-05 1.00000000e+00 1.00000000e+00
 5.32676628e-05 1.00000000e+00 1.00000000e+00
 4.79408965e-05 1.00000000e+00 1.00000000e+00
 4.31468068e-05 1.00000000e+00 1.00000000e+00
 3.88321262e-05 1.00000000e+00 1.00000000e+00
 3.49489135e-05 1.00000000e+00 1.00000000e+00
 3.14540222e-05 1.00000000e+00 1.00000000e+00
 2.83086200e-05 1.00000000e+00 1.00000000e+00
 2.54777580e-05 1.00000000e+00 1.00000000e+00
 2.29299822e-05 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l10_k7_unreg.dat <==
 1.00000000e+00 1.00169643e-01 1.00169643e-01
 9.00000000e-01 1.00188505e-01 1.00188505e-01
 8.10000000e-01 1.00209467e-01 1.00209467e-01
 7.29000000e-01 1.00232760e-01 1.00232760e-01
 6.56100000e-01 1.00258647e-01 1.00258647e-01
 5.90490000e-01 1.00287416e-01 1.00287416e-01
 5.31441000e-01 1.00319388e-01 1.00319388e-01
 4.78296900e-01 1.00354921e-01 1.00354921e-01
 4.30467210e-01 1.00394414e-01 1.00394414e-01
 3.87420489e-01 1.00438307e-01 1.00438307e-01
 3.48678440e-01 1.00487095e-01 1.00487095e-01
 3.13810596e-01 1.00541323e-01 1.00541323e-01
 2.82429536e-01 1.00601602e-01 1.00601602e-01
 2.54186583e-01 1.00668609e-01 1.00668609e-01
 2.28767925e-01 1.00743100e-01 1.00743100e-01
 2.05891132e-01 1.00825914e-01 1.00825914e-01
 1.85302019e-01 1.00917989e-01 1.00917989e-01
 1.66771817e-01 1.01020365e-01 1.01020365e-01
 1.50094635e-01 1.01134206e-01 1.01134206e-01
 1.35085172e-01 1.01260805e-01 1.01260805e-01
 1.21576655e-01 1.01401607e-01 1.01401607e-01
 1.09418989e-01 1.01558220e-01 1.01558220e-01
 9.84770902e-02 1.01732441e-01 1.01732441e-01
 8.86293812e-02 1.01926275e-01 1.01926275e-01
 7.97664431e-02 1.02141961e-01 1.02141961e-01
 7.17897988e-02 1.02382001e-01 1.02382001e-01
 6.46108189e-02 1.02649194e-01 1.02649194e-01
 5.81497370e-02 1.02946669e-01 1.02946669e-01
 5.23347633e-02 1.03277930e-01 1.03277930e-01
 4.71012870e-02 1.03646905e-01 1.03646905e-01
 4.23911583e-02 1.04057998e-01 1.04057998e-01
 3.81520424e-02 1.04516153e-01 1.04516153e-01
 3.43368382e-02 1.05026926e-01 1.05026926e-01
 3.09031544e-02 1.05596569e-01 1.05596569e-01
 2.78128389e-02 1.06232121e-01 1.06232121e-01
 2.50315550e-02 1.06941525e-01 1.06941525e-01
 2.25283995e-02 1.07733753e-01 1.07733753e-01
 2.02755596e-02 1.08618955e-01 1.08618955e-01
 1.82480036e-02 1.09608635e-01 1.09608635e-01
 1.64232033e-02 1.10715855e-01 1.10715855e-01
 1.47808829e-02 1.11955473e-01 1.11955473e-01
 1.33027946e-02 1.13344429e-01 1.13344429e-01
 1.19725152e-02 1.14902080e-01 1.14902080e-01
 1.07752637e-02 1.16650593e-01 1.16650593e-01
 9.69773730e-03 1.18615419e-01 1.18615419e-01
 8.72796357e-03 1.20825854e-01 1.20825854e-01
 7.85516721e-03 1.23315713e-01 1.23315713e-01
 7.06965049e-03 1.26124134e-01 1.26124134e-01
 6.36268544e-03 1.29296543e-01 1.29296543e-01
 5.72641690e-03 1.32885820e-01 1.32885820e-01
 5.15377521e-03 1.36953691e-01 1.36953691e-01
 4.63839769e-03 1.41572411e-01 1.41572411e-01
 4.17455792e-03 1.46826781e-01 1.46826781e-01
 3.75710213e-03 1.52816567e-01 1.52816567e-01
 3.38139191e-03 1.59659383e-01 1.59659383e-01
 3.04325272e-03 1.67494102e-01 1.67494102e-01
 2.73892745e-03 1.76484859e-01 1.76484859e-01
 2.46503470e-03 1.86825652e-01 1.86825652e-01
 2.21853123e-03 1.98745510e-01 1.98745510e-01
 1.99667811e-03 2.12514081e-01 2.12514081e-01
 1.79701030e-03 2.28447256e-01 2.28447256e-01
 1.61730927e-03 2.46912154e-01 2.46912154e-01
 1.45557834e-03 2.68330237e-01 2.68330237e-01
 1.31002051e-03 2.93176507e-01 2.93176507e-01
 1.17901846e-03 3.21971583e-01 3.21971583e-01
 1.06111661e-03 3.55261870e-01 3.55261870e-01
 9.55004951e-04 3.93581142e-01 3.93581142e-01
 8.59504456e-04 4.37385037e-01 4.37385037e-01
 7.73554010e-04 4.86949251e-01 4.86949251e-01
 6.96198609e-04 5.42224667e-01 5.42224667e-01
 6.26578748e-04 6.02651715e-01 6.02651715e-01
 5.63920873e-04 6.66956429e-01 6.66956429e-01
 5.07528786e-04 7.32985052e-01 7.32985052e-01
 4.56775907e-04 7.97678287e-01 7.97678287e-01
 4.11098317e-04 8.57317953e-01 8.57317953e-01
 3.69988485e-04 9.08149672e-01 9.08149672e-01
 3.32989637e-04 9.47336324e-01 9.47336324e-01
 2.99690673e-04 9.73925579e-01 9.73925579e-01
 2.69721606e-04 9.89277721e-01 9.89277721e-01
 2.42749445e-04 9.96512358e-01 9.96512358e-01
 2.18474501e-04 9.99155828e-01 9.99155828e-01
 1.96627050e-04 9.99859112e-01 9.99859112e-01
 1.76964345e-04 9.99985257e-01 9.99985257e-01
 1.59267911e-04 9.99999141e-01 9.99999141e-01
 1.43341120e-04 9.99999976e-01 9.99999976e-01
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k0_M100.dat <==
 2.26274170e+01 8.63131635e-02 9.50000000e-01
 2.03646753e+01 8.21696581e-02 9.10000000e-01
 1.83282078e+01 7.99652089e-02 9.00000000e-01
 1.64953870e+01 8.16968692e-02 9.30000000e-01
 1.48458483e+01 7.82070651e-02 9.00000000e-01
 1.33612635e+01 7.87601567e-02 9.30000000e-01
 1.20251371e+01 7.98573120e-02 9.40000000e-01
 1.08226234e+01 7.42268444e-02 8.90000000e-01
 9.74036106e+00 7.38617070e-02 9.10000000e-01
 8.76632496e+00 7.89154458e-02 9.80000000e-01
 7.88969246e+00 7.49246745e-02 9.40000000e-01
 7.10072322e+00 7.29803863e-02 9.40000000e-01
 6.39065089e+00 7.01646998e-02 9.10000000e-01
 5.75158581e+00 6.98668990e-02 9.30000000e-01
 5.17642722e+00 7.32267550e-02 9.70000000e-01
 4.65878450e+00 6.78259238e-02 9.60000000e-01
 4.19290605e+00 6.99142481e-02 9.60000000e-01
 3.77361545e+00 6.73674834e-02 9.70000000e-01
 3.39625390e+00 6.95493155e-02 1.00000000e+00
 3.05662851e+00 6.70150156e-02 9.60000000e-01
 2.75096566e+00 7.18138704e-02 1.00000000e+00
 2.47586909e+00 7.40092138e-02 1.00000000e+00
 2.22828219e+00 7.83614377e-02 1.00000000e+00
 2.00545397e+00 8.21596029e-02 1.00000000e+00
 1.80490857e+00 8.53977307e-02 1.00000000e+00
 1.62441771e+00 8.48022419e-02 1.00000000e+00
 1.46197594e+00 8.80723588e-02 1.00000000e+00
 1.31577835e+00 9.65190365e-02 1.00000000e+00
 1.18420051e+00 1.02159647e-01 1.00000000e+00
 1.06578046e+00 1.07227333e-01 1.00000000e+00
 9.59202415e-01 1.12989286e-01 1.00000000e+00
 8.63282174e-01 1.15797278e-01 1.00000000e+00
 7.76953956e-01 1.19099467e-01 1.00000000e+00
 6.99258561e-01 1.27925709e-01 1.00000000e+00
 6.29332705e-01 1.33650371e-01 1.00000000e+00
 5.66399434e-01 1.41946254e-01 1.00000000e+00
 5.09759491e-01 1.47662027e-01 1.00000000e+00
 4.58783542e-01 1.64568275e-01 1.00000000e+00
 4.12905188e-01 1.73580919e-01 1.00000000e+00
 3.71614669e-01 1.93329465e-01 1.00000000e+00
 3.34453202e-01 2.15758607e-01 1.00000000e+00
 3.01007882e-01 2.39931317e-01 1.00000000e+00
 2.70907094e-01 2.68309851e-01 1.00000000e+00
 2.43816384e-01 3.18995832e-01 1.00000000e+00
 2.19434746e-01 3.76075852e-01 1.00000000e+00
 1.97491271e-01 4.41749156e-01 1.00000000e+00
 1.77742144e-01 5.35812105e-01 1.00000000e+00
 1.59967930e-01 6.05131073e-01 1.00000000e+00
 1.43971137e-01 7.03066671e-01 1.00000000e+00
 1.29574023e-01 7.89673077e-01 1.00000000e+00
 1.16616621e-01 8.83816530e-01 1.00000000e+00
 1.04954959e-01 9.31306596e-01 1.00000000e+00
 9.44594628e-02 9.77175945e-01 1.00000000e+00
 8.50135165e-02 9.92541906e-01 1.00000000e+00
 7.65121649e-02 9.97905730e-01 1.00000000e+00
 6.88609484e-02 9.99751255e-01 1.00000000e+00
 6.19748535e-02 9.99988639e-01 1.00000000e+00
 5.57773682e-02 9.99972548e-01 1.00000000e+00
 5.01996314e-02 9.99999998e-01 1.00000000e+00
 4.51796682e-02 1.00000000e+00 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k0_unreg.dat <==
 1.00000000e+00 2.01610981e-01 5.74086568e-01
 9.00000000e-01 2.15827769e-01 6.36806947e-01
 8.10000000e-01 2.32285524e-01 7.02364518e-01
 7.29000000e-01 2.51363172e-01 7.68108436e-01
 6.56100000e-01 2.73494235e-01 8.30572426e-01
 5.90490000e-01 2.99164777e-01 8.85916563e-01
 5.31441000e-01 3.28903337e-01 9.30748442e-01
 4.78296900e-01 3.63257641e-01 9.63142775e-01
 4.30467210e-01 4.02750997e-01 9.83392938e-01
 3.87420489e-01 4.47809565e-01 9.93937571e-01
 3.48678440e-01 4.98651457e-01 9.98303035e-01
 3.13810596e-01 5.55132181e-01 9.99659991e-01
 2.82429536e-01 6.16552061e-01 9.99955247e-01
 2.54186583e-01 6.81454439e-01 9.99996523e-01
 2.28767925e-01 7.47480820e-01 9.99999860e-01
 2.05891132e-01 8.11393397e-01 9.99999998e-01
 1.85302019e-01 8.69398683e-01 1.00000000e+00
 1.66771817e-01 9.17854991e-01 1.00000000e+00
 1.50094635e-01 9.54266884e-01 1.00000000e+00
 1.35085172e-01 9.78185193e-01 1.00000000e+00
 1.21576655e-01 9.91442033e-01 1.00000000e+00
 1.09418989e-01 9.97376899e-01 1.00000000e+00
 9.84770902e-02 9.99410841e-01 1.00000000e+00
 8.86293812e-02 9.99910492e-01 1.00000000e+00
 7.97664431e-02 9.99991675e-01 1.00000000e+00
 7.17897988e-02 9.99999581e-01 1.00000000e+00
 6.46108189e-02 9.99999990e-01 1.00000000e+00
 5.81497370e-02 1.00000000e+00 1.00000000e+00
 5.23347633e-02 1.00000000e+00 1.00000000e+00
 4.71012870e-02 1.00000000e+00 1.00000000e+00
 4.23911583e-02 1.00000000e+00 1.00000000e+00
 3.81520424e-02 1.00000000e+00 1.00000000e+00
 3.43368382e-02 1.00000000e+00 1.00000000e+00
 3.09031544e-02 1.00000000e+00 1.00000000e+00
 2.78128389e-02 1.00000000e+00 1.00000000e+00
 2.50315550e-02 1.00000000e+00 1.00000000e+00
 2.25283995e-02 1.00000000e+00 1.00000000e+00
 2.02755596e-02 1.00000000e+00 1.00000000e+00
 1.82480036e-02 1.00000000e+00 1.00000000e+00
 1.64232033e-02 1.00000000e+00 1.00000000e+00
 1.47808829e-02 1.00000000e+00 1.00000000e+00
 1.33027946e-02 1.00000000e+00 1.00000000e+00
 1.19725152e-02 1.00000000e+00 1.00000000e+00
 1.07752637e-02 1.00000000e+00 1.00000000e+00
 9.69773730e-03 1.00000000e+00 1.00000000e+00
 8.72796357e-03 1.00000000e+00 1.00000000e+00
 7.85516721e-03 1.00000000e+00 1.00000000e+00
 7.06965049e-03 1.00000000e+00 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k13_M100.dat <==
 2.26274170e+01 8.43921563e-02 9.30000000e-01
 2.03646753e+01 8.39165175e-02 9.30000000e-01
 1.83282078e+01 8.52053082e-02 9.60000000e-01
 1.64953870e+01 7.84917321e-02 9.00000000e-01
 1.48458483e+01 7.86363218e-02 9.20000000e-01
 1.33612635e+01 8.15199137e-02 9.50000000e-01
 1.20251371e+01 7.75911279e-02 9.10000000e-01
 1.08226234e+01 7.85281622e-02 9.30000000e-01
 9.74036106e+00 7.97071654e-02 9.90000000e-01
 8.76632496e+00 7.45044372e-02 9.50000000e-01
 7.88969246e+00 7.89135779e-02 9.80000000e-01
 7.10072322e+00 7.23947896e-02 9.40000000e-01
 6.39065089e+00 7.32475250e-02 9.80000000e-01
 5.75158581e+00 7.58084247e-02 9.90000000e-01
 5.17642722e+00 6.81582906e-02 9.40000000e-01
 4.65878450e+00 7.31695135e-02 9.80000000e-01
 4.19290605e+00 7.17835120e-02 9.70000000e-01
 3.77361545e+00 6.74138515e-02 9.60000000e-01
 3.39625390e+00 6.61075115e-02 9.60000000e-01
 3.05662851e+00 6.89108020e-02 9.80000000e-01
 2.75096566e+00 7.23582852e-02 1.00000000e+00
 2.47586909e+00 7.09534071e-02 9.90000000e-01
 2.22828219e+00 7.18182045e-02 1.00000000e+00
 2.00545397e+00 7.77470607e-02 1.00000000e+00
 1.80490857e+00 7.76792464e-02 1.00000000e+00
 1.62441771e+00 7.98944088e-02 1.00000000e+00
 1.46197594e+00 8.21771090e-02 1.00000000e+00
 1.31577835e+00 8.80701279e-02 1.00000000e+00
 1.18420051e+00 8.86367344e-02 1.00000000e+00
 1.06578046e+00 9.14225218e-02 1.00000000e+00
 9.59202415e-01 9.28299055e-02 1.00000000e+00
 8.63282174e-01 9.31118719e-02 1.00000000e+00
 7.76953956e-01 9.24296907e-02 1.00000000e+00
 6.99258561e-01 9.31041937e-02 1.00000000e+00
 6.29332705e-01 9.19686467e-02 1.00000000e+00
 5.66399434e-01 9.29620585e-02 1.00000000e+00
 5.09759491e-01 9.30484197e-02 1.00000000e+00
 4.58783542e-01 9.17324354e-02 1.00000000e+00
 4.12905188e-01 9.11493842e-02 1.00000000e+00
 3.71614669e-01 9.10056925e-02 1.00000000e+00
 3.34453202e-01 9.23806139e-02 1.00000000e+00
 3.01007882e-01 9.22203629e-02 1.00000000e+00
 2.70907094e-01 9.12539166e-02 1.00000000e+00
 2.43816384e-01 9.22317045e-02 1.00000000e+00
 2.19434746e-01 9.30088858e-02 1.00000000e+00
 1.97491271e-01 9.17789781e-02 1.00000000e+00
 1.77742144e-01 9.17054457e-02 1.00000000e+00
 1.59967930e-01 9.24730773e-02 1.00000000e+00
 1.43971137e-01 9.38592596e-02 1.00000000e+00
 1.29574023e-01 9.34742442e-02 1.00000000e+00
 1.16616621e-01 9.29832671e-02 1.00000000e+00
 1.04954959e-01 9.26431403e-02 1.00000000e+00
 9.44594628e-02 9.27193946e-02 1.00000000e+00
 8.50135165e-02 9.26524440e-02 1.00000000e+00
 7.65121649e-02 9.04225120e-02 1.00000000e+00
 6.88609484e-02 8.74946445e-02 1.00000000e+00
 6.19748535e-02 8.36410558e-02 1.00000000e+00
 5.57773682e-02 7.89513342e-02 1.00000000e+00
 5.01996314e-02 7.83386584e-02 1.00000000e+00
 4.51796682e-02 7.23477629e-02 1.00000000e+00
 4.06617014e-02 6.75130790e-02 1.00000000e+00
 3.65955313e-02 6.40216992e-02 1.00000000e+00
 3.29359781e-02 5.58526628e-02 1.00000000e+00
 2.96423803e-02 4.99121673e-02 1.00000000e+00
 2.66781423e-02 4.48260602e-02 1.00000000e+00
 2.40103281e-02 3.70608877e-02 1.00000000e+00
 2.16092953e-02 3.40620471e-02 1.00000000e+00
 1.94483657e-02 2.83219500e-02 1.00000000e+00
 1.75035292e-02 2.74418895e-02 1.00000000e+00
 1.57531762e-02 1.89749668e-02 1.00000000e+00
 1.41778586e-02 1.34532448e-02 1.00000000e+00
 1.27600728e-02 1.19405077e-02 1.00000000e+00
 1.14840655e-02 1.10905973e-02 1.00000000e+00
 1.03356589e-02 4.99893233e-02 1.00000000e+00
 9.30209304e-03 7.30970391e-02 1.00000000e+00
 8.37188374e-03 2.02727250e-01 1.00000000e+00
 7.53469536e-03 2.73071461e-01 1.00000000e+00
 6.78122583e-03 3.85740778e-01 1.00000000e+00
 6.10310324e-03 4.85596328e-01 1.00000000e+00
 5.49279292e-03 5.37475590e-01 1.00000000e+00
 4.94351363e-03 6.15429956e-01 1.00000000e+00
 4.44916226e-03 6.86472970e-01 1.00000000e+00
 4.00424604e-03 7.55241286e-01 1.00000000e+00
 3.60382143e-03 8.28305288e-01 1.00000000e+00
 3.24343929e-03 8.87170183e-01 1.00000000e+00
 2.91909536e-03 9.39656920e-01 1.00000000e+00
 2.62718583e-03 9.66653056e-01 1.00000000e+00
 2.36446724e-03 9.86336281e-01 1.00000000e+00
 2.12802052e-03 9.94918735e-01 1.00000000e+00
 1.91521847e-03 9.99012662e-01 1.00000000e+00
 1.72369662e-03 9.99799359e-01 1.00000000e+00
 1.55132696e-03 9.99978729e-01 1.00000000e+00
 1.39619426e-03 9.99998525e-01 1.00000000e+00
 1.25657484e-03 9.99999946e-01 1.00000000e+00
 1.13091735e-03 9.99999999e-01 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00
 7.41994875e-04 1.00000000e+00 1.00000000e+00
 6.67795387e-04 1.00000000e+00 1.00000000e+00
 6.01015849e-04 1.00000000e+00 1.00000000e+00
 5.40914264e-04 1.00000000e+00 1.00000000e+00
 4.86822837e-04 1.00000000e+00 1.00000000e+00
 4.38140554e-04 1.00000000e+00 1.00000000e+00
 3.94326498e-04 1.00000000e+00 1.00000000e+00
 3.54893848e-04 1.00000000e+00 1.00000000e+00
 3.19404464e-04 1.00000000e+00 1.00000000e+00
 2.87464017e-04 1.00000000e+00 1.00000000e+00
 2.58717616e-04 1.00000000e+00 1.00000000e+00
 2.32845854e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.03767030e-01 1.05935457e-01
 9.00000000e-01 1.04191860e-01 1.06610347e-01
 8.10000000e-01 1.04665371e-01 1.07363859e-01
 7.29000000e-01 1.05193320e-01 1.08205589e-01
 6.56100000e-01 1.05782187e-01 1.09146403e-01
 5.90490000e-01 1.06439274e-01 1.10198630e-01
 5.31441000e-01 1.07172821e-01 1.11376282e-01
 4.78296900e-01 1.07992141e-01 1.12695318e-01
 4.30467210e-01 1.08907776e-01 1.14173954e-01
 3.87420489e-01 1.09931678e-01 1.15833030e-01
 3.48678440e-01 1.11077429e-01 1.17696445e-01
 3.13810596e-01 1.12360486e-01 1.19791676e-01
 2.82429536e-01 1.13798486e-01 1.22150400e-01
 2.54186583e-01 1.15411592e-01 1.24809232e-01
 2.28767925e-01 1.17222914e-01 1.27810618e-01
 2.05891132e-01 1.19259008e-01 1.31203902e-01
 1.85302019e-01 1.21550464e-01 1.35046611e-01
 1.66771817e-01 1.24132622e-01 1.39406001e-01
 1.50094635e-01 1.27046417e-01 1.44360912e-01
 1.35085172e-01 1.30339407e-01 1.50004003e-01
 1.21576655e-01 1.34066995e-01 1.56444407e-01
 1.09418989e-01 1.38293913e-01 1.63810906e-01
 9.84770902e-02 1.43095993e-01 1.72255653e-01
 8.86293812e-02 1.48562305e-01 1.81958502e-01
 7.97664431e-02 1.54797703e-01 1.93131938e-01
 7.17897988e-02 1.61925869e-01 2.06026494e-01
 6.46108189e-02 1.70092894e-01 2.20936427e-01
 5.81497370e-02 1.79471463e-01 2.38205107e-01
 5.23347633e-02 1.90265640e-01 2.58229175e-01
 4.71012870e-02 2.02716183e-01 2.81459833e-01
 4.23911583e-02 2.17106193e-01 3.08398638e-01
 3.81520424e-02 2.33766642e-01 3.39583775e-01
 3.43368382e-02 2.53080948e-01 3.75561019e-01
 3.09031544e-02 2.75487164e-01 4.16831644e-01
 2.78128389e-02 3.01475413e-01 4.63768164e-01
 2.50315550e-02 3.31576943e-01 5.16489437e-01
 2.25283995e-02 3.66339453e-01 5.74692244e-01
 2.02755596e-02 4.06281412e-01 6.37450991e-01
 1.82480036e-02 4.51816489e-01 7.03025056e-01
 1.64232033e-02 5.03139137e-01 7.68754478e-01
 1.47808829e-02 5.60066435e-01 8.31166421e-01
 1.33027946e-02 6.21843220e-01 8.86420793e-01
 1.19725152e-02 6.86941894e-01 9.31134771e-01
 1.07752637e-02 7.52926710e-01 9.63402446e-01
 9.69773730e-03 8.16496274e-01 9.83540706e-01
 8.72796357e-03 8.73837461e-01 9.94005667e-01
 7.85516721e-03 9.21363956e-01 9.98327076e-01
 7.06965049e-03 9.56721465e-01 9.99666059e-01
 6.36268544e-03 9.79654634e-01 9.99956251e-01
 5.72641690e-03 9.92164085e-01 9.99996621e-01
 5.15377521e-03 9.97653331e-01 9.99999865e-01
 4.63839769e-03 9.99488106e-01 9.99999998e-01
 4.17455792e-03 9.99925033e-01 1.00000000e+00
 3.75710213e-03 9.99993341e-01 1.00000000e+00
 3.38139191e-03 9.99999684e-01 1.00000000e+00
 3.04325272e-03 9.99999993e-01 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k7_M100.dat <==
 2.26274170e+01 8.58552550e-02 9.40000000e-01
 2.03646753e+01 8.32082280e-02 9.30000000e-01
 1.83282078e+01 8.45184872e-02 9.60000000e-01
 1.64953870e+01 8.06620539e-02 9.20000000e-01
 1.48458483e+01 8.13175387e-02 9.20000000e-01
 1.33612635e+01 8.07517282e-02 9.50000000e-01
 1.20251371e+01 7.77223349e-02 9.20000000e-01
 1.08226234e+01 7.66396722e-02 9.30000000e-01
 9.74036106e+00 7.56586413e-02 9.40000000e-01
 8.76632496e+00 7.48097867e-02 9.10000000e-01
 7.88969246e+00 7.17361468e-02 9.00000000e-01
 7.10072322e+00 7.56648179e-02 9.80000000e-01
 6.39065089e+00 7.20100334e-02 9.20000000e-01
 5.75158581e+00 6.73234719e-02 9.20000000e-01
 5.17642722e+00 6.67077585e-02 9.40000000e-01
 4.65878450e+00 6.74110772e-02 9.70000000e-01
 4.19290605e+00 6.95586301e-02 9.50000000e-01
 3.77361545e+00 6.53717188e-02 9.50000000e-01
 3.39625390e+00 7.02831080e-02 1.00000000e+00
 3.05662851e+00 7.03421331e-02 9.90000000e-01
 2.75096566e+00 7.37278729e-02 1.00000000e+00
 2.47586909e+00 7.42065648e-02 9.90000000e-01
 2.22828219e+00 7.93712139e-02 9.90000000e-01
 2.00545397e+00 7.95498323e-02 9.90000000e-01
 1.80490857e+00 7.95398579e-02 1.00000000e+00
 1.62441771e+00 8.49857064e-02 1.00000000e+00
 1.46197594e+00 8.77948458e-02 1.00000000e+00
 1.31577835e+00 9.26429136e-02 1.00000000e+00
 1.18420051e+00 9.40948483e-02 1.00000000e+00
 1.06578046e+00 9.47169015e-02 1.00000000e+00
 9.59202415e-01 9.75757772e-02 1.00000000e+00
 8.63282174e-01 9.87816294e-02 1.00000000e+00
 7.76953956e-01 9.91174276e-02 1.00000000e+00
 6.99258561e-01 9.90033419e-02 1.00000000e+00
 6.29332705e-01 1.01112424e-01 1.00000000e+00
 5.66399434e-01 1.02724662e-01 1.00000000e+00
 5.09759491e-01 1.03150849e-01 1.00000000e+00
 4.58783542e-01 1.04767466e-01 1.00000000e+00
 4.12905188e-01 1.07929583e-01 1.00000000e+00
 3.71614669e-01 1.09839234e-01 1.00000000e+00
 3.34453202e-01 1.12625062e-01 1.00000000e+00
 3.01007882e-01 1.17021105e-01 1.00000000e+00
 2.70907094e-01 1.18385503e-01 1.00000000e+00
 2.43816384e-01 1.24192519e-01 1.00000000e+00
 2.19434746e-01 1.32910384e-01 1.00000000e+00
 1.97491271e-01 1.38365372e-01 1.00000000e+00
 1.77742144e-01 1.45370048e-01 1.00000000e+00
 1.59967930e-01 1.58199862e-01 1.00000000e+00
 1.43971137e-01 1.66400173e-01 1.00000000e+00
 1.29574023e-01 1.90706531e-01 1.00000000e+00
 1.16616621e-01 2.08022556e-01 1.00000000e+00
 1.04954959e-01 2.29153178e-01 1.00000000e+00
 9.44594628e-02 2.71666842e-01 1.00000000e+00
 8.50135165e-02 3.14096068e-01 1.00000000e+00
 7.65121649e-02 3.61235842e-01 1.00000000e+00
 6.88609484e-02 4.26775172e-01 1.00000000e+00
 6.19748535e-02 5.18746765e-01 1.00000000e+00
 5.57773682e-02 6.06046051e-01 1.00000000e+00
 5.01996314e-02 7.14583711e-01 1.00000000e+00
 4.51796682e-02 7.99936551e-01 1.00000000e+00
 4.06617014e-02 8.82249975e-01 1.00000000e+00
 3.65955313e-02 9.36528268e-01 1.00000000e+00
 3.29359781e-02 9.76111453e-01 1.00000000e+00
 2.96423803e-02 9.92451772e-01 1.00000000e+00
 2.66781423e-02 9.98973570e-01 1.00000000e+00
 2.40103281e-02 9.99879872e-01 1.00000000e+00
 2.16092953e-02 9.99938299e-01 1.00000000e+00
 1.94483657e-02 9.99999124e-01 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a2_t51_phi5_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.47065411e-01 2.28963157e-01
 9.00000000e-01 1.53088891e-01 2.47510366e-01
 8.10000000e-01 1.59970839e-01 2.69024268e-01
 7.29000000e-01 1.67851116e-01 2.93981399e-01
 6.56100000e-01 1.76895028e-01 3.22903514e-01
 5.90490000e-01 1.87297949e-01 3.56337313e-01
 5.31441000e-01 1.99290520e-01 3.94815336e-01
 4.78296900e-01 2.13144239e-01 4.38789502e-01
 4.30467210e-01 2.29177078e-01 4.88528081e-01
 3.87420489e-01 2.47758421e-01 5.43969500e-01
 3.48678440e-01 2.69312057e-01 6.04535687e-01
 3.13810596e-01 2.94315151e-01 6.68928246e-01
 2.82429536e-01 3.23289924e-01 7.34965570e-01
 2.54186583e-01 3.56783187e-01 7.99563269e-01
 2.28767925e-01 3.95326952e-01 8.58991009e-01
 2.05891132e-01 4.39371574e-01 9.09506918e-01
 1.85302019e-01 4.89182218e-01 9.48317606e-01
 1.66771817e-01 5.44692109e-01 9.74538196e-01
 1.50094635e-01 6.05315472e-01 9.89595170e-01
 1.35085172e-01 6.69743770e-01 9.96642317e-01
 1.21576655e-01 7.35783874e-01 9.99195350e-01
 1.09418989e-01 8.00341084e-01 9.99867381e-01
 9.84770902e-02 8.59680214e-01 9.99986339e-01
 8.86293812e-02 9.10064819e-01 9.99999219e-01
 7.97664431e-02 9.48719853e-01 9.99999979e-01
 7.17897988e-02 9.74788437e-01 1.00000000e+00
 6.46108189e-02 9.89724264e-01 1.00000000e+00
 5.81497370e-02 9.96694870e-01 1.00000000e+00
 5.23347633e-02 9.99211219e-01 1.00000000e+00
 4.71012870e-02 9.99870671e-01 1.00000000e+00
 4.23911583e-02 9.99986764e-01 1.00000000e+00
 3.81520424e-02 9.99999250e-01 1.00000000e+00
 3.43368382e-02 9.99999980e-01 1.00000000e+00
 3.09031544e-02 1.00000000e+00 1.00000000e+00
 2.78128389e-02 1.00000000e+00 1.00000000e+00
 2.50315550e-02 1.00000000e+00 1.00000000e+00
 2.25283995e-02 1.00000000e+00 1.00000000e+00
 2.02755596e-02 1.00000000e+00 1.00000000e+00
 1.82480036e-02 1.00000000e+00 1.00000000e+00
 1.64232033e-02 1.00000000e+00 1.00000000e+00
 1.47808829e-02 1.00000000e+00 1.00000000e+00
 1.33027946e-02 1.00000000e+00 1.00000000e+00
 1.19725152e-02 1.00000000e+00 1.00000000e+00
 1.07752637e-02 1.00000000e+00 1.00000000e+00
 9.69773730e-03 1.00000000e+00 1.00000000e+00
 8.72796357e-03 1.00000000e+00 1.00000000e+00
 7.85516721e-03 1.00000000e+00 1.00000000e+00
 7.06965049e-03 1.00000000e+00 1.00000000e+00
 6.36268544e-03 1.00000000e+00 1.00000000e+00
 5.72641690e-03 1.00000000e+00 1.00000000e+00
 5.15377521e-03 1.00000000e+00 1.00000000e+00
 4.63839769e-03 1.00000000e+00 1.00000000e+00
 4.17455792e-03 1.00000000e+00 1.00000000e+00
 3.75710213e-03 1.00000000e+00 1.00000000e+00
 3.38139191e-03 1.00000000e+00 1.00000000e+00
 3.04325272e-03 1.00000000e+00 1.00000000e+00
 2.73892745e-03 1.00000000e+00 1.00000000e+00
 2.46503470e-03 1.00000000e+00 1.00000000e+00
 2.21853123e-03 1.00000000e+00 1.00000000e+00
 1.99667811e-03 1.00000000e+00 1.00000000e+00
 1.79701030e-03 1.00000000e+00 1.00000000e+00
 1.61730927e-03 1.00000000e+00 1.00000000e+00
 1.45557834e-03 1.00000000e+00 1.00000000e+00
 1.31002051e-03 1.00000000e+00 1.00000000e+00
 1.17901846e-03 1.00000000e+00 1.00000000e+00
 1.06111661e-03 1.00000000e+00 1.00000000e+00
 9.55004951e-04 1.00000000e+00 1.00000000e+00
 8.59504456e-04 1.00000000e+00 1.00000000e+00
 7.73554010e-04 1.00000000e+00 1.00000000e+00
 6.96198609e-04 1.00000000e+00 1.00000000e+00
 6.26578748e-04 1.00000000e+00 1.00000000e+00
 5.63920873e-04 1.00000000e+00 1.00000000e+00
 5.07528786e-04 1.00000000e+00 1.00000000e+00
 4.56775907e-04 1.00000000e+00 1.00000000e+00
 4.11098317e-04 1.00000000e+00 1.00000000e+00
 3.69988485e-04 1.00000000e+00 1.00000000e+00
 3.32989637e-04 1.00000000e+00 1.00000000e+00
 2.99690673e-04 1.00000000e+00 1.00000000e+00
 2.69721606e-04 1.00000000e+00 1.00000000e+00
 2.42749445e-04 1.00000000e+00 1.00000000e+00
 2.18474501e-04 1.00000000e+00 1.00000000e+00
 1.96627050e-04 1.00000000e+00 1.00000000e+00
 1.76964345e-04 1.00000000e+00 1.00000000e+00
 1.59267911e-04 1.00000000e+00 1.00000000e+00
 1.43341120e-04 1.00000000e+00 1.00000000e+00
 1.29007008e-04 1.00000000e+00 1.00000000e+00
 1.16106307e-04 1.00000000e+00 1.00000000e+00
 1.04495676e-04 1.00000000e+00 1.00000000e+00
 9.40461087e-05 1.00000000e+00 1.00000000e+00
 8.46414978e-05 1.00000000e+00 1.00000000e+00
 7.61773480e-05 1.00000000e+00 1.00000000e+00
 6.85596132e-05 1.00000000e+00 1.00000000e+00
 6.17036519e-05 1.00000000e+00 1.00000000e+00
 5.55332867e-05 1.00000000e+00 1.00000000e+00
 4.99799581e-05 1.00000000e+00 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 5.61461127e-02 5.70000000e-01
 2.03646753e+01 6.50049745e-02 6.60000000e-01
 1.83282078e+01 5.80283425e-02 5.90000000e-01
 1.64953870e+01 5.99419741e-02 6.10000000e-01
 1.48458483e+01 6.96208041e-02 7.10000000e-01
 1.33612635e+01 6.34935790e-02 6.50000000e-01
 1.20251371e+01 6.05515398e-02 6.20000000e-01
 1.08226234e+01 6.71653617e-02 6.90000000e-01
 9.74036106e+00 7.28342257e-02 7.50000000e-01
 8.76632496e+00 6.57948492e-02 6.80000000e-01
 7.88969246e+00 7.34956081e-02 7.60000000e-01
 7.10072322e+00 6.17135340e-02 6.40000000e-01
 6.39065089e+00 6.64344239e-02 6.90000000e-01
 5.75158581e+00 6.63941809e-02 6.90000000e-01
 5.17642722e+00 6.44874824e-02 6.70000000e-01
 4.65878450e+00 8.14941784e-02 8.50000000e-01
 4.19290605e+00 7.08981215e-02 7.40000000e-01
 3.77361545e+00 7.28050078e-02 7.60000000e-01
 3.39625390e+00 7.76730314e-02 8.20000000e-01
 3.05662851e+00 8.01893512e-02 8.50000000e-01
 2.75096566e+00 8.58786528e-02 9.00000000e-01
 2.47586909e+00 8.43946189e-02 8.90000000e-01
 2.22828219e+00 8.99080868e-02 9.40000000e-01
 2.00545397e+00 9.22152705e-02 9.60000000e-01
 1.80490857e+00 9.20129919e-02 9.50000000e-01
 1.62441771e+00 9.40961753e-02 9.70000000e-01
 1.46197594e+00 9.75942187e-02 9.90000000e-01
 1.31577835e+00 1.00751507e-01 1.00000000e+00
 1.18420051e+00 1.01203909e-01 1.00000000e+00
 1.06578046e+00 1.01670521e-01 1.00000000e+00
 9.59202415e-01 1.04075876e-01 1.00000000e+00
 8.63282174e-01 1.05768104e-01 1.00000000e+00
 7.76953956e-01 1.08008420e-01 1.00000000e+00
 6.99258561e-01 1.09132388e-01 1.00000000e+00
 6.29332705e-01 1.12700887e-01 1.00000000e+00
 5.66399434e-01 1.15032907e-01 1.00000000e+00
 5.09759491e-01 1.20102556e-01 1.00000000e+00
 4.58783542e-01 1.25474466e-01 1.00000000e+00
 4.12905188e-01 1.28776688e-01 1.00000000e+00
 3.71614669e-01 1.36358742e-01 1.00000000e+00
 3.34453202e-01 1.47479974e-01 1.00000000e+00
 3.01007882e-01 1.57932121e-01 1.00000000e+00
 2.70907094e-01 1.68925946e-01 1.00000000e+00
 2.43816384e-01 1.84471987e-01 1.00000000e+00
 2.19434746e-01 2.07063224e-01 1.00000000e+00
 1.97491271e-01 2.45916020e-01 1.00000000e+00
 1.77742144e-01 2.83353773e-01 1.00000000e+00
 1.59967930e-01 3.26658930e-01 1.00000000e+00
 1.43971137e-01 4.01830562e-01 1.00000000e+00
 1.29574023e-01 4.99751585e-01 1.00000000e+00
 1.16616621e-01 5.90839791e-01 1.00000000e+00
 1.04954959e-01 7.30750686e-01 1.00000000e+00
 9.44594628e-02 8.29603562e-01 1.00000000e+00
 8.50135165e-02 9.24927131e-01 1.00000000e+00
 7.65121649e-02 9.75238510e-01 1.00000000e+00
 6.88609484e-02 9.95697958e-01 1.00000000e+00
 6.19748535e-02 9.99632079e-01 1.00000000e+00
 5.57773682e-02 9.99995070e-01 1.00000000e+00
 5.01996314e-02 9.99999974e-01 1.00000000e+00
 4.51796682e-02 1.00000000e+00 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00000010e-01 4.42287364e-01
 9.00000000e-01 1.00000011e-01 4.92457213e-01
 8.10000000e-01 1.00000012e-01 5.48307201e-01
 7.29000000e-01 1.00000014e-01 6.09212660e-01
 6.56100000e-01 1.00000015e-01 6.73814089e-01
 5.90490000e-01 1.00000017e-01 7.39860848e-01
 5.31441000e-01 1.00000019e-01 8.04207432e-01
 4.78296900e-01 1.00000021e-01 8.63095937e-01
 4.30467210e-01 1.00000023e-01 9.12819278e-01
 3.87420489e-01 1.00000026e-01 9.50696182e-01
 3.48678440e-01 1.00000029e-01 9.76010363e-01
 3.13810596e-01 1.00000032e-01 9.90349725e-01
 2.82429536e-01 1.00000035e-01 9.96946990e-01
 2.54186583e-01 1.00000039e-01 9.99286413e-01
 2.28767925e-01 1.00000044e-01 9.99886024e-01
 2.05891132e-01 1.00000049e-01 9.99988712e-01
 1.85302019e-01 1.00000054e-01 9.99999386e-01
 1.66771817e-01 1.00000060e-01 9.99999984e-01
 1.50094635e-01 1.00000067e-01 1.00000000e+00
 1.35085172e-01 1.00000074e-01 1.00000000e+00
 1.21576655e-01 1.00000082e-01 1.00000000e+00
 1.09418989e-01 1.00000091e-01 1.00000000e+00
 9.84770902e-02 1.00000102e-01 1.00000000e+00
 8.86293812e-02 1.00000113e-01 1.00000000e+00
 7.97664431e-02 1.00000125e-01 1.00000000e+00
 7.17897988e-02 1.00000139e-01 1.00000000e+00
 6.46108189e-02 1.00000155e-01 1.00000000e+00
 5.81497370e-02 1.00000172e-01 1.00000000e+00
 5.23347633e-02 1.00000191e-01 1.00000000e+00
 4.71012870e-02 1.00000212e-01 1.00000000e+00
 4.23911583e-02 1.00000236e-01 1.00000000e+00
 3.81520424e-02 1.00000262e-01 1.00000000e+00
 3.43368382e-02 1.00000291e-01 1.00000000e+00
 3.09031544e-02 1.00000324e-01 1.00000000e+00
 2.78128389e-02 1.00000360e-01 1.00000000e+00
 2.50315550e-02 1.00000400e-01 1.00000000e+00
 2.25283995e-02 1.00000444e-01 1.00000000e+00
 2.02755596e-02 1.00000493e-01 1.00000000e+00
 1.82480036e-02 1.00000548e-01 1.00000000e+00
 1.64232033e-02 1.00000609e-01 1.00000000e+00
 1.47808829e-02 1.00000677e-01 1.00000000e+00
 1.33027946e-02 1.00000752e-01 1.00000000e+00
 1.19725152e-02 1.00000835e-01 1.00000000e+00
 1.07752637e-02 1.00000928e-01 1.00000000e+00
 9.69773730e-03 1.00001031e-01 1.00000000e+00
 8.72796357e-03 1.00001146e-01 1.00000000e+00
 7.85516721e-03 1.00001273e-01 1.00000000e+00
 7.06965049e-03 1.00001415e-01 1.00000000e+00
 6.36268544e-03 1.00001572e-01 1.00000000e+00
 5.72641690e-03 1.00001747e-01 1.00000000e+00
 5.15377521e-03 1.00001941e-01 1.00000000e+00
 4.63839769e-03 1.00002157e-01 1.00000000e+00
 4.17455792e-03 1.00002396e-01 1.00000000e+00
 3.75710213e-03 1.00002662e-01 1.00000000e+00
 3.38139191e-03 1.00002958e-01 1.00000000e+00
 3.04325272e-03 1.00003287e-01 1.00000000e+00
 2.73892745e-03 1.00003652e-01 1.00000000e+00
 2.46503470e-03 1.00004058e-01 1.00000000e+00
 2.21853123e-03 1.00004509e-01 1.00000000e+00
 1.99667811e-03 1.00005010e-01 1.00000000e+00
 1.79701030e-03 1.00005566e-01 1.00000000e+00
 1.61730927e-03 1.00006185e-01 1.00000000e+00
 1.45557834e-03 1.00006872e-01 1.00000000e+00
 1.31002051e-03 1.00007636e-01 1.00000000e+00
 1.17901846e-03 1.00008484e-01 1.00000000e+00
 1.06111661e-03 1.00009427e-01 1.00000000e+00
 9.55004951e-04 1.00010474e-01 1.00000000e+00
 8.59504456e-04 1.00011638e-01 1.00000000e+00
 7.73554010e-04 1.00012932e-01 1.00000000e+00
 6.96198609e-04 1.00014368e-01 1.00000000e+00
 6.26578748e-04 1.00015965e-01 1.00000000e+00
 5.63920873e-04 1.00017739e-01 1.00000000e+00
 5.07528786e-04 1.00019710e-01 1.00000000e+00
 4.56775907e-04 1.00021900e-01 1.00000000e+00
 4.11098317e-04 1.00024334e-01 1.00000000e+00
 3.69988485e-04 1.00027038e-01 1.00000000e+00
 3.32989637e-04 1.00030043e-01 1.00000000e+00
 2.99690673e-04 1.00033381e-01 1.00000000e+00
 2.69721606e-04 1.00037091e-01 1.00000000e+00
 2.42749445e-04 1.00041212e-01 1.00000000e+00
 2.18474501e-04 1.00045792e-01 1.00000000e+00
 1.96627050e-04 1.00050881e-01 1.00000000e+00
 1.76964345e-04 1.00056536e-01 1.00000000e+00
 1.59267911e-04 1.00062819e-01 1.00000000e+00
 1.43341120e-04 1.00069801e-01 1.00000000e+00
 1.29007008e-04 1.00077559e-01 1.00000000e+00
 1.16106307e-04 1.00086179e-01 1.00000000e+00
 1.04495676e-04 1.00095758e-01 1.00000000e+00
 9.40461087e-05 1.00106402e-01 1.00000000e+00
 8.46414978e-05 1.00118229e-01 1.00000000e+00
 7.61773480e-05 1.00131372e-01 1.00000000e+00
 6.85596132e-05 1.00145977e-01 1.00000000e+00
 6.17036519e-05 1.00162206e-01 1.00000000e+00
 5.55332867e-05 1.00180241e-01 1.00000000e+00
 4.99799581e-05 1.00200282e-01 1.00000000e+00
 4.49819622e-05 1.00222553e-01 1.00000000e+00
 4.04837660e-05 1.00247304e-01 1.00000000e+00
 3.64353894e-05 1.00274810e-01 1.00000000e+00
 3.27918505e-05 1.00305378e-01 1.00000000e+00
 2.95126654e-05 1.00339351e-01 1.00000000e+00
 2.65613989e-05 1.00377108e-01 1.00000000e+00
 2.39052590e-05 1.00419073e-01 1.00000000e+00
 2.15147331e-05 1.00465716e-01 1.00000000e+00
 1.93632598e-05 1.00517560e-01 1.00000000e+00
 1.74269338e-05 1.00575187e-01 1.00000000e+00
 1.56842404e-05 1.00639245e-01 1.00000000e+00
 1.41158164e-05 1.00710456e-01 1.00000000e+00
 1.27042347e-05 1.00789622e-01 1.00000000e+00
 1.14338113e-05 1.00877638e-01 1.00000000e+00
 1.02904301e-05 1.00975499e-01 1.00000000e+00
 9.26138713e-06 1.01084314e-01 1.00000000e+00
 8.33524842e-06 1.01205321e-01 1.00000000e+00
 7.50172358e-06 1.01339896e-01 1.00000000e+00
 6.75155122e-06 1.01489577e-01 1.00000000e+00
 6.07639610e-06 1.01656077e-01 1.00000000e+00
 5.46875649e-06 1.01841312e-01 1.00000000e+00
 4.92188084e-06 1.02047415e-01 1.00000000e+00
 4.42969275e-06 1.02276775e-01 1.00000000e+00
 3.98672348e-06 1.02532059e-01 1.00000000e+00
 3.58805113e-06 1.02816251e-01 1.00000000e+00
 3.22924602e-06 1.03132690e-01 1.00000000e+00
 2.90632142e-06 1.03485118e-01 1.00000000e+00
 2.61568927e-06 1.03877729e-01 1.00000000e+00
 2.35412035e-06 1.04315229e-01 1.00000000e+00
 2.11870831e-06 1.04802905e-01 1.00000000e+00
 1.90683748e-06 1.05346701e-01 1.00000000e+00
 1.71615373e-06 1.05953309e-01 1.00000000e+00
 1.54453836e-06 1.06630274e-01 1.00000000e+00
 1.39008452e-06 1.07386113e-01 1.00000000e+00
 1.25107607e-06 1.08230455e-01 1.00000000e+00
 1.12596846e-06 1.09174205e-01 1.00000000e+00
 1.01337162e-06 1.10229735e-01 1.00000000e+00
 9.12034456e-07 1.11411108e-01 1.00000000e+00
 8.20831010e-07 1.12734341e-01 1.00000000e+00
 7.38747909e-07 1.14217719e-01 1.00000000e+00
 6.64873118e-07 1.15882159e-01 1.00000000e+00
 5.98385807e-07 1.17751655e-01 1.00000000e+00
 5.38547226e-07 1.19853791e-01 1.00000000e+00
 4.84692503e-07 1.22220371e-01 1.00000000e+00
 4.36223253e-07 1.24888160e-01 1.00000000e+00
 3.92600928e-07 1.27899783e-01 1.00000000e+00
 3.53340835e-07 1.31304791e-01 1.00000000e+00
 3.18006751e-07 1.35160963e-01 1.00000000e+00
 2.86206076e-07 1.39535849e-01 1.00000000e+00
 2.57585469e-07 1.44508645e-01 1.00000000e+00
 2.31826922e-07 1.50172429e-01 1.00000000e+00
 2.08644230e-07 1.56636841e-01 1.00000000e+00
 1.87779807e-07 1.64031258e-01 1.00000000e+00
 1.69001826e-07 1.72508547e-01 1.00000000e+00
 1.52101643e-07 1.82249404e-01 1.00000000e+00
 1.36891479e-07 1.93467298e-01 1.00000000e+00
 1.23202331e-07 2.06413907e-01 1.00000000e+00
 1.10882098e-07 2.21384790e-01 1.00000000e+00
 9.97938882e-08 2.38724755e-01 1.00000000e+00
 8.98144994e-08 2.58831969e-01 1.00000000e+00
 8.08330495e-08 2.82159129e-01 1.00000000e+00
 7.27497445e-08 3.09209056e-01 1.00000000e+00
 6.54747701e-08 3.40520631e-01 1.00000000e+00
 5.89272931e-08 3.76639219e-01 1.00000000e+00
 5.30345638e-08 4.18063815e-01 1.00000000e+00
 4.77311074e-08 4.65161752e-01 1.00000000e+00
 4.29579966e-08 5.18042583e-01 1.00000000e+00
 3.86621970e-08 5.76388520e-01 1.00000000e+00
 3.47959773e-08 6.39253647e-01 1.00000000e+00
 3.13163796e-08 7.04872427e-01 1.00000000e+00
 2.81847416e-08 7.70559451e-01 1.00000000e+00
 2.53662674e-08 8.32823770e-01 1.00000000e+00
 2.28296407e-08 8.87825273e-01 1.00000000e+00
 2.05466766e-08 9.32208487e-01 1.00000000e+00
 1.84920090e-08 9.64122129e-01 1.00000000e+00
 1.66428081e-08 9.83948798e-01 1.00000000e+00
 1.49785273e-08 9.94192886e-01 1.00000000e+00
 1.34806745e-08 9.98392800e-01 1.00000000e+00
 1.21326071e-08 9.99682530e-01 1.00000000e+00
 1.09193464e-08 9.99958954e-01 1.00000000e+00
 9.82741173e-09 9.99996881e-01 1.00000000e+00
 8.84467056e-09 9.99999878e-01 1.00000000e+00
 7.96020351e-09 9.99999998e-01 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 5.81402231e-02 5.90000000e-01
 2.03646753e+01 5.60220700e-02 5.70000000e-01
 1.83282078e+01 6.48252331e-02 6.60000000e-01
 1.64953870e+01 5.68465265e-02 5.80000000e-01
 1.48458483e+01 6.26458028e-02 6.40000000e-01
 1.33612635e+01 6.43038442e-02 6.60000000e-01
 1.20251371e+01 5.74712556e-02 5.90000000e-01
 1.08226234e+01 5.93211183e-02 6.10000000e-01
 9.74036106e+00 6.13810892e-02 6.30000000e-01
 8.76632496e+00 6.94321384e-02 7.20000000e-01
 7.88969246e+00 6.76726052e-02 7.00000000e-01
 7.10072322e+00 6.85013522e-02 7.10000000e-01
 6.39065089e+00 6.40487684e-02 6.70000000e-01
 5.75158581e+00 5.77008213e-02 6.00000000e-01
 5.17642722e+00 6.09470996e-02 6.40000000e-01
 4.65878450e+00 6.67521142e-02 7.00000000e-01
 4.19290605e+00 6.61797805e-02 7.00000000e-01
 3.77361545e+00 7.41610696e-02 7.80000000e-01
 3.39625390e+00 7.45297009e-02 7.80000000e-01
 3.05662851e+00 7.02611645e-02 7.40000000e-01
 2.75096566e+00 7.85660384e-02 8.30000000e-01
 2.47586909e+00 7.71053200e-02 8.10000000e-01
 2.22828219e+00 8.15771435e-02 8.50000000e-01
 2.00545397e+00 8.64549292e-02 9.10000000e-01
 1.80490857e+00 9.28453586e-02 9.70000000e-01
 1.62441771e+00 9.27213219e-02 9.70000000e-01
 1.46197594e+00 9.38755453e-02 9.80000000e-01
 1.31577835e+00 9.01165482e-02 9.30000000e-01
 1.18420051e+00 9.39090540e-02 9.70000000e-01
 1.06578046e+00 9.56913063e-02 9.90000000e-01
 9.59202415e-01 9.71271266e-02 1.00000000e+00
 8.63282174e-01 9.72433102e-02 1.00000000e+00
 7.76953956e-01 9.74267276e-02 1.00000000e+00
 6.99258561e-01 9.62853011e-02 9.90000000e-01
 6.29332705e-01 9.72881473e-02 1.00000000e+00
 5.66399434e-01 9.73879445e-02 1.00000000e+00
 5.09759491e-01 9.70039335e-02 1.00000000e+00
 4.58783542e-01 9.64436981e-02 1.00000000e+00
 4.12905188e-01 9.60490534e-02 1.00000000e+00
 3.71614669e-01 9.61353655e-02 1.00000000e+00
 3.34453202e-01 9.54602862e-02 1.00000000e+00
 3.01007882e-01 9.58655859e-02 1.00000000e+00
 2.70907094e-01 9.53153412e-02 1.00000000e+00
 2.43816384e-01 9.51298845e-02 1.00000000e+00
 2.19434746e-01 9.42438729e-02 1.00000000e+00
 1.97491271e-01 9.55254776e-02 1.00000000e+00
 1.77742144e-01 9.48829801e-02 1.00000000e+00
 1.59967930e-01 9.56042300e-02 1.00000000e+00
 1.43971137e-01 9.50140110e-02 1.00000000e+00
 1.29574023e-01 9.56623240e-02 1.00000000e+00
 1.16616621e-01 9.57198251e-02 1.00000000e+00
 1.04954959e-01 9.55446568e-02 1.00000000e+00
 9.44594628e-02 9.64725364e-02 1.00000000e+00
 8.50135165e-02 9.67849949e-02 1.00000000e+00
 7.65121649e-02 9.67040748e-02 1.00000000e+00
 6.88609484e-02 9.69961661e-02 1.00000000e+00
 6.19748535e-02 9.80505343e-02 1.00000000e+00
 5.57773682e-02 9.71962004e-02 1.00000000e+00
 5.01996314e-02 9.88397658e-02 1.00000000e+00
 4.51796682e-02 1.00083068e-01 1.00000000e+00
 4.06617014e-02 1.00186871e-01 1.00000000e+00
 3.65955313e-02 1.01656142e-01 1.00000000e+00
 3.29359781e-02 1.02493173e-01 1.00000000e+00
 2.96423803e-02 1.02963909e-01 1.00000000e+00
 2.66781423e-02 1.05081547e-01 1.00000000e+00
 2.40103281e-02 1.06807818e-01 1.00000000e+00
 2.16092953e-02 1.08487659e-01 1.00000000e+00
 1.94483657e-02 1.12496916e-01 1.00000000e+00
 1.75035292e-02 1.11960262e-01 1.00000000e+00
 1.57531762e-02 1.15765540e-01 1.00000000e+00
 1.41778586e-02 1.19706566e-01 1.00000000e+00
 1.27600728e-02 1.25866089e-01 1.00000000e+00
 1.14840655e-02 1.32692989e-01 1.00000000e+00
 1.03356589e-02 1.44119914e-01 1.00000000e+00
 9.30209304e-03 1.55398382e-01 1.00000000e+00
 8.37188374e-03 1.66385732e-01 1.00000000e+00
 7.53469536e-03 1.80963176e-01 1.00000000e+00
 6.78122583e-03 2.04753276e-01 1.00000000e+00
 6.10310324e-03 2.29666711e-01 1.00000000e+00
 5.49279292e-03 2.49591077e-01 1.00000000e+00
 4.94351363e-03 2.99677104e-01 1.00000000e+00
 4.44916226e-03 3.53825431e-01 1.00000000e+00
 4.00424604e-03 4.09031983e-01 1.00000000e+00
 3.60382143e-03 5.12137138e-01 1.00000000e+00
 3.24343929e-03 5.93346228e-01 1.00000000e+00
 2.91909536e-03 7.28146953e-01 1.00000000e+00
 2.62718583e-03 8.38747909e-01 1.00000000e+00
 2.36446724e-03 9.20163292e-01 1.00000000e+00
 2.12802052e-03 9.72872592e-01 1.00000000e+00
 1.91521847e-03 9.90869209e-01 1.00000000e+00
 1.72369662e-03 9.98997998e-01 1.00000000e+00
 1.55132696e-03 9.99957218e-01 1.00000000e+00
 1.39619426e-03 9.99997967e-01 1.00000000e+00
 1.25657484e-03 9.99999948e-01 1.00000000e+00
 1.13091735e-03 1.00000000e+00 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00
 7.41994875e-04 1.00000000e+00 1.00000000e+00
 6.67795387e-04 1.00000000e+00 1.00000000e+00
 6.01015849e-04 1.00000000e+00 1.00000000e+00
 5.40914264e-04 1.00000000e+00 1.00000000e+00
 4.86822837e-04 1.00000000e+00 1.00000000e+00
 4.38140554e-04 1.00000000e+00 1.00000000e+00
 3.94326498e-04 1.00000000e+00 1.00000000e+00
 3.54893848e-04 1.00000000e+00 1.00000000e+00
 3.19404464e-04 1.00000000e+00 1.00000000e+00
 2.87464017e-04 1.00000000e+00 1.00000000e+00
 2.58717616e-04 1.00000000e+00 1.00000000e+00
 2.32845854e-04 1.00000000e+00 1.00000000e+00
 2.09561269e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00000003e-01 1.02247482e-01
 9.00000000e-01 1.00000004e-01 1.02499453e-01
 8.10000000e-01 1.00000004e-01 1.02779949e-01
 7.29000000e-01 1.00000004e-01 1.03092265e-01
 6.56100000e-01 1.00000005e-01 1.03440091e-01
 5.90490000e-01 1.00000005e-01 1.03827562e-01
 5.31441000e-01 1.00000006e-01 1.04259319e-01
 4.78296900e-01 1.00000007e-01 1.04740573e-01
 4.30467210e-01 1.00000007e-01 1.05277185e-01
 3.87420489e-01 1.00000008e-01 1.05875750e-01
 3.48678440e-01 1.00000009e-01 1.06543703e-01
 3.13810596e-01 1.00000010e-01 1.07289435e-01
 2.82429536e-01 1.00000011e-01 1.08122431e-01
 2.54186583e-01 1.00000012e-01 1.09053431e-01
 2.28767925e-01 1.00000014e-01 1.10094617e-01
 2.05891132e-01 1.00000015e-01 1.11259832e-01
 1.85302019e-01 1.00000017e-01 1.12564841e-01
 1.66771817e-01 1.00000019e-01 1.14027632e-01
 1.50094635e-01 1.00000021e-01 1.15668781e-01
 1.35085172e-01 1.00000023e-01 1.17511879e-01
 1.21576655e-01 1.00000026e-01 1.19584042e-01
 1.09418989e-01 1.00000029e-01 1.21916522e-01
 9.84770902e-02 1.00000032e-01 1.24545436e-01
 8.86293812e-02 1.00000036e-01 1.27512639e-01
 7.97664431e-02 1.00000040e-01 1.30866775e-01
 7.17897988e-02 1.00000044e-01 1.34664541e-01
 6.46108189e-02 1.00000049e-01 1.38972203e-01
 5.81497370e-02 1.00000054e-01 1.43867427e-01
 5.23347633e-02 1.00000060e-01 1.49441462e-01
 4.71012870e-02 1.00000067e-01 1.55801771e-01
 4.23911583e-02 1.00000075e-01 1.63075136e-01
 3.81520424e-02 1.00000083e-01 1.71411340e-01
 3.43368382e-02 1.00000092e-01 1.80987433e-01
 3.09031544e-02 1.00000102e-01 1.92012606e-01
 2.78128389e-02 1.00000114e-01 2.04733578e-01
 2.50315550e-02 1.00000126e-01 2.19440254e-01
 2.25283995e-02 1.00000140e-01 2.36471185e-01
 2.02755596e-02 1.00000156e-01 2.56217887e-01
 1.82480036e-02 1.00000173e-01 2.79126504e-01
 1.64232033e-02 1.00000192e-01 3.05694260e-01
 1.47808829e-02 1.00000214e-01 3.36456843e-01
 1.33027946e-02 1.00000237e-01 3.71961109e-01
 1.19725152e-02 1.00000264e-01 4.12715536e-01
 1.07752637e-02 1.00000293e-01 4.59109378e-01
 9.69773730e-03 1.00000326e-01 5.11291854e-01
 8.72796357e-03 1.00000362e-01 5.69007635e-01
 7.85516721e-03 1.00000402e-01 6.31398402e-01
 7.06965049e-03 1.00000447e-01 6.96806753e-01
 6.36268544e-03 1.00000496e-01 7.62658909e-01
 5.72641690e-03 1.00000552e-01 8.25545495e-01
 5.15377521e-03 1.00000613e-01 8.81631247e-01
 4.63839769e-03 1.00000681e-01 9.27447322e-01
 4.17455792e-03 1.00000757e-01 9.60908538e-01
 3.75710213e-03 1.00000841e-01 9.82110300e-01
 3.38139191e-03 1.00000934e-01 9.93339865e-01
 3.04325272e-03 1.00001038e-01 9.98089020e-01
 2.73892745e-03 1.00001153e-01 9.99605003e-01
 2.46503470e-03 1.00001281e-01 9.99945936e-01
 2.21853123e-03 1.00001424e-01 9.99995588e-01
 1.99667811e-03 1.00001582e-01 9.99999812e-01
 1.79701030e-03 1.00001758e-01 9.99999996e-01
 1.61730927e-03 1.00001953e-01 1.00000000e+00
 1.45557834e-03 1.00002170e-01 1.00000000e+00
 1.31002051e-03 1.00002411e-01 1.00000000e+00
 1.17901846e-03 1.00002679e-01 1.00000000e+00
 1.06111661e-03 1.00002977e-01 1.00000000e+00
 9.55004951e-04 1.00003308e-01 1.00000000e+00
 8.59504456e-04 1.00003675e-01 1.00000000e+00
 7.73554010e-04 1.00004084e-01 1.00000000e+00
 6.96198609e-04 1.00004537e-01 1.00000000e+00
 6.26578748e-04 1.00005041e-01 1.00000000e+00
 5.63920873e-04 1.00005602e-01 1.00000000e+00
 5.07528786e-04 1.00006224e-01 1.00000000e+00
 4.56775907e-04 1.00006916e-01 1.00000000e+00
 4.11098317e-04 1.00007684e-01 1.00000000e+00
 3.69988485e-04 1.00008538e-01 1.00000000e+00
 3.32989637e-04 1.00009486e-01 1.00000000e+00
 2.99690673e-04 1.00010541e-01 1.00000000e+00
 2.69721606e-04 1.00011712e-01 1.00000000e+00
 2.42749445e-04 1.00013013e-01 1.00000000e+00
 2.18474501e-04 1.00014459e-01 1.00000000e+00
 1.96627050e-04 1.00016066e-01 1.00000000e+00
 1.76964345e-04 1.00017851e-01 1.00000000e+00
 1.59267911e-04 1.00019834e-01 1.00000000e+00
 1.43341120e-04 1.00022038e-01 1.00000000e+00
 1.29007008e-04 1.00024487e-01 1.00000000e+00
 1.16106307e-04 1.00027209e-01 1.00000000e+00
 1.04495676e-04 1.00030232e-01 1.00000000e+00
 9.40461087e-05 1.00033592e-01 1.00000000e+00
 8.46414978e-05 1.00037324e-01 1.00000000e+00
 7.61773480e-05 1.00041472e-01 1.00000000e+00
 6.85596132e-05 1.00046081e-01 1.00000000e+00
 6.17036519e-05 1.00051202e-01 1.00000000e+00
 5.55332867e-05 1.00056892e-01 1.00000000e+00
 4.99799581e-05 1.00063215e-01 1.00000000e+00
 4.49819622e-05 1.00070241e-01 1.00000000e+00
 4.04837660e-05 1.00078048e-01 1.00000000e+00
 3.64353894e-05 1.00086723e-01 1.00000000e+00
 3.27918505e-05 1.00096362e-01 1.00000000e+00
 2.95126654e-05 1.00107073e-01 1.00000000e+00
 2.65613989e-05 1.00118975e-01 1.00000000e+00
 2.39052590e-05 1.00132201e-01 1.00000000e+00
 2.15147331e-05 1.00146898e-01 1.00000000e+00
 1.93632598e-05 1.00163229e-01 1.00000000e+00
 1.74269338e-05 1.00181378e-01 1.00000000e+00
 1.56842404e-05 1.00201546e-01 1.00000000e+00
 1.41158164e-05 1.00223958e-01 1.00000000e+00
 1.27042347e-05 1.00248865e-01 1.00000000e+00
 1.14338113e-05 1.00276544e-01 1.00000000e+00
 1.02904301e-05 1.00307306e-01 1.00000000e+00
 9.26138713e-06 1.00341494e-01 1.00000000e+00
 8.33524842e-06 1.00379490e-01 1.00000000e+00
 7.50172358e-06 1.00421720e-01 1.00000000e+00
 6.75155122e-06 1.00468658e-01 1.00000000e+00
 6.07639610e-06 1.00520830e-01 1.00000000e+00
 5.46875649e-06 1.00578822e-01 1.00000000e+00
 4.92188084e-06 1.00643286e-01 1.00000000e+00
 4.42969275e-06 1.00714948e-01 1.00000000e+00
 3.98672348e-06 1.00794616e-01 1.00000000e+00
 3.58805113e-06 1.00883190e-01 1.00000000e+00
 3.22924602e-06 1.00981672e-01 1.00000000e+00
 2.90632142e-06 1.01091179e-01 1.00000000e+00
 2.61568927e-06 1.01212955e-01 1.00000000e+00
 2.35412035e-06 1.01348386e-01 1.00000000e+00
 2.11870831e-06 1.01499021e-01 1.00000000e+00
 1.90683748e-06 1.01666584e-01 1.00000000e+00
 1.71615373e-06 1.01853001e-01 1.00000000e+00
 1.54453836e-06 1.02060422e-01 1.00000000e+00
 1.39008452e-06 1.02291251e-01 1.00000000e+00
 1.25107607e-06 1.02548173e-01 1.00000000e+00
 1.12596846e-06 1.02834191e-01 1.00000000e+00
 1.01337162e-06 1.03152668e-01 1.00000000e+00
 9.12034456e-07 1.03507371e-01 1.00000000e+00
 8.20831010e-07 1.03902523e-01 1.00000000e+00
 7.38747909e-07 1.04342862e-01 1.00000000e+00
 6.64873118e-07 1.04833713e-01 1.00000000e+00
 5.98385807e-07 1.05381061e-01 1.00000000e+00
 5.38547226e-07 1.05991646e-01 1.00000000e+00
 4.84692503e-07 1.06673068e-01 1.00000000e+00
 4.36223253e-07 1.07433905e-01 1.00000000e+00
 3.92600928e-07 1.08283859e-01 1.00000000e+00
 3.53340835e-07 1.09233915e-01 1.00000000e+00
 3.18006751e-07 1.10296540e-01 1.00000000e+00
 2.86206076e-07 1.11485907e-01 1.00000000e+00
 2.57585469e-07 1.12818158e-01 1.00000000e+00
 2.31826922e-07 1.14311723e-01 1.00000000e+00
 2.08644230e-07 1.15987693e-01 1.00000000e+00
 1.87779807e-07 1.17870256e-01 1.00000000e+00
 1.69001826e-07 1.19987232e-01 1.00000000e+00
 1.52101643e-07 1.22370698e-01 1.00000000e+00
 1.36891479e-07 1.25057743e-01 1.00000000e+00
 1.23202331e-07 1.28091371e-01 1.00000000e+00
 1.10882098e-07 1.31521588e-01 1.00000000e+00
 9.97938882e-08 1.35406707e-01 1.00000000e+00
 8.98144994e-08 1.39814919e-01 1.00000000e+00
 8.08330495e-08 1.44826180e-01 1.00000000e+00
 7.27497445e-08 1.50534478e-01 1.00000000e+00
 6.54747701e-08 1.57050533e-01 1.00000000e+00
 5.89272931e-08 1.64505017e-01 1.00000000e+00
 5.30345638e-08 1.73052325e-01 1.00000000e+00
 4.77311074e-08 1.82874967e-01 1.00000000e+00
 4.29579966e-08 1.94188534e-01 1.00000000e+00
 3.86621970e-08 2.07247164e-01 1.00000000e+00
 3.47959773e-08 2.22349209e-01 1.00000000e+00
 3.13163796e-08 2.39842565e-01 1.00000000e+00
 2.81847416e-08 2.60128660e-01 1.00000000e+00
 2.53662674e-08 2.83663378e-01 1.00000000e+00
 2.28296407e-08 3.10952208e-01 1.00000000e+00
 2.05466766e-08 3.42535437e-01 1.00000000e+00
 1.84920090e-08 3.78957421e-01 1.00000000e+00
 1.66428081e-08 4.20712064e-01 1.00000000e+00
 1.49785273e-08 4.68155290e-01 1.00000000e+00
 1.34806745e-08 5.21376325e-01 1.00000000e+00
 1.21326071e-08 5.80025708e-01 1.00000000e+00
 1.09193464e-08 6.43113577e-01 1.00000000e+00
 9.82741173e-09 7.08820856e-01 1.00000000e+00
 8.84467056e-09 7.74408031e-01 1.00000000e+00
 7.96020351e-09 8.36346633e-01 1.00000000e+00
 7.16418315e-09 8.90798735e-01 1.00000000e+00
 6.44776484e-09 9.34470091e-01 1.00000000e+00
 5.80298836e-09 9.65628188e-01 1.00000000e+00
 5.22268952e-09 9.84795781e-01 1.00000000e+00
 4.70042057e-09 9.94577426e-01 1.00000000e+00
 4.23037851e-09 9.98526034e-01 1.00000000e+00
 3.80734066e-09 9.99715374e-01 1.00000000e+00
 3.42660659e-09 9.99964233e-01 1.00000000e+00
 3.08394593e-09 9.99997378e-01 1.00000000e+00
 2.77555134e-09 9.99999902e-01 1.00000000e+00
 2.49799621e-09 9.99999998e-01 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.50050868e-02 6.60000000e-01
 2.03646753e+01 5.99588253e-02 6.10000000e-01
 1.83282078e+01 6.39650550e-02 6.50000000e-01
 1.64953870e+01 7.25384154e-02 7.40000000e-01
 1.48458483e+01 6.37018546e-02 6.50000000e-01
 1.33612635e+01 6.64506440e-02 6.80000000e-01
 1.20251371e+01 6.34787868e-02 6.50000000e-01
 1.08226234e+01 6.14665496e-02 6.30000000e-01
 9.74036106e+00 5.55291540e-02 5.70000000e-01
 8.76632496e+00 6.17494991e-02 6.40000000e-01
 7.88969246e+00 6.58543968e-02 6.80000000e-01
 7.10072322e+00 7.41917634e-02 7.70000000e-01
 6.39065089e+00 7.15397488e-02 7.40000000e-01
 5.75158581e+00 7.18867224e-02 7.50000000e-01
 5.17642722e+00 7.18109039e-02 7.50000000e-01
 4.65878450e+00 7.62891450e-02 8.00000000e-01
 4.19290605e+00 7.06460966e-02 7.40000000e-01
 3.77361545e+00 7.61049489e-02 8.00000000e-01
 3.39625390e+00 7.80945225e-02 8.20000000e-01
 3.05662851e+00 7.90702906e-02 8.30000000e-01
 2.75096566e+00 8.50563172e-02 8.90000000e-01
 2.47586909e+00 8.65735064e-02 9.10000000e-01
 2.22828219e+00 8.98963918e-02 9.40000000e-01
 2.00545397e+00 9.16643146e-02 9.60000000e-01
 1.80490857e+00 9.13612082e-02 9.50000000e-01
 1.62441771e+00 9.20419908e-02 9.60000000e-01
 1.46197594e+00 9.65711228e-02 9.90000000e-01
 1.31577835e+00 9.65015633e-02 9.90000000e-01
 1.18420051e+00 9.99198654e-02 1.00000000e+00
 1.06578046e+00 9.90282052e-02 1.00000000e+00
 9.59202415e-01 1.00513765e-01 1.00000000e+00
 8.63282174e-01 1.01259114e-01 1.00000000e+00
 7.76953956e-01 1.01471230e-01 1.00000000e+00
 6.99258561e-01 1.03044200e-01 1.00000000e+00
 6.29332705e-01 1.03729857e-01 1.00000000e+00
 5.66399434e-01 1.05178141e-01 1.00000000e+00
 5.09759491e-01 1.04189118e-01 1.00000000e+00
 4.58783542e-01 1.06278721e-01 1.00000000e+00
 4.12905188e-01 1.09130373e-01 1.00000000e+00
 3.71614669e-01 1.10375392e-01 1.00000000e+00
 3.34453202e-01 1.12763891e-01 1.00000000e+00
 3.01007882e-01 1.18399646e-01 1.00000000e+00
 2.70907094e-01 1.20244226e-01 1.00000000e+00
 2.43816384e-01 1.26125266e-01 1.00000000e+00
 2.19434746e-01 1.31452718e-01 1.00000000e+00
 1.97491271e-01 1.39611577e-01 1.00000000e+00
 1.77742144e-01 1.50851048e-01 1.00000000e+00
 1.59967930e-01 1.59635987e-01 1.00000000e+00
 1.43971137e-01 1.71510258e-01 1.00000000e+00
 1.29574023e-01 1.93961248e-01 1.00000000e+00
 1.16616621e-01 2.13454704e-01 1.00000000e+00
 1.04954959e-01 2.49509420e-01 1.00000000e+00
 9.44594628e-02 2.87206192e-01 1.00000000e+00
 8.50135165e-02 3.42168904e-01 1.00000000e+00
 7.65121649e-02 4.27676185e-01 1.00000000e+00
 6.88609484e-02 5.17391739e-01 1.00000000e+00
 6.19748535e-02 6.05580745e-01 1.00000000e+00
 5.57773682e-02 7.39865646e-01 1.00000000e+00
 5.01996314e-02 8.71177088e-01 1.00000000e+00
 4.51796682e-02 9.47309733e-01 1.00000000e+00
 4.06617014e-02 9.86220263e-01 1.00000000e+00
 3.65955313e-02 9.98725270e-01 1.00000000e+00
 3.29359781e-02 9.99956116e-01 1.00000000e+00
 2.96423803e-02 9.99999773e-01 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t0_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00000008e-01 2.51546120e-01
 9.00000000e-01 1.00000008e-01 2.73706488e-01
 8.10000000e-01 1.00000009e-01 2.99410879e-01
 7.29000000e-01 1.00000010e-01 3.29188128e-01
 6.56100000e-01 1.00000011e-01 3.63585973e-01
 5.90490000e-01 1.00000013e-01 4.03127229e-01
 5.31441000e-01 1.00000014e-01 4.48236754e-01
 4.78296900e-01 1.00000016e-01 4.99130178e-01
 4.30467210e-01 1.00000017e-01 5.55658959e-01
 3.87420489e-01 1.00000019e-01 6.17117548e-01
 3.48678440e-01 1.00000022e-01 6.82041737e-01
 3.13810596e-01 1.00000024e-01 7.48064754e-01
 2.82429536e-01 1.00000027e-01 8.11941874e-01
 2.54186583e-01 1.00000030e-01 8.69877266e-01
 2.28767925e-01 1.00000033e-01 9.18234833e-01
 2.05891132e-01 1.00000037e-01 9.54533942e-01
 1.85302019e-01 1.00000041e-01 9.78346099e-01
 1.66771817e-01 1.00000045e-01 9.91521744e-01
 1.50094635e-01 1.00000050e-01 9.97407729e-01
 1.35085172e-01 1.00000056e-01 9.99419569e-01
 1.21576655e-01 1.00000062e-01 9.99912161e-01
 1.09418989e-01 1.00000069e-01 9.99991870e-01
 9.84770902e-02 1.00000076e-01 9.99999594e-01
 8.86293812e-02 1.00000085e-01 9.99999991e-01
 7.97664431e-02 1.00000094e-01 1.00000000e+00
 7.17897988e-02 1.00000105e-01 1.00000000e+00
 6.46108189e-02 1.00000117e-01 1.00000000e+00
 5.81497370e-02 1.00000129e-01 1.00000000e+00
 5.23347633e-02 1.00000144e-01 1.00000000e+00
 4.71012870e-02 1.00000160e-01 1.00000000e+00
 4.23911583e-02 1.00000178e-01 1.00000000e+00
 3.81520424e-02 1.00000197e-01 1.00000000e+00
 3.43368382e-02 1.00000219e-01 1.00000000e+00
 3.09031544e-02 1.00000244e-01 1.00000000e+00
 2.78128389e-02 1.00000271e-01 1.00000000e+00
 2.50315550e-02 1.00000301e-01 1.00000000e+00
 2.25283995e-02 1.00000334e-01 1.00000000e+00
 2.02755596e-02 1.00000371e-01 1.00000000e+00
 1.82480036e-02 1.00000413e-01 1.00000000e+00
 1.64232033e-02 1.00000458e-01 1.00000000e+00
 1.47808829e-02 1.00000509e-01 1.00000000e+00
 1.33027946e-02 1.00000566e-01 1.00000000e+00
 1.19725152e-02 1.00000629e-01 1.00000000e+00
 1.07752637e-02 1.00000699e-01 1.00000000e+00
 9.69773730e-03 1.00000776e-01 1.00000000e+00
 8.72796357e-03 1.00000863e-01 1.00000000e+00
 7.85516721e-03 1.00000958e-01 1.00000000e+00
 7.06965049e-03 1.00001065e-01 1.00000000e+00
 6.36268544e-03 1.00001183e-01 1.00000000e+00
 5.72641690e-03 1.00001315e-01 1.00000000e+00
 5.15377521e-03 1.00001461e-01 1.00000000e+00
 4.63839769e-03 1.00001623e-01 1.00000000e+00
 4.17455792e-03 1.00001803e-01 1.00000000e+00
 3.75710213e-03 1.00002004e-01 1.00000000e+00
 3.38139191e-03 1.00002226e-01 1.00000000e+00
 3.04325272e-03 1.00002474e-01 1.00000000e+00
 2.73892745e-03 1.00002749e-01 1.00000000e+00
 2.46503470e-03 1.00003054e-01 1.00000000e+00
 2.21853123e-03 1.00003393e-01 1.00000000e+00
 1.99667811e-03 1.00003771e-01 1.00000000e+00
 1.79701030e-03 1.00004189e-01 1.00000000e+00
 1.61730927e-03 1.00004655e-01 1.00000000e+00
 1.45557834e-03 1.00005172e-01 1.00000000e+00
 1.31002051e-03 1.00005747e-01 1.00000000e+00
 1.17901846e-03 1.00006385e-01 1.00000000e+00
 1.06111661e-03 1.00007095e-01 1.00000000e+00
 9.55004951e-04 1.00007883e-01 1.00000000e+00
 8.59504456e-04 1.00008759e-01 1.00000000e+00
 7.73554010e-04 1.00009733e-01 1.00000000e+00
 6.96198609e-04 1.00010814e-01 1.00000000e+00
 6.26578748e-04 1.00012016e-01 1.00000000e+00
 5.63920873e-04 1.00013351e-01 1.00000000e+00
 5.07528786e-04 1.00014834e-01 1.00000000e+00
 4.56775907e-04 1.00016483e-01 1.00000000e+00
 4.11098317e-04 1.00018314e-01 1.00000000e+00
 3.69988485e-04 1.00020349e-01 1.00000000e+00
 3.32989637e-04 1.00022610e-01 1.00000000e+00
 2.99690673e-04 1.00025123e-01 1.00000000e+00
 2.69721606e-04 1.00027915e-01 1.00000000e+00
 2.42749445e-04 1.00031017e-01 1.00000000e+00
 2.18474501e-04 1.00034463e-01 1.00000000e+00
 1.96627050e-04 1.00038293e-01 1.00000000e+00
 1.76964345e-04 1.00042549e-01 1.00000000e+00
 1.59267911e-04 1.00047277e-01 1.00000000e+00
 1.43341120e-04 1.00052531e-01 1.00000000e+00
 1.29007008e-04 1.00058369e-01 1.00000000e+00
 1.16106307e-04 1.00064856e-01 1.00000000e+00
 1.04495676e-04 1.00072064e-01 1.00000000e+00
 9.40461087e-05 1.00080073e-01 1.00000000e+00
 8.46414978e-05 1.00088973e-01 1.00000000e+00
 7.61773480e-05 1.00098863e-01 1.00000000e+00
 6.85596132e-05 1.00109852e-01 1.00000000e+00
 6.17036519e-05 1.00122063e-01 1.00000000e+00
 5.55332867e-05 1.00135633e-01 1.00000000e+00
 4.99799581e-05 1.00150711e-01 1.00000000e+00
 4.49819622e-05 1.00167467e-01 1.00000000e+00
 4.04837660e-05 1.00186087e-01 1.00000000e+00
 3.64353894e-05 1.00206779e-01 1.00000000e+00
 3.27918505e-05 1.00229774e-01 1.00000000e+00
 2.95126654e-05 1.00255328e-01 1.00000000e+00
 2.65613989e-05 1.00283727e-01 1.00000000e+00
 2.39052590e-05 1.00315289e-01 1.00000000e+00
 2.15147331e-05 1.00350366e-01 1.00000000e+00
 1.93632598e-05 1.00389350e-01 1.00000000e+00
 1.74269338e-05 1.00432680e-01 1.00000000e+00
 1.56842404e-05 1.00480839e-01 1.00000000e+00
 1.41158164e-05 1.00534370e-01 1.00000000e+00
 1.27042347e-05 1.00593873e-01 1.00000000e+00
 1.14338113e-05 1.00660017e-01 1.00000000e+00
 1.02904301e-05 1.00733548e-01 1.00000000e+00
 9.26138713e-06 1.00815295e-01 1.00000000e+00
 8.33524842e-06 1.00906181e-01 1.00000000e+00
 7.50172358e-06 1.01007237e-01 1.00000000e+00
 6.75155122e-06 1.01119607e-01 1.00000000e+00
 6.07639610e-06 1.01244569e-01 1.00000000e+00
 5.46875649e-06 1.01383548e-01 1.00000000e+00
 4.92188084e-06 1.01538132e-01 1.00000000e+00
 4.42969275e-06 1.01710094e-01 1.00000000e+00
 3.98672348e-06 1.01901411e-01 1.00000000e+00
 3.58805113e-06 1.02114292e-01 1.00000000e+00
 3.22924602e-06 1.02351206e-01 1.00000000e+00
 2.90632142e-06 1.02614912e-01 1.00000000e+00
 2.61568927e-06 1.02908498e-01 1.00000000e+00
 2.35412035e-06 1.03235420e-01 1.00000000e+00
 2.11870831e-06 1.03599550e-01 1.00000000e+00
 1.90683748e-06 1.04005231e-01 1.00000000e+00
 1.71615373e-06 1.04457337e-01 1.00000000e+00
 1.54453836e-06 1.04961346e-01 1.00000000e+00
 1.39008452e-06 1.05523417e-01 1.00000000e+00
 1.25107607e-06 1.06150491e-01 1.00000000e+00
 1.12596846e-06 1.06850391e-01 1.00000000e+00
 1.01337162e-06 1.07631956e-01 1.00000000e+00
 9.12034456e-07 1.08505183e-01 1.00000000e+00
 8.20831010e-07 1.09481400e-01 1.00000000e+00
 7.38747909e-07 1.10573466e-01 1.00000000e+00
 6.64873118e-07 1.11796004e-01 1.00000000e+00
 5.98385807e-07 1.13165685e-01 1.00000000e+00
 5.38547226e-07 1.14701547e-01 1.00000000e+00
 4.84692503e-07 1.16425390e-01 1.00000000e+00
 4.36223253e-07 1.18362235e-01 1.00000000e+00
 3.92600928e-07 1.20540873e-01 1.00000000e+00
 3.53340835e-07 1.22994526e-01 1.00000000e+00
 3.18006751e-07 1.25761630e-01 1.00000000e+00
 2.86206076e-07 1.28886786e-01 1.00000000e+00
 2.57585469e-07 1.32421888e-01 1.00000000e+00
 2.31826922e-07 1.36427497e-01 1.00000000e+00
 2.08644230e-07 1.40974475e-01 1.00000000e+00
 1.87779807e-07 1.46145968e-01 1.00000000e+00
 1.69001826e-07 1.52039763e-01 1.00000000e+00
 1.52101643e-07 1.58771116e-01 1.00000000e+00
 1.36891479e-07 1.66476095e-01 1.00000000e+00
 1.23202331e-07 1.75315505e-01 1.00000000e+00
 1.10882098e-07 1.85479419e-01 1.00000000e+00
 9.97938882e-08 1.97192284e-01 1.00000000e+00
 8.98144994e-08 2.10718466e-01 1.00000000e+00
 8.08330495e-08 2.26367903e-01 1.00000000e+00
 7.27497445e-08 2.44501222e-01 1.00000000e+00
 6.54747701e-08 2.65533168e-01 1.00000000e+00
 5.89272931e-08 2.89932432e-01 1.00000000e+00
 5.30345638e-08 3.18214816e-01 1.00000000e+00
 4.77311074e-08 3.50925185e-01 1.00000000e+00
 4.29579966e-08 3.88601747e-01 1.00000000e+00
 3.86621970e-08 4.31714367e-01 1.00000000e+00
 3.47959773e-08 4.80567663e-01 1.00000000e+00
 3.13163796e-08 5.35161556e-01 1.00000000e+00
 2.81847416e-08 5.95009947e-01 1.00000000e+00
 2.53662674e-08 6.58936791e-01 1.00000000e+00
 2.28296407e-08 7.24901452e-01 1.00000000e+00
 2.05466766e-08 7.89949030e-01 1.00000000e+00
 1.84920090e-08 8.50416582e-01 1.00000000e+00
 1.66428081e-08 9.02507834e-01 1.00000000e+00
 1.49785273e-08 9.43216989e-01 1.00000000e+00
 1.34806745e-08 9.71321421e-01 1.00000000e+00
 1.21326071e-08 9.87906610e-01 1.00000000e+00
 1.09193464e-08 9.95939591e-01 1.00000000e+00
 9.82741173e-09 9.98977133e-01 1.00000000e+00
 8.84467056e-09 9.99820497e-01 1.00000000e+00
 7.96020351e-09 9.99979994e-01 1.00000000e+00
 7.16418315e-09 9.99998738e-01 1.00000000e+00
 6.44776484e-09 9.99999961e-01 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 6.21668664e-02 6.60000000e-01
 2.03646753e+01 6.12396563e-02 6.60000000e-01
 1.83282078e+01 5.60318385e-02 6.00000000e-01
 1.64953870e+01 6.20552487e-02 6.70000000e-01
 1.48458483e+01 5.85785580e-02 6.40000000e-01
 1.33612635e+01 6.13779535e-02 6.70000000e-01
 1.20251371e+01 5.68951527e-02 6.20000000e-01
 1.08226234e+01 5.37991392e-02 5.90000000e-01
 9.74036106e+00 5.96277177e-02 6.70000000e-01
 8.76632496e+00 6.02251306e-02 6.70000000e-01
 7.88969246e+00 5.57738012e-02 6.20000000e-01
 7.10072322e+00 5.21837977e-02 6.00000000e-01
 6.39065089e+00 5.06765597e-02 5.80000000e-01
 5.75158581e+00 5.73735129e-02 6.70000000e-01
 5.17642722e+00 5.75732186e-02 6.70000000e-01
 4.65878450e+00 5.43019457e-02 6.20000000e-01
 4.19290605e+00 5.76197036e-02 6.80000000e-01
 3.77361545e+00 5.46562303e-02 6.60000000e-01
 3.39625390e+00 5.78106755e-02 7.00000000e-01
 3.05662851e+00 6.02603309e-02 6.80000000e-01
 2.75096566e+00 6.11807669e-02 7.40000000e-01
 2.47586909e+00 5.60977854e-02 6.90000000e-01
 2.22828219e+00 6.08134517e-02 7.40000000e-01
 2.00545397e+00 6.67932396e-02 7.90000000e-01
 1.80490857e+00 6.74612429e-02 7.80000000e-01
 1.62441771e+00 6.76584301e-02 7.90000000e-01
 1.46197594e+00 7.85492999e-02 8.90000000e-01
 1.31577835e+00 7.85624168e-02 8.80000000e-01
 1.18420051e+00 8.57152043e-02 9.50000000e-01
 1.06578046e+00 8.53372855e-02 9.40000000e-01
 9.59202415e-01 9.26022556e-02 9.90000000e-01
 8.63282174e-01 9.20770542e-02 9.50000000e-01
 7.76953956e-01 9.60731660e-02 9.80000000e-01
 6.99258561e-01 9.93783909e-02 9.90000000e-01
 6.29332705e-01 1.03551591e-01 1.00000000e+00
 5.66399434e-01 1.04795108e-01 1.00000000e+00
 5.09759491e-01 1.06149454e-01 1.00000000e+00
 4.58783542e-01 1.07770024e-01 1.00000000e+00
 4.12905188e-01 1.10921336e-01 1.00000000e+00
 3.71614669e-01 1.14207495e-01 1.00000000e+00
 3.34453202e-01 1.17614976e-01 1.00000000e+00
 3.01007882e-01 1.19031703e-01 1.00000000e+00
 2.70907094e-01 1.26245628e-01 1.00000000e+00
 2.43816384e-01 1.33541456e-01 1.00000000e+00
 2.19434746e-01 1.42493832e-01 1.00000000e+00
 1.97491271e-01 1.44456213e-01 1.00000000e+00
 1.77742144e-01 1.60990353e-01 1.00000000e+00
 1.59967930e-01 1.79869509e-01 1.00000000e+00
 1.43971137e-01 2.02854435e-01 1.00000000e+00
 1.29574023e-01 2.09963084e-01 1.00000000e+00
 1.16616621e-01 2.46260484e-01 1.00000000e+00
 1.04954959e-01 2.85254052e-01 1.00000000e+00
 9.44594628e-02 3.24157127e-01 1.00000000e+00
 8.50135165e-02 3.89252487e-01 1.00000000e+00
 7.65121649e-02 4.32250160e-01 1.00000000e+00
 6.88609484e-02 5.08486915e-01 1.00000000e+00
 6.19748535e-02 6.10752358e-01 1.00000000e+00
 5.57773682e-02 6.77459376e-01 1.00000000e+00
 5.01996314e-02 7.66688626e-01 1.00000000e+00
 4.51796682e-02 8.21005398e-01 1.00000000e+00
 4.06617014e-02 8.74287833e-01 1.00000000e+00
 3.65955313e-02 9.40523705e-01 1.00000000e+00
 3.29359781e-02 9.74222123e-01 1.00000000e+00
 2.96423803e-02 9.86526772e-01 1.00000000e+00
 2.66781423e-02 9.92066561e-01 1.00000000e+00
 2.40103281e-02 9.96605604e-01 1.00000000e+00
 2.16092953e-02 9.99669479e-01 1.00000000e+00
 1.94483657e-02 9.99989579e-01 1.00000000e+00
 1.75035292e-02 9.99998588e-01 1.00000000e+00
 1.57531762e-02 9.99984767e-01 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00000010e-01 4.42287364e-01
 9.00000000e-01 1.00000011e-01 4.92457213e-01
 8.10000000e-01 1.00000012e-01 5.48307201e-01
 7.29000000e-01 1.00000014e-01 6.09212660e-01
 6.56100000e-01 1.00000015e-01 6.73814089e-01
 5.90490000e-01 1.00000017e-01 7.39860848e-01
 5.31441000e-01 1.00000019e-01 8.04207432e-01
 4.78296900e-01 1.00000021e-01 8.63095937e-01
 4.30467210e-01 1.00000023e-01 9.12819278e-01
 3.87420489e-01 1.00000026e-01 9.50696182e-01
 3.48678440e-01 1.00000029e-01 9.76010363e-01
 3.13810596e-01 1.00000032e-01 9.90349725e-01
 2.82429536e-01 1.00000035e-01 9.96946990e-01
 2.54186583e-01 1.00000039e-01 9.99286413e-01
 2.28767925e-01 1.00000044e-01 9.99886024e-01
 2.05891132e-01 1.00000049e-01 9.99988712e-01
 1.85302019e-01 1.00000054e-01 9.99999386e-01
 1.66771817e-01 1.00000060e-01 9.99999984e-01
 1.50094635e-01 1.00000067e-01 1.00000000e+00
 1.35085172e-01 1.00000074e-01 1.00000000e+00
 1.21576655e-01 1.00000082e-01 1.00000000e+00
 1.09418989e-01 1.00000091e-01 1.00000000e+00
 9.84770902e-02 1.00000102e-01 1.00000000e+00
 8.86293812e-02 1.00000113e-01 1.00000000e+00
 7.97664431e-02 1.00000125e-01 1.00000000e+00
 7.17897988e-02 1.00000139e-01 1.00000000e+00
 6.46108189e-02 1.00000155e-01 1.00000000e+00
 5.81497370e-02 1.00000172e-01 1.00000000e+00
 5.23347633e-02 1.00000191e-01 1.00000000e+00
 4.71012870e-02 1.00000212e-01 1.00000000e+00
 4.23911583e-02 1.00000236e-01 1.00000000e+00
 3.81520424e-02 1.00000262e-01 1.00000000e+00
 3.43368382e-02 1.00000291e-01 1.00000000e+00
 3.09031544e-02 1.00000324e-01 1.00000000e+00
 2.78128389e-02 1.00000360e-01 1.00000000e+00
 2.50315550e-02 1.00000400e-01 1.00000000e+00
 2.25283995e-02 1.00000444e-01 1.00000000e+00
 2.02755596e-02 1.00000493e-01 1.00000000e+00
 1.82480036e-02 1.00000548e-01 1.00000000e+00
 1.64232033e-02 1.00000609e-01 1.00000000e+00
 1.47808829e-02 1.00000677e-01 1.00000000e+00
 1.33027946e-02 1.00000752e-01 1.00000000e+00
 1.19725152e-02 1.00000835e-01 1.00000000e+00
 1.07752637e-02 1.00000928e-01 1.00000000e+00
 9.69773730e-03 1.00001031e-01 1.00000000e+00
 8.72796357e-03 1.00001146e-01 1.00000000e+00
 7.85516721e-03 1.00001273e-01 1.00000000e+00
 7.06965049e-03 1.00001415e-01 1.00000000e+00
 6.36268544e-03 1.00001572e-01 1.00000000e+00
 5.72641690e-03 1.00001747e-01 1.00000000e+00
 5.15377521e-03 1.00001941e-01 1.00000000e+00
 4.63839769e-03 1.00002157e-01 1.00000000e+00
 4.17455792e-03 1.00002396e-01 1.00000000e+00
 3.75710213e-03 1.00002662e-01 1.00000000e+00
 3.38139191e-03 1.00002958e-01 1.00000000e+00
 3.04325272e-03 1.00003287e-01 1.00000000e+00
 2.73892745e-03 1.00003652e-01 1.00000000e+00
 2.46503470e-03 1.00004058e-01 1.00000000e+00
 2.21853123e-03 1.00004509e-01 1.00000000e+00
 1.99667811e-03 1.00005010e-01 1.00000000e+00
 1.79701030e-03 1.00005566e-01 1.00000000e+00
 1.61730927e-03 1.00006185e-01 1.00000000e+00
 1.45557834e-03 1.00006872e-01 1.00000000e+00
 1.31002051e-03 1.00007636e-01 1.00000000e+00
 1.17901846e-03 1.00008484e-01 1.00000000e+00
 1.06111661e-03 1.00009427e-01 1.00000000e+00
 9.55004951e-04 1.00010474e-01 1.00000000e+00
 8.59504456e-04 1.00011638e-01 1.00000000e+00
 7.73554010e-04 1.00012932e-01 1.00000000e+00
 6.96198609e-04 1.00014368e-01 1.00000000e+00
 6.26578748e-04 1.00015965e-01 1.00000000e+00
 5.63920873e-04 1.00017739e-01 1.00000000e+00
 5.07528786e-04 1.00019710e-01 1.00000000e+00
 4.56775907e-04 1.00021900e-01 1.00000000e+00
 4.11098317e-04 1.00024334e-01 1.00000000e+00
 3.69988485e-04 1.00027038e-01 1.00000000e+00
 3.32989637e-04 1.00030043e-01 1.00000000e+00
 2.99690673e-04 1.00033381e-01 1.00000000e+00
 2.69721606e-04 1.00037091e-01 1.00000000e+00
 2.42749445e-04 1.00041212e-01 1.00000000e+00
 2.18474501e-04 1.00045792e-01 1.00000000e+00
 1.96627050e-04 1.00050881e-01 1.00000000e+00
 1.76964345e-04 1.00056536e-01 1.00000000e+00
 1.59267911e-04 1.00062819e-01 1.00000000e+00
 1.43341120e-04 1.00069801e-01 1.00000000e+00
 1.29007008e-04 1.00077559e-01 1.00000000e+00
 1.16106307e-04 1.00086179e-01 1.00000000e+00
 1.04495676e-04 1.00095758e-01 1.00000000e+00
 9.40461087e-05 1.00106402e-01 1.00000000e+00
 8.46414978e-05 1.00118229e-01 1.00000000e+00
 7.61773480e-05 1.00131372e-01 1.00000000e+00
 6.85596132e-05 1.00145977e-01 1.00000000e+00
 6.17036519e-05 1.00162206e-01 1.00000000e+00
 5.55332867e-05 1.00180241e-01 1.00000000e+00
 4.99799581e-05 1.00200282e-01 1.00000000e+00
 4.49819622e-05 1.00222553e-01 1.00000000e+00
 4.04837660e-05 1.00247304e-01 1.00000000e+00
 3.64353894e-05 1.00274810e-01 1.00000000e+00
 3.27918505e-05 1.00305378e-01 1.00000000e+00
 2.95126654e-05 1.00339351e-01 1.00000000e+00
 2.65613989e-05 1.00377108e-01 1.00000000e+00
 2.39052590e-05 1.00419073e-01 1.00000000e+00
 2.15147331e-05 1.00465716e-01 1.00000000e+00
 1.93632598e-05 1.00517560e-01 1.00000000e+00
 1.74269338e-05 1.00575187e-01 1.00000000e+00
 1.56842404e-05 1.00639245e-01 1.00000000e+00
 1.41158164e-05 1.00710456e-01 1.00000000e+00
 1.27042347e-05 1.00789622e-01 1.00000000e+00
 1.14338113e-05 1.00877638e-01 1.00000000e+00
 1.02904301e-05 1.00975499e-01 1.00000000e+00
 9.26138713e-06 1.01084314e-01 1.00000000e+00
 8.33524842e-06 1.01205321e-01 1.00000000e+00
 7.50172358e-06 1.01339896e-01 1.00000000e+00
 6.75155122e-06 1.01489577e-01 1.00000000e+00
 6.07639610e-06 1.01656077e-01 1.00000000e+00
 5.46875649e-06 1.01841312e-01 1.00000000e+00
 4.92188084e-06 1.02047415e-01 1.00000000e+00
 4.42969275e-06 1.02276775e-01 1.00000000e+00
 3.98672348e-06 1.02532059e-01 1.00000000e+00
 3.58805113e-06 1.02816251e-01 1.00000000e+00
 3.22924602e-06 1.03132690e-01 1.00000000e+00
 2.90632142e-06 1.03485118e-01 1.00000000e+00
 2.61568927e-06 1.03877729e-01 1.00000000e+00
 2.35412035e-06 1.04315229e-01 1.00000000e+00
 2.11870831e-06 1.04802905e-01 1.00000000e+00
 1.90683748e-06 1.05346701e-01 1.00000000e+00
 1.71615373e-06 1.05953309e-01 1.00000000e+00
 1.54453836e-06 1.06630274e-01 1.00000000e+00
 1.39008452e-06 1.07386113e-01 1.00000000e+00
 1.25107607e-06 1.08230455e-01 1.00000000e+00
 1.12596846e-06 1.09174205e-01 1.00000000e+00
 1.01337162e-06 1.10229735e-01 1.00000000e+00
 9.12034456e-07 1.11411108e-01 1.00000000e+00
 8.20831010e-07 1.12734341e-01 1.00000000e+00
 7.38747909e-07 1.14217719e-01 1.00000000e+00
 6.64873118e-07 1.15882159e-01 1.00000000e+00
 5.98385807e-07 1.17751655e-01 1.00000000e+00
 5.38547226e-07 1.19853791e-01 1.00000000e+00
 4.84692503e-07 1.22220371e-01 1.00000000e+00
 4.36223253e-07 1.24888160e-01 1.00000000e+00
 3.92600928e-07 1.27899783e-01 1.00000000e+00
 3.53340835e-07 1.31304791e-01 1.00000000e+00
 3.18006751e-07 1.35160963e-01 1.00000000e+00
 2.86206076e-07 1.39535849e-01 1.00000000e+00
 2.57585469e-07 1.44508645e-01 1.00000000e+00
 2.31826922e-07 1.50172429e-01 1.00000000e+00
 2.08644230e-07 1.56636841e-01 1.00000000e+00
 1.87779807e-07 1.64031258e-01 1.00000000e+00
 1.69001826e-07 1.72508547e-01 1.00000000e+00
 1.52101643e-07 1.82249404e-01 1.00000000e+00
 1.36891479e-07 1.93467298e-01 1.00000000e+00
 1.23202331e-07 2.06413907e-01 1.00000000e+00
 1.10882098e-07 2.21384790e-01 1.00000000e+00
 9.97938882e-08 2.38724755e-01 1.00000000e+00
 8.98144994e-08 2.58831969e-01 1.00000000e+00
 8.08330495e-08 2.82159129e-01 1.00000000e+00
 7.27497445e-08 3.09209056e-01 1.00000000e+00
 6.54747701e-08 3.40520631e-01 1.00000000e+00
 5.89272931e-08 3.76639219e-01 1.00000000e+00
 5.30345638e-08 4.18063815e-01 1.00000000e+00
 4.77311074e-08 4.65161752e-01 1.00000000e+00
 4.29579966e-08 5.18042583e-01 1.00000000e+00
 3.86621970e-08 5.76388520e-01 1.00000000e+00
 3.47959773e-08 6.39253647e-01 1.00000000e+00
 3.13163796e-08 7.04872427e-01 1.00000000e+00
 2.81847416e-08 7.70559451e-01 1.00000000e+00
 2.53662674e-08 8.32823770e-01 1.00000000e+00
 2.28296407e-08 8.87825273e-01 1.00000000e+00
 2.05466766e-08 9.32208487e-01 1.00000000e+00
 1.84920090e-08 9.64122129e-01 1.00000000e+00
 1.66428081e-08 9.83948798e-01 1.00000000e+00
 1.49785273e-08 9.94192886e-01 1.00000000e+00
 1.34806745e-08 9.98392800e-01 1.00000000e+00
 1.21326071e-08 9.99682530e-01 1.00000000e+00
 1.09193464e-08 9.99958954e-01 1.00000000e+00
 9.82741173e-09 9.99996881e-01 1.00000000e+00
 8.84467056e-09 9.99999878e-01 1.00000000e+00
 7.96020351e-09 9.99999998e-01 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 6.14936147e-02 6.50000000e-01
 2.03646753e+01 6.85350728e-02 7.40000000e-01
 1.83282078e+01 6.15722087e-02 6.60000000e-01
 1.64953870e+01 6.00851951e-02 6.50000000e-01
 1.48458483e+01 6.45066666e-02 7.00000000e-01
 1.33612635e+01 5.12981755e-02 5.60000000e-01
 1.20251371e+01 5.59401137e-02 6.10000000e-01
 1.08226234e+01 5.18322971e-02 5.80000000e-01
 9.74036106e+00 6.02299220e-02 6.70000000e-01
 8.76632496e+00 5.48894644e-02 6.10000000e-01
 7.88969246e+00 5.58108057e-02 6.40000000e-01
 7.10072322e+00 4.92229956e-02 5.60000000e-01
 6.39065089e+00 5.10042822e-02 6.00000000e-01
 5.75158581e+00 5.40836424e-02 6.30000000e-01
 5.17642722e+00 5.62679042e-02 6.50000000e-01
 4.65878450e+00 4.91840108e-02 5.80000000e-01
 4.19290605e+00 4.83609959e-02 5.70000000e-01
 3.77361545e+00 5.57125357e-02 6.70000000e-01
 3.39625390e+00 5.54635663e-02 6.70000000e-01
 3.05662851e+00 6.11364496e-02 7.40000000e-01
 2.75096566e+00 6.56263877e-02 8.20000000e-01
 2.47586909e+00 6.40481344e-02 8.10000000e-01
 2.22828219e+00 6.48018378e-02 7.70000000e-01
 2.00545397e+00 6.77308251e-02 8.10000000e-01
 1.80490857e+00 7.50428621e-02 8.50000000e-01
 1.62441771e+00 6.92107482e-02 8.40000000e-01
 1.46197594e+00 7.27042514e-02 9.00000000e-01
 1.31577835e+00 7.51016594e-02 8.70000000e-01
 1.18420051e+00 8.52134431e-02 9.40000000e-01
 1.06578046e+00 8.55099802e-02 9.50000000e-01
 9.59202415e-01 9.33876657e-02 9.70000000e-01
 8.63282174e-01 9.07035675e-02 9.70000000e-01
 7.76953956e-01 9.38865469e-02 9.90000000e-01
 6.99258561e-01 9.32148718e-02 9.80000000e-01
 6.29332705e-01 9.56659811e-02 1.00000000e+00
 5.66399434e-01 9.67709306e-02 1.00000000e+00
 5.09759491e-01 9.64115204e-02 1.00000000e+00
 4.58783542e-01 9.62411072e-02 1.00000000e+00
 4.12905188e-01 9.57637054e-02 1.00000000e+00
 3.71614669e-01 9.48461848e-02 1.00000000e+00
 3.34453202e-01 9.55569632e-02 1.00000000e+00
 3.01007882e-01 9.35558555e-02 1.00000000e+00
 2.70907094e-01 9.40159068e-02 1.00000000e+00
 2.43816384e-01 9.31259612e-02 1.00000000e+00
 2.19434746e-01 9.17799183e-02 1.00000000e+00
 1.97491271e-01 9.09386462e-02 1.00000000e+00
 1.77742144e-01 9.00457594e-02 1.00000000e+00
 1.59967930e-01 8.77761737e-02 1.00000000e+00
 1.43971137e-01 8.81284270e-02 1.00000000e+00
 1.29574023e-01 8.46550240e-02 1.00000000e+00
 1.16616621e-01 8.23409442e-02 1.00000000e+00
 1.04954959e-01 7.78333955e-02 1.00000000e+00
 9.44594628e-02 7.56841139e-02 1.00000000e+00
 8.50135165e-02 7.06223915e-02 1.00000000e+00
 7.65121649e-02 6.71017960e-02 1.00000000e+00
 6.88609484e-02 5.81222451e-02 1.00000000e+00
 6.19748535e-02 5.51075070e-02 1.00000000e+00
 5.57773682e-02 4.91923898e-02 1.00000000e+00
 5.01996314e-02 4.48261300e-02 1.00000000e+00
 4.51796682e-02 3.85463521e-02 1.00000000e+00
 4.06617014e-02 3.24719602e-02 1.00000000e+00
 3.65955313e-02 2.67707265e-02 1.00000000e+00
 3.29359781e-02 2.11717414e-02 1.00000000e+00
 2.96423803e-02 1.83147444e-02 1.00000000e+00
 2.66781423e-02 2.28945102e-02 1.00000000e+00
 2.40103281e-02 2.53804748e-02 1.00000000e+00
 2.16092953e-02 3.65362511e-02 1.00000000e+00
 1.94483657e-02 4.98290548e-02 1.00000000e+00
 1.75035292e-02 5.43921556e-02 1.00000000e+00
 1.57531762e-02 6.12839703e-02 1.00000000e+00
 1.41778586e-02 7.20397686e-02 1.00000000e+00
 1.27600728e-02 7.20568102e-02 1.00000000e+00
 1.14840655e-02 7.40850889e-02 1.00000000e+00
 1.03356589e-02 7.63028658e-02 1.00000000e+00
 9.30209304e-03 7.40691745e-02 1.00000000e+00
 8.37188374e-03 7.84083071e-02 1.00000000e+00
 7.53469536e-03 8.18547238e-02 1.00000000e+00
 6.78122583e-03 7.48351192e-02 1.00000000e+00
 6.10310324e-03 8.08566307e-02 1.00000000e+00
 5.49279292e-03 8.12814598e-02 1.00000000e+00
 4.94351363e-03 8.66175558e-02 1.00000000e+00
 4.44916226e-03 8.86111642e-02 1.00000000e+00
 4.00424604e-03 8.35374843e-02 1.00000000e+00
 3.60382143e-03 8.52797459e-02 1.00000000e+00
 3.24343929e-03 8.86614506e-02 1.00000000e+00
 2.91909536e-03 9.32838347e-02 1.00000000e+00
 2.62718583e-03 8.82713602e-02 1.00000000e+00
 2.36446724e-03 9.40956333e-02 1.00000000e+00
 2.12802052e-03 9.70283309e-02 1.00000000e+00
 1.91521847e-03 9.60161450e-02 1.00000000e+00
 1.72369662e-03 1.00001296e-01 1.00000000e+00
 1.55132696e-03 1.00001440e-01 1.00000000e+00
 1.39619426e-03 1.00001600e-01 1.00000000e+00
 1.25657484e-03 1.00001778e-01 1.00000000e+00
 1.13091735e-03 1.00001975e-01 1.00000000e+00
 1.01782562e-03 1.00002194e-01 1.00000000e+00
 9.16043055e-04 1.00002438e-01 1.00000000e+00
 8.24438750e-04 1.00002709e-01 1.00000000e+00
 7.41994875e-04 1.00003010e-01 1.00000000e+00
 6.67795387e-04 1.00003345e-01 1.00000000e+00
 6.01015849e-04 1.00003716e-01 1.00000000e+00
 5.40914264e-04 1.00004129e-01 1.00000000e+00
 4.86822837e-04 1.00004588e-01 1.00000000e+00
 4.38140554e-04 1.00005098e-01 1.00000000e+00
 3.94326498e-04 1.00005664e-01 1.00000000e+00
 3.54893848e-04 1.00006294e-01 1.00000000e+00
 3.19404464e-04 1.00006993e-01 1.00000000e+00
 2.87464017e-04 1.00007770e-01 1.00000000e+00
 2.58717616e-04 1.00008634e-01 1.00000000e+00
 2.32845854e-04 1.00009593e-01 1.00000000e+00
 2.09561269e-04 1.00010659e-01 1.00000000e+00
 1.88605142e-04 1.00011843e-01 1.00000000e+00
 1.69744628e-04 1.00013159e-01 1.00000000e+00
 1.52770165e-04 1.00014621e-01 1.00000000e+00
 1.37493148e-04 1.00016246e-01 1.00000000e+00
 1.23743833e-04 1.00018051e-01 1.00000000e+00
 1.11369450e-04 1.00020057e-01 1.00000000e+00
 1.00232505e-04 1.00022286e-01 1.00000000e+00
 9.02092546e-05 1.00024762e-01 1.00000000e+00
 8.11883292e-05 1.00027514e-01 1.00000000e+00
 7.30694962e-05 1.00030571e-01 1.00000000e+00
 6.57625466e-05 1.00033969e-01 1.00000000e+00
 5.91862920e-05 1.00037743e-01 1.00000000e+00
 5.32676628e-05 1.00041938e-01 1.00000000e+00
 4.79408965e-05 1.00046598e-01 1.00000000e+00
 4.31468068e-05 1.00051777e-01 1.00000000e+00
 3.88321262e-05 1.00057531e-01 1.00000000e+00
 3.49489135e-05 1.00063925e-01 1.00000000e+00
 3.14540222e-05 1.00071030e-01 1.00000000e+00
 2.83086200e-05 1.00078924e-01 1.00000000e+00
 2.54777580e-05 1.00087696e-01 1.00000000e+00
 2.29299822e-05 1.00097444e-01 1.00000000e+00
 2.06369840e-05 1.00108275e-01 1.00000000e+00
 1.85732856e-05 1.00120311e-01 1.00000000e+00
 1.67159570e-05 1.00133685e-01 1.00000000e+00
 1.50443613e-05 1.00148547e-01 1.00000000e+00
 1.35399252e-05 1.00165062e-01 1.00000000e+00
 1.21859327e-05 1.00183415e-01 1.00000000e+00
 1.09673394e-05 1.00203810e-01 1.00000000e+00
 9.87060545e-06 1.00226474e-01 1.00000000e+00
 8.88354491e-06 1.00251661e-01 1.00000000e+00
 7.99519041e-06 1.00279651e-01 1.00000000e+00
 7.19567137e-06 1.00310759e-01 1.00000000e+00
 6.47610424e-06 1.00345331e-01 1.00000000e+00
 5.82849381e-06 1.00383755e-01 1.00000000e+00
 5.24564443e-06 1.00426461e-01 1.00000000e+00
 4.72107999e-06 1.00473927e-01 1.00000000e+00
 4.24897199e-06 1.00526686e-01 1.00000000e+00
 3.82407479e-06 1.00585332e-01 1.00000000e+00
 3.44166731e-06 1.00650523e-01 1.00000000e+00
 3.09750058e-06 1.00722993e-01 1.00000000e+00
 2.78775052e-06 1.00803560e-01 1.00000000e+00
 2.50897547e-06 1.00893135e-01 1.00000000e+00
 2.25807792e-06 1.00992730e-01 1.00000000e+00
 2.03227013e-06 1.01103475e-01 1.00000000e+00
 1.82904312e-06 1.01226629e-01 1.00000000e+00
 1.64613881e-06 1.01363595e-01 1.00000000e+00
 1.48152493e-06 1.01515938e-01 1.00000000e+00
 1.33337243e-06 1.01685403e-01 1.00000000e+00
 1.20003519e-06 1.01873939e-01 1.00000000e+00
 1.08003167e-06 1.02083722e-01 1.00000000e+00
 9.72028503e-07 1.02317182e-01 1.00000000e+00
 8.74825653e-07 1.02577038e-01 1.00000000e+00
 7.87343088e-07 1.02866329e-01 1.00000000e+00
 7.08608779e-07 1.03188457e-01 1.00000000e+00
 6.37747901e-07 1.03547237e-01 1.00000000e+00
 5.73973111e-07 1.03946941e-01 1.00000000e+00
 5.16575800e-07 1.04392369e-01 1.00000000e+00
 4.64918220e-07 1.04888908e-01 1.00000000e+00
 4.18426398e-07 1.05442622e-01 1.00000000e+00
 3.76583758e-07 1.06060335e-01 1.00000000e+00
 3.38925382e-07 1.06749745e-01 1.00000000e+00
 3.05032844e-07 1.07519542e-01 1.00000000e+00
 2.74529560e-07 1.08379555e-01 1.00000000e+00
 2.47076604e-07 1.09340918e-01 1.00000000e+00
 2.22368943e-07 1.10416267e-01 1.00000000e+00
 2.00132049e-07 1.11619968e-01 1.00000000e+00
 1.80118844e-07 1.12968391e-01 1.00000000e+00
 1.62106960e-07 1.14480230e-01 1.00000000e+00
 1.45896264e-07 1.16176880e-01 1.00000000e+00
 1.31306637e-07 1.18082889e-01 1.00000000e+00
 1.18175974e-07 1.20226496e-01 1.00000000e+00
 1.06358376e-07 1.22640269e-01 1.00000000e+00
 9.57225386e-08 1.25361880e-01 1.00000000e+00
 8.61502848e-08 1.28435018e-01 1.00000000e+00
 7.75352563e-08 1.31910504e-01 1.00000000e+00
 6.97817307e-08 1.35847618e-01 1.00000000e+00
 6.28035576e-08 1.40315701e-01 1.00000000e+00
 5.65232018e-08 1.45396083e-01 1.00000000e+00
 5.08708817e-08 1.51184385e-01 1.00000000e+00
 4.57837935e-08 1.57793282e-01 1.00000000e+00
 4.12054141e-08 1.65355767e-01 1.00000000e+00
 3.70848727e-08 1.74028998e-01 1.00000000e+00
 3.33763855e-08 1.83998741e-01 1.00000000e+00
 3.00387469e-08 1.95484408e-01 1.00000000e+00
 2.70348722e-08 2.08744550e-01 1.00000000e+00
 2.43313850e-08 2.24082529e-01 1.00000000e+00
 2.18982465e-08 2.41851760e-01 1.00000000e+00
 1.97084218e-08 2.62459469e-01 1.00000000e+00
 1.77375797e-08 2.86367158e-01 1.00000000e+00
 1.59638217e-08 3.14084927e-01 1.00000000e+00
 1.43674395e-08 3.46155290e-01 1.00000000e+00
 1.29306956e-08 3.83120342e-01 1.00000000e+00
 1.16376260e-08 4.25464174e-01 1.00000000e+00
 1.04738634e-08 4.73521327e-01 1.00000000e+00
 9.42647707e-09 5.27343408e-01 1.00000000e+00
 8.48382937e-09 5.86522925e-01 1.00000000e+00
 7.63544643e-09 6.49990274e-01 1.00000000e+00
 6.87190179e-09 7.15830449e-01 1.00000000e+00
 6.18471161e-09 7.81208964e-01 1.00000000e+00
 5.56624045e-09 8.42534956e-01 1.00000000e+00
 5.00961640e-09 8.95982051e-01 1.00000000e+00
 4.50865476e-09 9.38374017e-01 1.00000000e+00
 4.05778929e-09 9.68195662e-01 1.00000000e+00
 3.65201036e-09 9.86217028e-01 1.00000000e+00
 3.28680932e-09 9.95209932e-01 1.00000000e+00
 2.95812839e-09 9.98739747e-01 1.00000000e+00
 2.66231555e-09 9.99766423e-01 1.00000000e+00
 2.39608400e-09 9.99972121e-01 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00000003e-01 1.02247482e-01
 9.00000000e-01 1.00000004e-01 1.02499453e-01
 8.10000000e-01 1.00000004e-01 1.02779949e-01
 7.29000000e-01 1.00000004e-01 1.03092265e-01
 6.56100000e-01 1.00000005e-01 1.03440091e-01
 5.90490000e-01 1.00000005e-01 1.03827562e-01
 5.31441000e-01 1.00000006e-01 1.04259319e-01
 4.78296900e-01 1.00000007e-01 1.04740573e-01
 4.30467210e-01 1.00000007e-01 1.05277185e-01
 3.87420489e-01 1.00000008e-01 1.05875750e-01
 3.48678440e-01 1.00000009e-01 1.06543703e-01
 3.13810596e-01 1.00000010e-01 1.07289435e-01
 2.82429536e-01 1.00000011e-01 1.08122431e-01
 2.54186583e-01 1.00000012e-01 1.09053431e-01
 2.28767925e-01 1.00000014e-01 1.10094617e-01
 2.05891132e-01 1.00000015e-01 1.11259832e-01
 1.85302019e-01 1.00000017e-01 1.12564841e-01
 1.66771817e-01 1.00000019e-01 1.14027632e-01
 1.50094635e-01 1.00000021e-01 1.15668781e-01
 1.35085172e-01 1.00000023e-01 1.17511879e-01
 1.21576655e-01 1.00000026e-01 1.19584042e-01
 1.09418989e-01 1.00000029e-01 1.21916522e-01
 9.84770902e-02 1.00000032e-01 1.24545436e-01
 8.86293812e-02 1.00000036e-01 1.27512639e-01
 7.97664431e-02 1.00000040e-01 1.30866775e-01
 7.17897988e-02 1.00000044e-01 1.34664541e-01
 6.46108189e-02 1.00000049e-01 1.38972203e-01
 5.81497370e-02 1.00000054e-01 1.43867427e-01
 5.23347633e-02 1.00000060e-01 1.49441462e-01
 4.71012870e-02 1.00000067e-01 1.55801771e-01
 4.23911583e-02 1.00000075e-01 1.63075136e-01
 3.81520424e-02 1.00000083e-01 1.71411340e-01
 3.43368382e-02 1.00000092e-01 1.80987433e-01
 3.09031544e-02 1.00000102e-01 1.92012606e-01
 2.78128389e-02 1.00000114e-01 2.04733578e-01
 2.50315550e-02 1.00000126e-01 2.19440254e-01
 2.25283995e-02 1.00000140e-01 2.36471185e-01
 2.02755596e-02 1.00000156e-01 2.56217887e-01
 1.82480036e-02 1.00000173e-01 2.79126504e-01
 1.64232033e-02 1.00000192e-01 3.05694260e-01
 1.47808829e-02 1.00000214e-01 3.36456843e-01
 1.33027946e-02 1.00000237e-01 3.71961109e-01
 1.19725152e-02 1.00000264e-01 4.12715536e-01
 1.07752637e-02 1.00000293e-01 4.59109378e-01
 9.69773730e-03 1.00000326e-01 5.11291854e-01
 8.72796357e-03 1.00000362e-01 5.69007635e-01
 7.85516721e-03 1.00000402e-01 6.31398402e-01
 7.06965049e-03 1.00000447e-01 6.96806753e-01
 6.36268544e-03 1.00000496e-01 7.62658909e-01
 5.72641690e-03 1.00000552e-01 8.25545495e-01
 5.15377521e-03 1.00000613e-01 8.81631247e-01
 4.63839769e-03 1.00000681e-01 9.27447322e-01
 4.17455792e-03 1.00000757e-01 9.60908538e-01
 3.75710213e-03 1.00000841e-01 9.82110300e-01
 3.38139191e-03 1.00000934e-01 9.93339865e-01
 3.04325272e-03 1.00001038e-01 9.98089020e-01
 2.73892745e-03 1.00001153e-01 9.99605003e-01
 2.46503470e-03 1.00001281e-01 9.99945936e-01
 2.21853123e-03 1.00001424e-01 9.99995588e-01
 1.99667811e-03 1.00001582e-01 9.99999812e-01
 1.79701030e-03 1.00001758e-01 9.99999996e-01
 1.61730927e-03 1.00001953e-01 1.00000000e+00
 1.45557834e-03 1.00002170e-01 1.00000000e+00
 1.31002051e-03 1.00002411e-01 1.00000000e+00
 1.17901846e-03 1.00002679e-01 1.00000000e+00
 1.06111661e-03 1.00002977e-01 1.00000000e+00
 9.55004951e-04 1.00003308e-01 1.00000000e+00
 8.59504456e-04 1.00003675e-01 1.00000000e+00
 7.73554010e-04 1.00004084e-01 1.00000000e+00
 6.96198609e-04 1.00004537e-01 1.00000000e+00
 6.26578748e-04 1.00005041e-01 1.00000000e+00
 5.63920873e-04 1.00005602e-01 1.00000000e+00
 5.07528786e-04 1.00006224e-01 1.00000000e+00
 4.56775907e-04 1.00006916e-01 1.00000000e+00
 4.11098317e-04 1.00007684e-01 1.00000000e+00
 3.69988485e-04 1.00008538e-01 1.00000000e+00
 3.32989637e-04 1.00009486e-01 1.00000000e+00
 2.99690673e-04 1.00010541e-01 1.00000000e+00
 2.69721606e-04 1.00011712e-01 1.00000000e+00
 2.42749445e-04 1.00013013e-01 1.00000000e+00
 2.18474501e-04 1.00014459e-01 1.00000000e+00
 1.96627050e-04 1.00016066e-01 1.00000000e+00
 1.76964345e-04 1.00017851e-01 1.00000000e+00
 1.59267911e-04 1.00019834e-01 1.00000000e+00
 1.43341120e-04 1.00022038e-01 1.00000000e+00
 1.29007008e-04 1.00024487e-01 1.00000000e+00
 1.16106307e-04 1.00027209e-01 1.00000000e+00
 1.04495676e-04 1.00030232e-01 1.00000000e+00
 9.40461087e-05 1.00033592e-01 1.00000000e+00
 8.46414978e-05 1.00037324e-01 1.00000000e+00
 7.61773480e-05 1.00041472e-01 1.00000000e+00
 6.85596132e-05 1.00046081e-01 1.00000000e+00
 6.17036519e-05 1.00051202e-01 1.00000000e+00
 5.55332867e-05 1.00056892e-01 1.00000000e+00
 4.99799581e-05 1.00063215e-01 1.00000000e+00
 4.49819622e-05 1.00070241e-01 1.00000000e+00
 4.04837660e-05 1.00078048e-01 1.00000000e+00
 3.64353894e-05 1.00086723e-01 1.00000000e+00
 3.27918505e-05 1.00096362e-01 1.00000000e+00
 2.95126654e-05 1.00107073e-01 1.00000000e+00
 2.65613989e-05 1.00118975e-01 1.00000000e+00
 2.39052590e-05 1.00132201e-01 1.00000000e+00
 2.15147331e-05 1.00146898e-01 1.00000000e+00
 1.93632598e-05 1.00163229e-01 1.00000000e+00
 1.74269338e-05 1.00181378e-01 1.00000000e+00
 1.56842404e-05 1.00201546e-01 1.00000000e+00
 1.41158164e-05 1.00223958e-01 1.00000000e+00
 1.27042347e-05 1.00248865e-01 1.00000000e+00
 1.14338113e-05 1.00276544e-01 1.00000000e+00
 1.02904301e-05 1.00307306e-01 1.00000000e+00
 9.26138713e-06 1.00341494e-01 1.00000000e+00
 8.33524842e-06 1.00379490e-01 1.00000000e+00
 7.50172358e-06 1.00421720e-01 1.00000000e+00
 6.75155122e-06 1.00468658e-01 1.00000000e+00
 6.07639610e-06 1.00520830e-01 1.00000000e+00
 5.46875649e-06 1.00578822e-01 1.00000000e+00
 4.92188084e-06 1.00643286e-01 1.00000000e+00
 4.42969275e-06 1.00714948e-01 1.00000000e+00
 3.98672348e-06 1.00794616e-01 1.00000000e+00
 3.58805113e-06 1.00883190e-01 1.00000000e+00
 3.22924602e-06 1.00981672e-01 1.00000000e+00
 2.90632142e-06 1.01091179e-01 1.00000000e+00
 2.61568927e-06 1.01212955e-01 1.00000000e+00
 2.35412035e-06 1.01348386e-01 1.00000000e+00
 2.11870831e-06 1.01499021e-01 1.00000000e+00
 1.90683748e-06 1.01666584e-01 1.00000000e+00
 1.71615373e-06 1.01853001e-01 1.00000000e+00
 1.54453836e-06 1.02060422e-01 1.00000000e+00
 1.39008452e-06 1.02291251e-01 1.00000000e+00
 1.25107607e-06 1.02548173e-01 1.00000000e+00
 1.12596846e-06 1.02834191e-01 1.00000000e+00
 1.01337162e-06 1.03152668e-01 1.00000000e+00
 9.12034456e-07 1.03507371e-01 1.00000000e+00
 8.20831010e-07 1.03902523e-01 1.00000000e+00
 7.38747909e-07 1.04342862e-01 1.00000000e+00
 6.64873118e-07 1.04833713e-01 1.00000000e+00
 5.98385807e-07 1.05381061e-01 1.00000000e+00
 5.38547226e-07 1.05991646e-01 1.00000000e+00
 4.84692503e-07 1.06673068e-01 1.00000000e+00
 4.36223253e-07 1.07433905e-01 1.00000000e+00
 3.92600928e-07 1.08283859e-01 1.00000000e+00
 3.53340835e-07 1.09233915e-01 1.00000000e+00
 3.18006751e-07 1.10296540e-01 1.00000000e+00
 2.86206076e-07 1.11485907e-01 1.00000000e+00
 2.57585469e-07 1.12818158e-01 1.00000000e+00
 2.31826922e-07 1.14311723e-01 1.00000000e+00
 2.08644230e-07 1.15987693e-01 1.00000000e+00
 1.87779807e-07 1.17870256e-01 1.00000000e+00
 1.69001826e-07 1.19987232e-01 1.00000000e+00
 1.52101643e-07 1.22370698e-01 1.00000000e+00
 1.36891479e-07 1.25057743e-01 1.00000000e+00
 1.23202331e-07 1.28091371e-01 1.00000000e+00
 1.10882098e-07 1.31521588e-01 1.00000000e+00
 9.97938882e-08 1.35406707e-01 1.00000000e+00
 8.98144994e-08 1.39814919e-01 1.00000000e+00
 8.08330495e-08 1.44826180e-01 1.00000000e+00
 7.27497445e-08 1.50534478e-01 1.00000000e+00
 6.54747701e-08 1.57050533e-01 1.00000000e+00
 5.89272931e-08 1.64505017e-01 1.00000000e+00
 5.30345638e-08 1.73052325e-01 1.00000000e+00
 4.77311074e-08 1.82874967e-01 1.00000000e+00
 4.29579966e-08 1.94188534e-01 1.00000000e+00
 3.86621970e-08 2.07247164e-01 1.00000000e+00
 3.47959773e-08 2.22349209e-01 1.00000000e+00
 3.13163796e-08 2.39842565e-01 1.00000000e+00
 2.81847416e-08 2.60128660e-01 1.00000000e+00
 2.53662674e-08 2.83663378e-01 1.00000000e+00
 2.28296407e-08 3.10952208e-01 1.00000000e+00
 2.05466766e-08 3.42535437e-01 1.00000000e+00
 1.84920090e-08 3.78957421e-01 1.00000000e+00
 1.66428081e-08 4.20712064e-01 1.00000000e+00
 1.49785273e-08 4.68155290e-01 1.00000000e+00
 1.34806745e-08 5.21376325e-01 1.00000000e+00
 1.21326071e-08 5.80025708e-01 1.00000000e+00
 1.09193464e-08 6.43113577e-01 1.00000000e+00
 9.82741173e-09 7.08820856e-01 1.00000000e+00
 8.84467056e-09 7.74408031e-01 1.00000000e+00
 7.96020351e-09 8.36346633e-01 1.00000000e+00
 7.16418315e-09 8.90798735e-01 1.00000000e+00
 6.44776484e-09 9.34470091e-01 1.00000000e+00
 5.80298836e-09 9.65628188e-01 1.00000000e+00
 5.22268952e-09 9.84795781e-01 1.00000000e+00
 4.70042057e-09 9.94577426e-01 1.00000000e+00
 4.23037851e-09 9.98526034e-01 1.00000000e+00
 3.80734066e-09 9.99715374e-01 1.00000000e+00
 3.42660659e-09 9.99964233e-01 1.00000000e+00
 3.08394593e-09 9.99997378e-01 1.00000000e+00
 2.77555134e-09 9.99999902e-01 1.00000000e+00
 2.49799621e-09 9.99999998e-01 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.84774135e-02 7.30000000e-01
 2.03646753e+01 6.65148134e-02 7.10000000e-01
 1.83282078e+01 6.67340311e-02 7.20000000e-01
 1.64953870e+01 6.51796945e-02 7.10000000e-01
 1.48458483e+01 5.35345354e-02 5.90000000e-01
 1.33612635e+01 6.43125562e-02 7.10000000e-01
 1.20251371e+01 5.84195060e-02 6.50000000e-01
 1.08226234e+01 5.85376048e-02 6.50000000e-01
 9.74036106e+00 6.10145672e-02 6.80000000e-01
 8.76632496e+00 5.70925137e-02 6.40000000e-01
 7.88969246e+00 6.19145604e-02 7.00000000e-01
 7.10072322e+00 4.74745320e-02 5.40000000e-01
 6.39065089e+00 5.36668045e-02 6.20000000e-01
 5.75158581e+00 4.99536960e-02 5.70000000e-01
 5.17642722e+00 5.09806757e-02 6.00000000e-01
 4.65878450e+00 5.86026252e-02 6.90000000e-01
 4.19290605e+00 5.53689192e-02 6.50000000e-01
 3.77361545e+00 5.44861200e-02 6.70000000e-01
 3.39625390e+00 6.17223041e-02 7.10000000e-01
 3.05662851e+00 5.61284675e-02 6.50000000e-01
 2.75096566e+00 6.11693441e-02 7.30000000e-01
 2.47586909e+00 6.24568125e-02 7.70000000e-01
 2.22828219e+00 5.94197161e-02 7.30000000e-01
 2.00545397e+00 6.62589918e-02 8.10000000e-01
 1.80490857e+00 7.08869440e-02 8.10000000e-01
 1.62441771e+00 6.86336510e-02 8.20000000e-01
 1.46197594e+00 7.57372498e-02 8.60000000e-01
 1.31577835e+00 7.92429014e-02 8.80000000e-01
 1.18420051e+00 8.10589482e-02 9.00000000e-01
 1.06578046e+00 8.35185046e-02 9.20000000e-01
 9.59202415e-01 8.60215147e-02 9.50000000e-01
 8.63282174e-01 9.22890386e-02 9.70000000e-01
 7.76953956e-01 9.71124455e-02 1.00000000e+00
 6.99258561e-01 9.92053656e-02 1.00000000e+00
 6.29332705e-01 1.00210511e-01 1.00000000e+00
 5.66399434e-01 9.91560579e-02 1.00000000e+00
 5.09759491e-01 1.01283659e-01 1.00000000e+00
 4.58783542e-01 1.01620221e-01 1.00000000e+00
 4.12905188e-01 1.02615941e-01 1.00000000e+00
 3.71614669e-01 1.02940046e-01 1.00000000e+00
 3.34453202e-01 1.05238723e-01 1.00000000e+00
 3.01007882e-01 1.07109612e-01 1.00000000e+00
 2.70907094e-01 1.07627566e-01 1.00000000e+00
 2.43816384e-01 1.10523588e-01 1.00000000e+00
 2.19434746e-01 1.10738916e-01 1.00000000e+00
 1.97491271e-01 1.14389438e-01 1.00000000e+00
 1.77742144e-01 1.20477254e-01 1.00000000e+00
 1.59967930e-01 1.22310370e-01 1.00000000e+00
 1.43971137e-01 1.26651687e-01 1.00000000e+00
 1.29574023e-01 1.40475705e-01 1.00000000e+00
 1.16616621e-01 1.42110916e-01 1.00000000e+00
 1.04954959e-01 1.56445846e-01 1.00000000e+00
 9.44594628e-02 1.67704398e-01 1.00000000e+00
 8.50135165e-02 1.90737101e-01 1.00000000e+00
 7.65121649e-02 2.21444256e-01 1.00000000e+00
 6.88609484e-02 2.43615581e-01 1.00000000e+00
 6.19748535e-02 2.60865948e-01 1.00000000e+00
 5.57773682e-02 3.11181439e-01 1.00000000e+00
 5.01996314e-02 3.67781973e-01 1.00000000e+00
 4.51796682e-02 4.21112085e-01 1.00000000e+00
 4.06617014e-02 5.01354217e-01 1.00000000e+00
 3.65955313e-02 5.94662602e-01 1.00000000e+00
 3.29359781e-02 6.20552028e-01 1.00000000e+00
 2.96423803e-02 7.13866533e-01 1.00000000e+00
 2.66781423e-02 7.93158830e-01 1.00000000e+00
 2.40103281e-02 8.82672640e-01 1.00000000e+00
 2.16092953e-02 9.27344390e-01 1.00000000e+00
 1.94483657e-02 9.58978721e-01 1.00000000e+00
 1.75035292e-02 9.77294274e-01 1.00000000e+00
 1.57531762e-02 9.92538846e-01 1.00000000e+00
 1.41778586e-02 9.97058442e-01 1.00000000e+00
 1.27600728e-02 9.99572347e-01 1.00000000e+00
 1.14840655e-02 9.99984774e-01 1.00000000e+00
 1.03356589e-02 9.99993476e-01 1.00000000e+00
 9.30209304e-03 9.99999911e-01 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t100_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00000008e-01 2.51546120e-01
 9.00000000e-01 1.00000008e-01 2.73706488e-01
 8.10000000e-01 1.00000009e-01 2.99410879e-01
 7.29000000e-01 1.00000010e-01 3.29188128e-01
 6.56100000e-01 1.00000011e-01 3.63585973e-01
 5.90490000e-01 1.00000013e-01 4.03127229e-01
 5.31441000e-01 1.00000014e-01 4.48236754e-01
 4.78296900e-01 1.00000016e-01 4.99130178e-01
 4.30467210e-01 1.00000017e-01 5.55658959e-01
 3.87420489e-01 1.00000019e-01 6.17117548e-01
 3.48678440e-01 1.00000022e-01 6.82041737e-01
 3.13810596e-01 1.00000024e-01 7.48064754e-01
 2.82429536e-01 1.00000027e-01 8.11941874e-01
 2.54186583e-01 1.00000030e-01 8.69877266e-01
 2.28767925e-01 1.00000033e-01 9.18234833e-01
 2.05891132e-01 1.00000037e-01 9.54533942e-01
 1.85302019e-01 1.00000041e-01 9.78346099e-01
 1.66771817e-01 1.00000045e-01 9.91521744e-01
 1.50094635e-01 1.00000050e-01 9.97407729e-01
 1.35085172e-01 1.00000056e-01 9.99419569e-01
 1.21576655e-01 1.00000062e-01 9.99912161e-01
 1.09418989e-01 1.00000069e-01 9.99991870e-01
 9.84770902e-02 1.00000076e-01 9.99999594e-01
 8.86293812e-02 1.00000085e-01 9.99999991e-01
 7.97664431e-02 1.00000094e-01 1.00000000e+00
 7.17897988e-02 1.00000105e-01 1.00000000e+00
 6.46108189e-02 1.00000117e-01 1.00000000e+00
 5.81497370e-02 1.00000129e-01 1.00000000e+00
 5.23347633e-02 1.00000144e-01 1.00000000e+00
 4.71012870e-02 1.00000160e-01 1.00000000e+00
 4.23911583e-02 1.00000178e-01 1.00000000e+00
 3.81520424e-02 1.00000197e-01 1.00000000e+00
 3.43368382e-02 1.00000219e-01 1.00000000e+00
 3.09031544e-02 1.00000244e-01 1.00000000e+00
 2.78128389e-02 1.00000271e-01 1.00000000e+00
 2.50315550e-02 1.00000301e-01 1.00000000e+00
 2.25283995e-02 1.00000334e-01 1.00000000e+00
 2.02755596e-02 1.00000371e-01 1.00000000e+00
 1.82480036e-02 1.00000413e-01 1.00000000e+00
 1.64232033e-02 1.00000458e-01 1.00000000e+00
 1.47808829e-02 1.00000509e-01 1.00000000e+00
 1.33027946e-02 1.00000566e-01 1.00000000e+00
 1.19725152e-02 1.00000629e-01 1.00000000e+00
 1.07752637e-02 1.00000699e-01 1.00000000e+00
 9.69773730e-03 1.00000776e-01 1.00000000e+00
 8.72796357e-03 1.00000863e-01 1.00000000e+00
 7.85516721e-03 1.00000958e-01 1.00000000e+00
 7.06965049e-03 1.00001065e-01 1.00000000e+00
 6.36268544e-03 1.00001183e-01 1.00000000e+00
 5.72641690e-03 1.00001315e-01 1.00000000e+00
 5.15377521e-03 1.00001461e-01 1.00000000e+00
 4.63839769e-03 1.00001623e-01 1.00000000e+00
 4.17455792e-03 1.00001803e-01 1.00000000e+00
 3.75710213e-03 1.00002004e-01 1.00000000e+00
 3.38139191e-03 1.00002226e-01 1.00000000e+00
 3.04325272e-03 1.00002474e-01 1.00000000e+00
 2.73892745e-03 1.00002749e-01 1.00000000e+00
 2.46503470e-03 1.00003054e-01 1.00000000e+00
 2.21853123e-03 1.00003393e-01 1.00000000e+00
 1.99667811e-03 1.00003771e-01 1.00000000e+00
 1.79701030e-03 1.00004189e-01 1.00000000e+00
 1.61730927e-03 1.00004655e-01 1.00000000e+00
 1.45557834e-03 1.00005172e-01 1.00000000e+00
 1.31002051e-03 1.00005747e-01 1.00000000e+00
 1.17901846e-03 1.00006385e-01 1.00000000e+00
 1.06111661e-03 1.00007095e-01 1.00000000e+00
 9.55004951e-04 1.00007883e-01 1.00000000e+00
 8.59504456e-04 1.00008759e-01 1.00000000e+00
 7.73554010e-04 1.00009733e-01 1.00000000e+00
 6.96198609e-04 1.00010814e-01 1.00000000e+00
 6.26578748e-04 1.00012016e-01 1.00000000e+00
 5.63920873e-04 1.00013351e-01 1.00000000e+00
 5.07528786e-04 1.00014834e-01 1.00000000e+00
 4.56775907e-04 1.00016483e-01 1.00000000e+00
 4.11098317e-04 1.00018314e-01 1.00000000e+00
 3.69988485e-04 1.00020349e-01 1.00000000e+00
 3.32989637e-04 1.00022610e-01 1.00000000e+00
 2.99690673e-04 1.00025123e-01 1.00000000e+00
 2.69721606e-04 1.00027915e-01 1.00000000e+00
 2.42749445e-04 1.00031017e-01 1.00000000e+00
 2.18474501e-04 1.00034463e-01 1.00000000e+00
 1.96627050e-04 1.00038293e-01 1.00000000e+00
 1.76964345e-04 1.00042549e-01 1.00000000e+00
 1.59267911e-04 1.00047277e-01 1.00000000e+00
 1.43341120e-04 1.00052531e-01 1.00000000e+00
 1.29007008e-04 1.00058369e-01 1.00000000e+00
 1.16106307e-04 1.00064856e-01 1.00000000e+00
 1.04495676e-04 1.00072064e-01 1.00000000e+00
 9.40461087e-05 1.00080073e-01 1.00000000e+00
 8.46414978e-05 1.00088973e-01 1.00000000e+00
 7.61773480e-05 1.00098863e-01 1.00000000e+00
 6.85596132e-05 1.00109852e-01 1.00000000e+00
 6.17036519e-05 1.00122063e-01 1.00000000e+00
 5.55332867e-05 1.00135633e-01 1.00000000e+00
 4.99799581e-05 1.00150711e-01 1.00000000e+00
 4.49819622e-05 1.00167467e-01 1.00000000e+00
 4.04837660e-05 1.00186087e-01 1.00000000e+00
 3.64353894e-05 1.00206779e-01 1.00000000e+00
 3.27918505e-05 1.00229774e-01 1.00000000e+00
 2.95126654e-05 1.00255328e-01 1.00000000e+00
 2.65613989e-05 1.00283727e-01 1.00000000e+00
 2.39052590e-05 1.00315289e-01 1.00000000e+00
 2.15147331e-05 1.00350366e-01 1.00000000e+00
 1.93632598e-05 1.00389350e-01 1.00000000e+00
 1.74269338e-05 1.00432680e-01 1.00000000e+00
 1.56842404e-05 1.00480839e-01 1.00000000e+00
 1.41158164e-05 1.00534370e-01 1.00000000e+00
 1.27042347e-05 1.00593873e-01 1.00000000e+00
 1.14338113e-05 1.00660017e-01 1.00000000e+00
 1.02904301e-05 1.00733548e-01 1.00000000e+00
 9.26138713e-06 1.00815295e-01 1.00000000e+00
 8.33524842e-06 1.00906181e-01 1.00000000e+00
 7.50172358e-06 1.01007237e-01 1.00000000e+00
 6.75155122e-06 1.01119607e-01 1.00000000e+00
 6.07639610e-06 1.01244569e-01 1.00000000e+00
 5.46875649e-06 1.01383548e-01 1.00000000e+00
 4.92188084e-06 1.01538132e-01 1.00000000e+00
 4.42969275e-06 1.01710094e-01 1.00000000e+00
 3.98672348e-06 1.01901411e-01 1.00000000e+00
 3.58805113e-06 1.02114292e-01 1.00000000e+00
 3.22924602e-06 1.02351206e-01 1.00000000e+00
 2.90632142e-06 1.02614912e-01 1.00000000e+00
 2.61568927e-06 1.02908498e-01 1.00000000e+00
 2.35412035e-06 1.03235420e-01 1.00000000e+00
 2.11870831e-06 1.03599550e-01 1.00000000e+00
 1.90683748e-06 1.04005231e-01 1.00000000e+00
 1.71615373e-06 1.04457337e-01 1.00000000e+00
 1.54453836e-06 1.04961346e-01 1.00000000e+00
 1.39008452e-06 1.05523417e-01 1.00000000e+00
 1.25107607e-06 1.06150491e-01 1.00000000e+00
 1.12596846e-06 1.06850391e-01 1.00000000e+00
 1.01337162e-06 1.07631956e-01 1.00000000e+00
 9.12034456e-07 1.08505183e-01 1.00000000e+00
 8.20831010e-07 1.09481400e-01 1.00000000e+00
 7.38747909e-07 1.10573466e-01 1.00000000e+00
 6.64873118e-07 1.11796004e-01 1.00000000e+00
 5.98385807e-07 1.13165685e-01 1.00000000e+00
 5.38547226e-07 1.14701547e-01 1.00000000e+00
 4.84692503e-07 1.16425390e-01 1.00000000e+00
 4.36223253e-07 1.18362235e-01 1.00000000e+00
 3.92600928e-07 1.20540873e-01 1.00000000e+00
 3.53340835e-07 1.22994526e-01 1.00000000e+00
 3.18006751e-07 1.25761630e-01 1.00000000e+00
 2.86206076e-07 1.28886786e-01 1.00000000e+00
 2.57585469e-07 1.32421888e-01 1.00000000e+00
 2.31826922e-07 1.36427497e-01 1.00000000e+00
 2.08644230e-07 1.40974475e-01 1.00000000e+00
 1.87779807e-07 1.46145968e-01 1.00000000e+00
 1.69001826e-07 1.52039763e-01 1.00000000e+00
 1.52101643e-07 1.58771116e-01 1.00000000e+00
 1.36891479e-07 1.66476095e-01 1.00000000e+00
 1.23202331e-07 1.75315505e-01 1.00000000e+00
 1.10882098e-07 1.85479419e-01 1.00000000e+00
 9.97938882e-08 1.97192284e-01 1.00000000e+00
 8.98144994e-08 2.10718466e-01 1.00000000e+00
 8.08330495e-08 2.26367903e-01 1.00000000e+00
 7.27497445e-08 2.44501222e-01 1.00000000e+00
 6.54747701e-08 2.65533168e-01 1.00000000e+00
 5.89272931e-08 2.89932432e-01 1.00000000e+00
 5.30345638e-08 3.18214816e-01 1.00000000e+00
 4.77311074e-08 3.50925185e-01 1.00000000e+00
 4.29579966e-08 3.88601747e-01 1.00000000e+00
 3.86621970e-08 4.31714367e-01 1.00000000e+00
 3.47959773e-08 4.80567663e-01 1.00000000e+00
 3.13163796e-08 5.35161556e-01 1.00000000e+00
 2.81847416e-08 5.95009947e-01 1.00000000e+00
 2.53662674e-08 6.58936791e-01 1.00000000e+00
 2.28296407e-08 7.24901452e-01 1.00000000e+00
 2.05466766e-08 7.89949030e-01 1.00000000e+00
 1.84920090e-08 8.50416582e-01 1.00000000e+00
 1.66428081e-08 9.02507834e-01 1.00000000e+00
 1.49785273e-08 9.43216989e-01 1.00000000e+00
 1.34806745e-08 9.71321421e-01 1.00000000e+00
 1.21326071e-08 9.87906610e-01 1.00000000e+00
 1.09193464e-08 9.95939591e-01 1.00000000e+00
 9.82741173e-09 9.98977133e-01 1.00000000e+00
 8.84467056e-09 9.99820497e-01 1.00000000e+00
 7.96020351e-09 9.99979994e-01 1.00000000e+00
 7.16418315e-09 9.99998738e-01 1.00000000e+00
 6.44776484e-09 9.99999961e-01 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k0_M100.dat <==
 2.26274170e+01 7.35424315e-02 8.00000000e-01
 2.03646753e+01 6.52188422e-02 7.10000000e-01
 1.83282078e+01 6.25695225e-02 7.00000000e-01
 1.64953870e+01 7.24812431e-02 8.00000000e-01
 1.48458483e+01 6.80732467e-02 7.60000000e-01
 1.33612635e+01 6.07964264e-02 6.90000000e-01
 1.20251371e+01 6.18312801e-02 7.10000000e-01
 1.08226234e+01 6.59913620e-02 7.60000000e-01
 9.74036106e+00 6.04684337e-02 7.20000000e-01
 8.76632496e+00 6.55086380e-02 7.70000000e-01
 7.88969246e+00 5.30732059e-02 6.50000000e-01
 7.10072322e+00 5.41201954e-02 6.40000000e-01
 6.39065089e+00 5.36412779e-02 6.40000000e-01
 5.75158581e+00 6.09573594e-02 7.50000000e-01
 5.17642722e+00 5.07240877e-02 6.10000000e-01
 4.65878450e+00 6.29277442e-02 7.70000000e-01
 4.19290605e+00 5.45113655e-02 6.60000000e-01
 3.77361545e+00 6.11258575e-02 7.40000000e-01
 3.39625390e+00 6.04176465e-02 7.80000000e-01
 3.05662851e+00 5.98079776e-02 7.50000000e-01
 2.75096566e+00 6.78081231e-02 8.60000000e-01
 2.47586909e+00 7.05017873e-02 8.40000000e-01
 2.22828219e+00 7.23182484e-02 8.50000000e-01
 2.00545397e+00 7.15386405e-02 9.20000000e-01
 1.80490857e+00 7.54326250e-02 9.00000000e-01
 1.62441771e+00 8.32984038e-02 9.60000000e-01
 1.46197594e+00 8.87133410e-02 9.70000000e-01
 1.31577835e+00 8.67511160e-02 9.70000000e-01
 1.18420051e+00 9.21189648e-02 9.70000000e-01
 1.06578046e+00 1.01545237e-01 9.70000000e-01
 9.59202415e-01 1.03359818e-01 9.90000000e-01
 8.63282174e-01 1.08161757e-01 1.00000000e+00
 7.76953956e-01 1.13628370e-01 1.00000000e+00
 6.99258561e-01 1.17908278e-01 1.00000000e+00
 6.29332705e-01 1.24315290e-01 1.00000000e+00
 5.66399434e-01 1.28316800e-01 1.00000000e+00
 5.09759491e-01 1.40544380e-01 1.00000000e+00
 4.58783542e-01 1.44455831e-01 1.00000000e+00
 4.12905188e-01 1.51514544e-01 1.00000000e+00
 3.71614669e-01 1.63887036e-01 1.00000000e+00
 3.34453202e-01 1.77882654e-01 1.00000000e+00
 3.01007882e-01 2.02199091e-01 1.00000000e+00
 2.70907094e-01 2.18574002e-01 1.00000000e+00
 2.43816384e-01 2.64418437e-01 1.00000000e+00
 2.19434746e-01 3.04031328e-01 1.00000000e+00
 1.97491271e-01 3.57932759e-01 1.00000000e+00
 1.77742144e-01 4.27000481e-01 1.00000000e+00
 1.59967930e-01 4.81127984e-01 1.00000000e+00
 1.43971137e-01 5.67350709e-01 1.00000000e+00
 1.29574023e-01 7.08712969e-01 1.00000000e+00
 1.16616621e-01 7.75778424e-01 1.00000000e+00
 1.04954959e-01 8.62038704e-01 1.00000000e+00
 9.44594628e-02 9.18107188e-01 1.00000000e+00
 8.50135165e-02 9.65985206e-01 1.00000000e+00
 7.65121649e-02 9.93444611e-01 1.00000000e+00
 6.88609484e-02 9.97627101e-01 1.00000000e+00
 6.19748535e-02 9.99346977e-01 1.00000000e+00
 5.57773682e-02 9.99920584e-01 1.00000000e+00
 5.01996314e-02 9.99999315e-01 1.00000000e+00
 4.51796682e-02 9.99994048e-01 1.00000000e+00
 4.06617014e-02 1.00000000e+00 1.00000000e+00
 3.65955313e-02 1.00000000e+00 1.00000000e+00
 3.29359781e-02 1.00000000e+00 1.00000000e+00
 2.96423803e-02 1.00000000e+00 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00000010e-01 4.42287364e-01
 9.00000000e-01 1.00000011e-01 4.92457213e-01
 8.10000000e-01 1.00000012e-01 5.48307201e-01
 7.29000000e-01 1.00000014e-01 6.09212660e-01
 6.56100000e-01 1.00000015e-01 6.73814089e-01
 5.90490000e-01 1.00000017e-01 7.39860848e-01
 5.31441000e-01 1.00000019e-01 8.04207432e-01
 4.78296900e-01 1.00000021e-01 8.63095937e-01
 4.30467210e-01 1.00000023e-01 9.12819278e-01
 3.87420489e-01 1.00000026e-01 9.50696182e-01
 3.48678440e-01 1.00000029e-01 9.76010363e-01
 3.13810596e-01 1.00000032e-01 9.90349725e-01
 2.82429536e-01 1.00000035e-01 9.96946990e-01
 2.54186583e-01 1.00000039e-01 9.99286413e-01
 2.28767925e-01 1.00000044e-01 9.99886024e-01
 2.05891132e-01 1.00000049e-01 9.99988712e-01
 1.85302019e-01 1.00000054e-01 9.99999386e-01
 1.66771817e-01 1.00000060e-01 9.99999984e-01
 1.50094635e-01 1.00000067e-01 1.00000000e+00
 1.35085172e-01 1.00000074e-01 1.00000000e+00
 1.21576655e-01 1.00000082e-01 1.00000000e+00
 1.09418989e-01 1.00000091e-01 1.00000000e+00
 9.84770902e-02 1.00000102e-01 1.00000000e+00
 8.86293812e-02 1.00000113e-01 1.00000000e+00
 7.97664431e-02 1.00000125e-01 1.00000000e+00
 7.17897988e-02 1.00000139e-01 1.00000000e+00
 6.46108189e-02 1.00000155e-01 1.00000000e+00
 5.81497370e-02 1.00000172e-01 1.00000000e+00
 5.23347633e-02 1.00000191e-01 1.00000000e+00
 4.71012870e-02 1.00000212e-01 1.00000000e+00
 4.23911583e-02 1.00000236e-01 1.00000000e+00
 3.81520424e-02 1.00000262e-01 1.00000000e+00
 3.43368382e-02 1.00000291e-01 1.00000000e+00
 3.09031544e-02 1.00000324e-01 1.00000000e+00
 2.78128389e-02 1.00000360e-01 1.00000000e+00
 2.50315550e-02 1.00000400e-01 1.00000000e+00
 2.25283995e-02 1.00000444e-01 1.00000000e+00
 2.02755596e-02 1.00000493e-01 1.00000000e+00
 1.82480036e-02 1.00000548e-01 1.00000000e+00
 1.64232033e-02 1.00000609e-01 1.00000000e+00
 1.47808829e-02 1.00000677e-01 1.00000000e+00
 1.33027946e-02 1.00000752e-01 1.00000000e+00
 1.19725152e-02 1.00000835e-01 1.00000000e+00
 1.07752637e-02 1.00000928e-01 1.00000000e+00
 9.69773730e-03 1.00001031e-01 1.00000000e+00
 8.72796357e-03 1.00001146e-01 1.00000000e+00
 7.85516721e-03 1.00001273e-01 1.00000000e+00
 7.06965049e-03 1.00001415e-01 1.00000000e+00
 6.36268544e-03 1.00001572e-01 1.00000000e+00
 5.72641690e-03 1.00001747e-01 1.00000000e+00
 5.15377521e-03 1.00001941e-01 1.00000000e+00
 4.63839769e-03 1.00002157e-01 1.00000000e+00
 4.17455792e-03 1.00002396e-01 1.00000000e+00
 3.75710213e-03 1.00002662e-01 1.00000000e+00
 3.38139191e-03 1.00002958e-01 1.00000000e+00
 3.04325272e-03 1.00003287e-01 1.00000000e+00
 2.73892745e-03 1.00003652e-01 1.00000000e+00
 2.46503470e-03 1.00004058e-01 1.00000000e+00
 2.21853123e-03 1.00004509e-01 1.00000000e+00
 1.99667811e-03 1.00005010e-01 1.00000000e+00
 1.79701030e-03 1.00005566e-01 1.00000000e+00
 1.61730927e-03 1.00006185e-01 1.00000000e+00
 1.45557834e-03 1.00006872e-01 1.00000000e+00
 1.31002051e-03 1.00007636e-01 1.00000000e+00
 1.17901846e-03 1.00008484e-01 1.00000000e+00
 1.06111661e-03 1.00009427e-01 1.00000000e+00
 9.55004951e-04 1.00010474e-01 1.00000000e+00
 8.59504456e-04 1.00011638e-01 1.00000000e+00
 7.73554010e-04 1.00012932e-01 1.00000000e+00
 6.96198609e-04 1.00014368e-01 1.00000000e+00
 6.26578748e-04 1.00015965e-01 1.00000000e+00
 5.63920873e-04 1.00017739e-01 1.00000000e+00
 5.07528786e-04 1.00019710e-01 1.00000000e+00
 4.56775907e-04 1.00021900e-01 1.00000000e+00
 4.11098317e-04 1.00024334e-01 1.00000000e+00
 3.69988485e-04 1.00027038e-01 1.00000000e+00
 3.32989637e-04 1.00030043e-01 1.00000000e+00
 2.99690673e-04 1.00033381e-01 1.00000000e+00
 2.69721606e-04 1.00037091e-01 1.00000000e+00
 2.42749445e-04 1.00041212e-01 1.00000000e+00
 2.18474501e-04 1.00045792e-01 1.00000000e+00
 1.96627050e-04 1.00050881e-01 1.00000000e+00
 1.76964345e-04 1.00056536e-01 1.00000000e+00
 1.59267911e-04 1.00062819e-01 1.00000000e+00
 1.43341120e-04 1.00069801e-01 1.00000000e+00
 1.29007008e-04 1.00077559e-01 1.00000000e+00
 1.16106307e-04 1.00086179e-01 1.00000000e+00
 1.04495676e-04 1.00095758e-01 1.00000000e+00
 9.40461087e-05 1.00106402e-01 1.00000000e+00
 8.46414978e-05 1.00118229e-01 1.00000000e+00
 7.61773480e-05 1.00131372e-01 1.00000000e+00
 6.85596132e-05 1.00145977e-01 1.00000000e+00
 6.17036519e-05 1.00162206e-01 1.00000000e+00
 5.55332867e-05 1.00180241e-01 1.00000000e+00
 4.99799581e-05 1.00200282e-01 1.00000000e+00
 4.49819622e-05 1.00222553e-01 1.00000000e+00
 4.04837660e-05 1.00247304e-01 1.00000000e+00
 3.64353894e-05 1.00274810e-01 1.00000000e+00
 3.27918505e-05 1.00305378e-01 1.00000000e+00
 2.95126654e-05 1.00339351e-01 1.00000000e+00
 2.65613989e-05 1.00377108e-01 1.00000000e+00
 2.39052590e-05 1.00419073e-01 1.00000000e+00
 2.15147331e-05 1.00465716e-01 1.00000000e+00
 1.93632598e-05 1.00517560e-01 1.00000000e+00
 1.74269338e-05 1.00575187e-01 1.00000000e+00
 1.56842404e-05 1.00639245e-01 1.00000000e+00
 1.41158164e-05 1.00710456e-01 1.00000000e+00
 1.27042347e-05 1.00789622e-01 1.00000000e+00
 1.14338113e-05 1.00877638e-01 1.00000000e+00
 1.02904301e-05 1.00975499e-01 1.00000000e+00
 9.26138713e-06 1.01084314e-01 1.00000000e+00
 8.33524842e-06 1.01205321e-01 1.00000000e+00
 7.50172358e-06 1.01339896e-01 1.00000000e+00
 6.75155122e-06 1.01489577e-01 1.00000000e+00
 6.07639610e-06 1.01656077e-01 1.00000000e+00
 5.46875649e-06 1.01841312e-01 1.00000000e+00
 4.92188084e-06 1.02047415e-01 1.00000000e+00
 4.42969275e-06 1.02276775e-01 1.00000000e+00
 3.98672348e-06 1.02532059e-01 1.00000000e+00
 3.58805113e-06 1.02816251e-01 1.00000000e+00
 3.22924602e-06 1.03132690e-01 1.00000000e+00
 2.90632142e-06 1.03485118e-01 1.00000000e+00
 2.61568927e-06 1.03877729e-01 1.00000000e+00
 2.35412035e-06 1.04315229e-01 1.00000000e+00
 2.11870831e-06 1.04802905e-01 1.00000000e+00
 1.90683748e-06 1.05346701e-01 1.00000000e+00
 1.71615373e-06 1.05953309e-01 1.00000000e+00
 1.54453836e-06 1.06630274e-01 1.00000000e+00
 1.39008452e-06 1.07386113e-01 1.00000000e+00
 1.25107607e-06 1.08230455e-01 1.00000000e+00
 1.12596846e-06 1.09174205e-01 1.00000000e+00
 1.01337162e-06 1.10229735e-01 1.00000000e+00
 9.12034456e-07 1.11411108e-01 1.00000000e+00
 8.20831010e-07 1.12734341e-01 1.00000000e+00
 7.38747909e-07 1.14217719e-01 1.00000000e+00
 6.64873118e-07 1.15882159e-01 1.00000000e+00
 5.98385807e-07 1.17751655e-01 1.00000000e+00
 5.38547226e-07 1.19853791e-01 1.00000000e+00
 4.84692503e-07 1.22220371e-01 1.00000000e+00
 4.36223253e-07 1.24888160e-01 1.00000000e+00
 3.92600928e-07 1.27899783e-01 1.00000000e+00
 3.53340835e-07 1.31304791e-01 1.00000000e+00
 3.18006751e-07 1.35160963e-01 1.00000000e+00
 2.86206076e-07 1.39535849e-01 1.00000000e+00
 2.57585469e-07 1.44508645e-01 1.00000000e+00
 2.31826922e-07 1.50172429e-01 1.00000000e+00
 2.08644230e-07 1.56636841e-01 1.00000000e+00
 1.87779807e-07 1.64031258e-01 1.00000000e+00
 1.69001826e-07 1.72508547e-01 1.00000000e+00
 1.52101643e-07 1.82249404e-01 1.00000000e+00
 1.36891479e-07 1.93467298e-01 1.00000000e+00
 1.23202331e-07 2.06413907e-01 1.00000000e+00
 1.10882098e-07 2.21384790e-01 1.00000000e+00
 9.97938882e-08 2.38724755e-01 1.00000000e+00
 8.98144994e-08 2.58831969e-01 1.00000000e+00
 8.08330495e-08 2.82159129e-01 1.00000000e+00
 7.27497445e-08 3.09209056e-01 1.00000000e+00
 6.54747701e-08 3.40520631e-01 1.00000000e+00
 5.89272931e-08 3.76639219e-01 1.00000000e+00
 5.30345638e-08 4.18063815e-01 1.00000000e+00
 4.77311074e-08 4.65161752e-01 1.00000000e+00
 4.29579966e-08 5.18042583e-01 1.00000000e+00
 3.86621970e-08 5.76388520e-01 1.00000000e+00
 3.47959773e-08 6.39253647e-01 1.00000000e+00
 3.13163796e-08 7.04872427e-01 1.00000000e+00
 2.81847416e-08 7.70559451e-01 1.00000000e+00
 2.53662674e-08 8.32823770e-01 1.00000000e+00
 2.28296407e-08 8.87825273e-01 1.00000000e+00
 2.05466766e-08 9.32208487e-01 1.00000000e+00
 1.84920090e-08 9.64122129e-01 1.00000000e+00
 1.66428081e-08 9.83948798e-01 1.00000000e+00
 1.49785273e-08 9.94192886e-01 1.00000000e+00
 1.34806745e-08 9.98392800e-01 1.00000000e+00
 1.21326071e-08 9.99682530e-01 1.00000000e+00
 1.09193464e-08 9.99958954e-01 1.00000000e+00
 9.82741173e-09 9.99996881e-01 1.00000000e+00
 8.84467056e-09 9.99999878e-01 1.00000000e+00
 7.96020351e-09 9.99999998e-01 1.00000000e+00
 7.16418315e-09 1.00000000e+00 1.00000000e+00
 6.44776484e-09 1.00000000e+00 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k13_M100.dat <==
 2.26274170e+01 6.96143349e-02 7.50000000e-01
 2.03646753e+01 7.21865365e-02 7.90000000e-01
 1.83282078e+01 6.36066164e-02 7.00000000e-01
 1.64953870e+01 6.52332277e-02 7.30000000e-01
 1.48458483e+01 6.13496142e-02 6.90000000e-01
 1.33612635e+01 5.47445497e-02 6.20000000e-01
 1.20251371e+01 5.48431632e-02 6.30000000e-01
 1.08226234e+01 6.90201546e-02 7.90000000e-01
 9.74036106e+00 5.70820498e-02 6.70000000e-01
 8.76632496e+00 5.49194112e-02 6.40000000e-01
 7.88969246e+00 5.92290381e-02 7.00000000e-01
 7.10072322e+00 5.73216932e-02 7.00000000e-01
 6.39065089e+00 6.40036676e-02 7.70000000e-01
 5.75158581e+00 5.65624660e-02 6.70000000e-01
 5.17642722e+00 5.16691572e-02 6.50000000e-01
 4.65878450e+00 5.42768397e-02 6.90000000e-01
 4.19290605e+00 5.13536238e-02 6.20000000e-01
 3.77361545e+00 6.50826843e-02 8.00000000e-01
 3.39625390e+00 6.37580578e-02 7.90000000e-01
 3.05662851e+00 6.23738561e-02 8.00000000e-01
 2.75096566e+00 5.89196890e-02 7.40000000e-01
 2.47586909e+00 6.96150692e-02 8.70000000e-01
 2.22828219e+00 7.43384040e-02 9.10000000e-01
 2.00545397e+00 7.00771790e-02 8.70000000e-01
 1.80490857e+00 7.59579189e-02 9.30000000e-01
 1.62441771e+00 7.61427198e-02 9.00000000e-01
 1.46197594e+00 8.23268801e-02 9.50000000e-01
 1.31577835e+00 8.77760762e-02 9.80000000e-01
 1.18420051e+00 8.45002546e-02 9.60000000e-01
 1.06578046e+00 8.99204351e-02 9.90000000e-01
 9.59202415e-01 8.83310464e-02 9.70000000e-01
 8.63282174e-01 9.27568245e-02 9.90000000e-01
 7.76953956e-01 9.27118761e-02 1.00000000e+00
 6.99258561e-01 9.37893947e-02 1.00000000e+00
 6.29332705e-01 9.25550329e-02 1.00000000e+00
 5.66399434e-01 9.34195449e-02 1.00000000e+00
 5.09759491e-01 9.32370092e-02 1.00000000e+00
 4.58783542e-01 9.13692207e-02 1.00000000e+00
 4.12905188e-01 9.18189861e-02 1.00000000e+00
 3.71614669e-01 9.14992955e-02 1.00000000e+00
 3.34453202e-01 9.07597009e-02 1.00000000e+00
 3.01007882e-01 8.95799618e-02 1.00000000e+00
 2.70907094e-01 9.04553936e-02 1.00000000e+00
 2.43816384e-01 8.82790716e-02 1.00000000e+00
 2.19434746e-01 8.85930947e-02 1.00000000e+00
 1.97491271e-01 8.79442721e-02 1.00000000e+00
 1.77742144e-01 8.83553486e-02 1.00000000e+00
 1.59967930e-01 8.65672985e-02 1.00000000e+00
 1.43971137e-01 8.56306026e-02 1.00000000e+00
 1.29574023e-01 8.70536782e-02 1.00000000e+00
 1.16616621e-01 8.63787682e-02 1.00000000e+00
 1.04954959e-01 8.51557999e-02 1.00000000e+00
 9.44594628e-02 8.37355073e-02 1.00000000e+00
 8.50135165e-02 7.93266497e-02 1.00000000e+00
 7.65121649e-02 7.78353189e-02 1.00000000e+00
 6.88609484e-02 8.33368697e-02 1.00000000e+00
 6.19748535e-02 7.79738562e-02 1.00000000e+00
 5.57773682e-02 7.39714166e-02 1.00000000e+00
 5.01996314e-02 7.08052739e-02 1.00000000e+00
 4.51796682e-02 7.27128299e-02 1.00000000e+00
 4.06617014e-02 7.10533074e-02 1.00000000e+00
 3.65955313e-02 7.31024647e-02 1.00000000e+00
 3.29359781e-02 6.77659904e-02 1.00000000e+00
 2.96423803e-02 6.94627124e-02 1.00000000e+00
 2.66781423e-02 6.63318120e-02 1.00000000e+00
 2.40103281e-02 6.01046260e-02 1.00000000e+00
 2.16092953e-02 6.91293179e-02 1.00000000e+00
 1.94483657e-02 6.42111358e-02 1.00000000e+00
 1.75035292e-02 6.95186756e-02 1.00000000e+00
 1.57531762e-02 6.77001164e-02 1.00000000e+00
 1.41778586e-02 6.65074174e-02 1.00000000e+00
 1.27600728e-02 5.92301875e-02 1.00000000e+00
 1.14840655e-02 6.10234876e-02 1.00000000e+00
 1.03356589e-02 6.74912012e-02 1.00000000e+00
 9.30209304e-03 6.74765357e-02 1.00000000e+00
 8.37188374e-03 5.94012232e-02 1.00000000e+00
 7.53469536e-03 5.92305833e-02 1.00000000e+00
 6.78122583e-03 5.37597830e-02 1.00000000e+00
 6.10310324e-03 6.12168975e-02 1.00000000e+00
 5.49279292e-03 6.31851230e-02 1.00000000e+00
 4.94351363e-03 6.09599564e-02 1.00000000e+00
 4.44916226e-03 5.54035424e-02 1.00000000e+00
 4.00424604e-03 5.27628242e-02 1.00000000e+00
 3.60382143e-03 5.06507449e-02 1.00000000e+00
 3.24343929e-03 5.05384074e-02 1.00000000e+00
 2.91909536e-03 3.65274694e-02 1.00000000e+00
 2.62718583e-03 3.41598732e-02 1.00000000e+00
 2.36446724e-03 2.62573573e-02 1.00000000e+00
 2.12802052e-03 2.67505244e-02 1.00000000e+00
 1.91521847e-03 2.11031060e-02 1.00000000e+00
 1.72369662e-03 3.18759729e-02 1.00000000e+00
 1.55132696e-03 3.06704958e-02 1.00000000e+00
 1.39619426e-03 4.09966315e-02 1.00000000e+00
 1.25657484e-03 5.38106559e-02 1.00000000e+00
 1.13091735e-03 5.59181198e-02 1.00000000e+00
 1.01782562e-03 7.38961436e-02 1.00000000e+00
 9.16043055e-04 8.63785273e-02 1.00000000e+00
 8.24438750e-04 8.91827951e-02 1.00000000e+00
 7.41994875e-04 9.50284280e-02 1.00000000e+00
 6.67795387e-04 9.80037649e-02 1.00000000e+00
 6.01015849e-04 1.00003716e-01 1.00000000e+00
 5.40914264e-04 1.00004129e-01 1.00000000e+00
 4.86822837e-04 1.00004588e-01 1.00000000e+00
 4.38140554e-04 1.00005098e-01 1.00000000e+00
 3.94326498e-04 1.00005664e-01 1.00000000e+00
 3.54893848e-04 1.00006294e-01 1.00000000e+00
 3.19404464e-04 1.00006993e-01 1.00000000e+00
 2.87464017e-04 1.00007770e-01 1.00000000e+00
 2.58717616e-04 1.00008634e-01 1.00000000e+00
 2.32845854e-04 1.00009593e-01 1.00000000e+00
 2.09561269e-04 1.00010659e-01 1.00000000e+00
 1.88605142e-04 1.00011843e-01 1.00000000e+00
 1.69744628e-04 1.00013159e-01 1.00000000e+00
 1.52770165e-04 1.00014621e-01 1.00000000e+00
 1.37493148e-04 1.00016246e-01 1.00000000e+00
 1.23743833e-04 1.00018051e-01 1.00000000e+00
 1.11369450e-04 1.00020057e-01 1.00000000e+00
 1.00232505e-04 1.00022286e-01 1.00000000e+00
 9.02092546e-05 1.00024762e-01 1.00000000e+00
 8.11883292e-05 1.00027514e-01 1.00000000e+00
 7.30694962e-05 1.00030571e-01 1.00000000e+00
 6.57625466e-05 1.00033969e-01 1.00000000e+00
 5.91862920e-05 1.00037743e-01 1.00000000e+00
 5.32676628e-05 1.00041938e-01 1.00000000e+00
 4.79408965e-05 1.00046598e-01 1.00000000e+00
 4.31468068e-05 1.00051777e-01 1.00000000e+00
 3.88321262e-05 1.00057531e-01 1.00000000e+00
 3.49489135e-05 1.00063925e-01 1.00000000e+00
 3.14540222e-05 1.00071030e-01 1.00000000e+00
 2.83086200e-05 1.00078924e-01 1.00000000e+00
 2.54777580e-05 1.00087696e-01 1.00000000e+00
 2.29299822e-05 1.00097444e-01 1.00000000e+00
 2.06369840e-05 1.00108275e-01 1.00000000e+00
 1.85732856e-05 1.00120311e-01 1.00000000e+00
 1.67159570e-05 1.00133685e-01 1.00000000e+00
 1.50443613e-05 1.00148547e-01 1.00000000e+00
 1.35399252e-05 1.00165062e-01 1.00000000e+00
 1.21859327e-05 1.00183415e-01 1.00000000e+00
 1.09673394e-05 1.00203810e-01 1.00000000e+00
 9.87060545e-06 1.00226474e-01 1.00000000e+00
 8.88354491e-06 1.00251661e-01 1.00000000e+00
 7.99519041e-06 1.00279651e-01 1.00000000e+00
 7.19567137e-06 1.00310759e-01 1.00000000e+00
 6.47610424e-06 1.00345331e-01 1.00000000e+00
 5.82849381e-06 1.00383755e-01 1.00000000e+00
 5.24564443e-06 1.00426461e-01 1.00000000e+00
 4.72107999e-06 1.00473927e-01 1.00000000e+00
 4.24897199e-06 1.00526686e-01 1.00000000e+00
 3.82407479e-06 1.00585332e-01 1.00000000e+00
 3.44166731e-06 1.00650523e-01 1.00000000e+00
 3.09750058e-06 1.00722993e-01 1.00000000e+00
 2.78775052e-06 1.00803560e-01 1.00000000e+00
 2.50897547e-06 1.00893135e-01 1.00000000e+00
 2.25807792e-06 1.00992730e-01 1.00000000e+00
 2.03227013e-06 1.01103475e-01 1.00000000e+00
 1.82904312e-06 1.01226629e-01 1.00000000e+00
 1.64613881e-06 1.01363595e-01 1.00000000e+00
 1.48152493e-06 1.01515938e-01 1.00000000e+00
 1.33337243e-06 1.01685403e-01 1.00000000e+00
 1.20003519e-06 1.01873939e-01 1.00000000e+00
 1.08003167e-06 1.02083722e-01 1.00000000e+00
 9.72028503e-07 1.02317182e-01 1.00000000e+00
 8.74825653e-07 1.02577038e-01 1.00000000e+00
 7.87343088e-07 1.02866329e-01 1.00000000e+00
 7.08608779e-07 1.03188457e-01 1.00000000e+00
 6.37747901e-07 1.03547237e-01 1.00000000e+00
 5.73973111e-07 1.03946941e-01 1.00000000e+00
 5.16575800e-07 1.04392369e-01 1.00000000e+00
 4.64918220e-07 1.04888908e-01 1.00000000e+00
 4.18426398e-07 1.05442622e-01 1.00000000e+00
 3.76583758e-07 1.06060335e-01 1.00000000e+00
 3.38925382e-07 1.06749745e-01 1.00000000e+00
 3.05032844e-07 1.07519542e-01 1.00000000e+00
 2.74529560e-07 1.08379555e-01 1.00000000e+00
 2.47076604e-07 1.09340918e-01 1.00000000e+00
 2.22368943e-07 1.10416267e-01 1.00000000e+00
 2.00132049e-07 1.11619968e-01 1.00000000e+00
 1.80118844e-07 1.12968391e-01 1.00000000e+00
 1.62106960e-07 1.14480230e-01 1.00000000e+00
 1.45896264e-07 1.16176880e-01 1.00000000e+00
 1.31306637e-07 1.18082889e-01 1.00000000e+00
 1.18175974e-07 1.20226496e-01 1.00000000e+00
 1.06358376e-07 1.22640269e-01 1.00000000e+00
 9.57225386e-08 1.25361880e-01 1.00000000e+00
 8.61502848e-08 1.28435018e-01 1.00000000e+00
 7.75352563e-08 1.31910504e-01 1.00000000e+00
 6.97817307e-08 1.35847618e-01 1.00000000e+00
 6.28035576e-08 1.40315701e-01 1.00000000e+00
 5.65232018e-08 1.45396083e-01 1.00000000e+00
 5.08708817e-08 1.51184385e-01 1.00000000e+00
 4.57837935e-08 1.57793282e-01 1.00000000e+00
 4.12054141e-08 1.65355767e-01 1.00000000e+00
 3.70848727e-08 1.74028998e-01 1.00000000e+00
 3.33763855e-08 1.83998741e-01 1.00000000e+00
 3.00387469e-08 1.95484408e-01 1.00000000e+00
 2.70348722e-08 2.08744550e-01 1.00000000e+00
 2.43313850e-08 2.24082529e-01 1.00000000e+00
 2.18982465e-08 2.41851760e-01 1.00000000e+00
 1.97084218e-08 2.62459469e-01 1.00000000e+00
 1.77375797e-08 2.86367158e-01 1.00000000e+00
 1.59638217e-08 3.14084927e-01 1.00000000e+00
 1.43674395e-08 3.46155290e-01 1.00000000e+00
 1.29306956e-08 3.83120342e-01 1.00000000e+00
 1.16376260e-08 4.25464174e-01 1.00000000e+00
 1.04738634e-08 4.73521327e-01 1.00000000e+00
 9.42647707e-09 5.27343408e-01 1.00000000e+00
 8.48382937e-09 5.86522925e-01 1.00000000e+00
 7.63544643e-09 6.49990274e-01 1.00000000e+00
 6.87190179e-09 7.15830449e-01 1.00000000e+00
 6.18471161e-09 7.81208964e-01 1.00000000e+00
 5.56624045e-09 8.42534956e-01 1.00000000e+00
 5.00961640e-09 8.95982051e-01 1.00000000e+00
 4.50865476e-09 9.38374017e-01 1.00000000e+00
 4.05778929e-09 9.68195662e-01 1.00000000e+00
 3.65201036e-09 9.86217028e-01 1.00000000e+00
 3.28680932e-09 9.95209932e-01 1.00000000e+00
 2.95812839e-09 9.98739747e-01 1.00000000e+00
 2.66231555e-09 9.99766423e-01 1.00000000e+00
 2.39608400e-09 9.99972121e-01 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00000003e-01 1.02247482e-01
 9.00000000e-01 1.00000004e-01 1.02499453e-01
 8.10000000e-01 1.00000004e-01 1.02779949e-01
 7.29000000e-01 1.00000004e-01 1.03092265e-01
 6.56100000e-01 1.00000005e-01 1.03440091e-01
 5.90490000e-01 1.00000005e-01 1.03827562e-01
 5.31441000e-01 1.00000006e-01 1.04259319e-01
 4.78296900e-01 1.00000007e-01 1.04740573e-01
 4.30467210e-01 1.00000007e-01 1.05277185e-01
 3.87420489e-01 1.00000008e-01 1.05875750e-01
 3.48678440e-01 1.00000009e-01 1.06543703e-01
 3.13810596e-01 1.00000010e-01 1.07289435e-01
 2.82429536e-01 1.00000011e-01 1.08122431e-01
 2.54186583e-01 1.00000012e-01 1.09053431e-01
 2.28767925e-01 1.00000014e-01 1.10094617e-01
 2.05891132e-01 1.00000015e-01 1.11259832e-01
 1.85302019e-01 1.00000017e-01 1.12564841e-01
 1.66771817e-01 1.00000019e-01 1.14027632e-01
 1.50094635e-01 1.00000021e-01 1.15668781e-01
 1.35085172e-01 1.00000023e-01 1.17511879e-01
 1.21576655e-01 1.00000026e-01 1.19584042e-01
 1.09418989e-01 1.00000029e-01 1.21916522e-01
 9.84770902e-02 1.00000032e-01 1.24545436e-01
 8.86293812e-02 1.00000036e-01 1.27512639e-01
 7.97664431e-02 1.00000040e-01 1.30866775e-01
 7.17897988e-02 1.00000044e-01 1.34664541e-01
 6.46108189e-02 1.00000049e-01 1.38972203e-01
 5.81497370e-02 1.00000054e-01 1.43867427e-01
 5.23347633e-02 1.00000060e-01 1.49441462e-01
 4.71012870e-02 1.00000067e-01 1.55801771e-01
 4.23911583e-02 1.00000075e-01 1.63075136e-01
 3.81520424e-02 1.00000083e-01 1.71411340e-01
 3.43368382e-02 1.00000092e-01 1.80987433e-01
 3.09031544e-02 1.00000102e-01 1.92012606e-01
 2.78128389e-02 1.00000114e-01 2.04733578e-01
 2.50315550e-02 1.00000126e-01 2.19440254e-01
 2.25283995e-02 1.00000140e-01 2.36471185e-01
 2.02755596e-02 1.00000156e-01 2.56217887e-01
 1.82480036e-02 1.00000173e-01 2.79126504e-01
 1.64232033e-02 1.00000192e-01 3.05694260e-01
 1.47808829e-02 1.00000214e-01 3.36456843e-01
 1.33027946e-02 1.00000237e-01 3.71961109e-01
 1.19725152e-02 1.00000264e-01 4.12715536e-01
 1.07752637e-02 1.00000293e-01 4.59109378e-01
 9.69773730e-03 1.00000326e-01 5.11291854e-01
 8.72796357e-03 1.00000362e-01 5.69007635e-01
 7.85516721e-03 1.00000402e-01 6.31398402e-01
 7.06965049e-03 1.00000447e-01 6.96806753e-01
 6.36268544e-03 1.00000496e-01 7.62658909e-01
 5.72641690e-03 1.00000552e-01 8.25545495e-01
 5.15377521e-03 1.00000613e-01 8.81631247e-01
 4.63839769e-03 1.00000681e-01 9.27447322e-01
 4.17455792e-03 1.00000757e-01 9.60908538e-01
 3.75710213e-03 1.00000841e-01 9.82110300e-01
 3.38139191e-03 1.00000934e-01 9.93339865e-01
 3.04325272e-03 1.00001038e-01 9.98089020e-01
 2.73892745e-03 1.00001153e-01 9.99605003e-01
 2.46503470e-03 1.00001281e-01 9.99945936e-01
 2.21853123e-03 1.00001424e-01 9.99995588e-01
 1.99667811e-03 1.00001582e-01 9.99999812e-01
 1.79701030e-03 1.00001758e-01 9.99999996e-01
 1.61730927e-03 1.00001953e-01 1.00000000e+00
 1.45557834e-03 1.00002170e-01 1.00000000e+00
 1.31002051e-03 1.00002411e-01 1.00000000e+00
 1.17901846e-03 1.00002679e-01 1.00000000e+00
 1.06111661e-03 1.00002977e-01 1.00000000e+00
 9.55004951e-04 1.00003308e-01 1.00000000e+00
 8.59504456e-04 1.00003675e-01 1.00000000e+00
 7.73554010e-04 1.00004084e-01 1.00000000e+00
 6.96198609e-04 1.00004537e-01 1.00000000e+00
 6.26578748e-04 1.00005041e-01 1.00000000e+00
 5.63920873e-04 1.00005602e-01 1.00000000e+00
 5.07528786e-04 1.00006224e-01 1.00000000e+00
 4.56775907e-04 1.00006916e-01 1.00000000e+00
 4.11098317e-04 1.00007684e-01 1.00000000e+00
 3.69988485e-04 1.00008538e-01 1.00000000e+00
 3.32989637e-04 1.00009486e-01 1.00000000e+00
 2.99690673e-04 1.00010541e-01 1.00000000e+00
 2.69721606e-04 1.00011712e-01 1.00000000e+00
 2.42749445e-04 1.00013013e-01 1.00000000e+00
 2.18474501e-04 1.00014459e-01 1.00000000e+00
 1.96627050e-04 1.00016066e-01 1.00000000e+00
 1.76964345e-04 1.00017851e-01 1.00000000e+00
 1.59267911e-04 1.00019834e-01 1.00000000e+00
 1.43341120e-04 1.00022038e-01 1.00000000e+00
 1.29007008e-04 1.00024487e-01 1.00000000e+00
 1.16106307e-04 1.00027209e-01 1.00000000e+00
 1.04495676e-04 1.00030232e-01 1.00000000e+00
 9.40461087e-05 1.00033592e-01 1.00000000e+00
 8.46414978e-05 1.00037324e-01 1.00000000e+00
 7.61773480e-05 1.00041472e-01 1.00000000e+00
 6.85596132e-05 1.00046081e-01 1.00000000e+00
 6.17036519e-05 1.00051202e-01 1.00000000e+00
 5.55332867e-05 1.00056892e-01 1.00000000e+00
 4.99799581e-05 1.00063215e-01 1.00000000e+00
 4.49819622e-05 1.00070241e-01 1.00000000e+00
 4.04837660e-05 1.00078048e-01 1.00000000e+00
 3.64353894e-05 1.00086723e-01 1.00000000e+00
 3.27918505e-05 1.00096362e-01 1.00000000e+00
 2.95126654e-05 1.00107073e-01 1.00000000e+00
 2.65613989e-05 1.00118975e-01 1.00000000e+00
 2.39052590e-05 1.00132201e-01 1.00000000e+00
 2.15147331e-05 1.00146898e-01 1.00000000e+00
 1.93632598e-05 1.00163229e-01 1.00000000e+00
 1.74269338e-05 1.00181378e-01 1.00000000e+00
 1.56842404e-05 1.00201546e-01 1.00000000e+00
 1.41158164e-05 1.00223958e-01 1.00000000e+00
 1.27042347e-05 1.00248865e-01 1.00000000e+00
 1.14338113e-05 1.00276544e-01 1.00000000e+00
 1.02904301e-05 1.00307306e-01 1.00000000e+00
 9.26138713e-06 1.00341494e-01 1.00000000e+00
 8.33524842e-06 1.00379490e-01 1.00000000e+00
 7.50172358e-06 1.00421720e-01 1.00000000e+00
 6.75155122e-06 1.00468658e-01 1.00000000e+00
 6.07639610e-06 1.00520830e-01 1.00000000e+00
 5.46875649e-06 1.00578822e-01 1.00000000e+00
 4.92188084e-06 1.00643286e-01 1.00000000e+00
 4.42969275e-06 1.00714948e-01 1.00000000e+00
 3.98672348e-06 1.00794616e-01 1.00000000e+00
 3.58805113e-06 1.00883190e-01 1.00000000e+00
 3.22924602e-06 1.00981672e-01 1.00000000e+00
 2.90632142e-06 1.01091179e-01 1.00000000e+00
 2.61568927e-06 1.01212955e-01 1.00000000e+00
 2.35412035e-06 1.01348386e-01 1.00000000e+00
 2.11870831e-06 1.01499021e-01 1.00000000e+00
 1.90683748e-06 1.01666584e-01 1.00000000e+00
 1.71615373e-06 1.01853001e-01 1.00000000e+00
 1.54453836e-06 1.02060422e-01 1.00000000e+00
 1.39008452e-06 1.02291251e-01 1.00000000e+00
 1.25107607e-06 1.02548173e-01 1.00000000e+00
 1.12596846e-06 1.02834191e-01 1.00000000e+00
 1.01337162e-06 1.03152668e-01 1.00000000e+00
 9.12034456e-07 1.03507371e-01 1.00000000e+00
 8.20831010e-07 1.03902523e-01 1.00000000e+00
 7.38747909e-07 1.04342862e-01 1.00000000e+00
 6.64873118e-07 1.04833713e-01 1.00000000e+00
 5.98385807e-07 1.05381061e-01 1.00000000e+00
 5.38547226e-07 1.05991646e-01 1.00000000e+00
 4.84692503e-07 1.06673068e-01 1.00000000e+00
 4.36223253e-07 1.07433905e-01 1.00000000e+00
 3.92600928e-07 1.08283859e-01 1.00000000e+00
 3.53340835e-07 1.09233915e-01 1.00000000e+00
 3.18006751e-07 1.10296540e-01 1.00000000e+00
 2.86206076e-07 1.11485907e-01 1.00000000e+00
 2.57585469e-07 1.12818158e-01 1.00000000e+00
 2.31826922e-07 1.14311723e-01 1.00000000e+00
 2.08644230e-07 1.15987693e-01 1.00000000e+00
 1.87779807e-07 1.17870256e-01 1.00000000e+00
 1.69001826e-07 1.19987232e-01 1.00000000e+00
 1.52101643e-07 1.22370698e-01 1.00000000e+00
 1.36891479e-07 1.25057743e-01 1.00000000e+00
 1.23202331e-07 1.28091371e-01 1.00000000e+00
 1.10882098e-07 1.31521588e-01 1.00000000e+00
 9.97938882e-08 1.35406707e-01 1.00000000e+00
 8.98144994e-08 1.39814919e-01 1.00000000e+00
 8.08330495e-08 1.44826180e-01 1.00000000e+00
 7.27497445e-08 1.50534478e-01 1.00000000e+00
 6.54747701e-08 1.57050533e-01 1.00000000e+00
 5.89272931e-08 1.64505017e-01 1.00000000e+00
 5.30345638e-08 1.73052325e-01 1.00000000e+00
 4.77311074e-08 1.82874967e-01 1.00000000e+00
 4.29579966e-08 1.94188534e-01 1.00000000e+00
 3.86621970e-08 2.07247164e-01 1.00000000e+00
 3.47959773e-08 2.22349209e-01 1.00000000e+00
 3.13163796e-08 2.39842565e-01 1.00000000e+00
 2.81847416e-08 2.60128660e-01 1.00000000e+00
 2.53662674e-08 2.83663378e-01 1.00000000e+00
 2.28296407e-08 3.10952208e-01 1.00000000e+00
 2.05466766e-08 3.42535437e-01 1.00000000e+00
 1.84920090e-08 3.78957421e-01 1.00000000e+00
 1.66428081e-08 4.20712064e-01 1.00000000e+00
 1.49785273e-08 4.68155290e-01 1.00000000e+00
 1.34806745e-08 5.21376325e-01 1.00000000e+00
 1.21326071e-08 5.80025708e-01 1.00000000e+00
 1.09193464e-08 6.43113577e-01 1.00000000e+00
 9.82741173e-09 7.08820856e-01 1.00000000e+00
 8.84467056e-09 7.74408031e-01 1.00000000e+00
 7.96020351e-09 8.36346633e-01 1.00000000e+00
 7.16418315e-09 8.90798735e-01 1.00000000e+00
 6.44776484e-09 9.34470091e-01 1.00000000e+00
 5.80298836e-09 9.65628188e-01 1.00000000e+00
 5.22268952e-09 9.84795781e-01 1.00000000e+00
 4.70042057e-09 9.94577426e-01 1.00000000e+00
 4.23037851e-09 9.98526034e-01 1.00000000e+00
 3.80734066e-09 9.99715374e-01 1.00000000e+00
 3.42660659e-09 9.99964233e-01 1.00000000e+00
 3.08394593e-09 9.99997378e-01 1.00000000e+00
 2.77555134e-09 9.99999902e-01 1.00000000e+00
 2.49799621e-09 9.99999998e-01 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k7_M100.dat <==
 2.26274170e+01 7.29424809e-02 7.90000000e-01
 2.03646753e+01 7.33122673e-02 8.00000000e-01
 1.83282078e+01 6.55038419e-02 7.20000000e-01
 1.64953870e+01 6.83910327e-02 7.70000000e-01
 1.48458483e+01 6.19296584e-02 6.90000000e-01
 1.33612635e+01 6.08328725e-02 6.80000000e-01
 1.20251371e+01 6.58640059e-02 7.50000000e-01
 1.08226234e+01 6.01032196e-02 6.80000000e-01
 9.74036106e+00 6.15283596e-02 7.00000000e-01
 8.76632496e+00 5.51573482e-02 6.50000000e-01
 7.88969246e+00 5.79954160e-02 6.90000000e-01
 7.10072322e+00 5.40160656e-02 6.50000000e-01
 6.39065089e+00 5.88394160e-02 7.10000000e-01
 5.75158581e+00 5.99165689e-02 7.30000000e-01
 5.17642722e+00 6.00020283e-02 7.30000000e-01
 4.65878450e+00 5.84894174e-02 7.30000000e-01
 4.19290605e+00 6.01230218e-02 7.50000000e-01
 3.77361545e+00 6.23421897e-02 7.70000000e-01
 3.39625390e+00 6.22246966e-02 7.60000000e-01
 3.05662851e+00 6.99306888e-02 8.50000000e-01
 2.75096566e+00 6.06724300e-02 7.80000000e-01
 2.47586909e+00 6.73760856e-02 8.30000000e-01
 2.22828219e+00 6.47617199e-02 8.30000000e-01
 2.00545397e+00 7.40704678e-02 8.90000000e-01
 1.80490857e+00 7.03975319e-02 8.90000000e-01
 1.62441771e+00 7.09082767e-02 8.80000000e-01
 1.46197594e+00 8.19471110e-02 9.30000000e-01
 1.31577835e+00 8.03627357e-02 9.30000000e-01
 1.18420051e+00 8.82711047e-02 9.70000000e-01
 1.06578046e+00 9.60563096e-02 9.80000000e-01
 9.59202415e-01 9.63885595e-02 1.00000000e+00
 8.63282174e-01 1.01720965e-01 1.00000000e+00
 7.76953956e-01 1.01653463e-01 1.00000000e+00
 6.99258561e-01 1.03934693e-01 1.00000000e+00
 6.29332705e-01 1.06148287e-01 1.00000000e+00
 5.66399434e-01 1.08971091e-01 1.00000000e+00
 5.09759491e-01 1.09249856e-01 1.00000000e+00
 4.58783542e-01 1.14027028e-01 1.00000000e+00
 4.12905188e-01 1.13686995e-01 1.00000000e+00
 3.71614669e-01 1.19344654e-01 1.00000000e+00
 3.34453202e-01 1.24735729e-01 1.00000000e+00
 3.01007882e-01 1.29704442e-01 1.00000000e+00
 2.70907094e-01 1.39696814e-01 1.00000000e+00
 2.43816384e-01 1.48839284e-01 1.00000000e+00
 2.19434746e-01 1.60189439e-01 1.00000000e+00
 1.97491271e-01 1.77196158e-01 1.00000000e+00
 1.77742144e-01 1.84164159e-01 1.00000000e+00
 1.59967930e-01 2.11808857e-01 1.00000000e+00
 1.43971137e-01 2.36876708e-01 1.00000000e+00
 1.29574023e-01 2.62567022e-01 1.00000000e+00
 1.16616621e-01 3.11368138e-01 1.00000000e+00
 1.04954959e-01 3.87982351e-01 1.00000000e+00
 9.44594628e-02 4.61622875e-01 1.00000000e+00
 8.50135165e-02 5.56374887e-01 1.00000000e+00
 7.65121649e-02 6.30309569e-01 1.00000000e+00
 6.88609484e-02 7.41757437e-01 1.00000000e+00
 6.19748535e-02 8.32783519e-01 1.00000000e+00
 5.57773682e-02 9.08063307e-01 1.00000000e+00
 5.01996314e-02 9.52369322e-01 1.00000000e+00
 4.51796682e-02 9.85237815e-01 1.00000000e+00
 4.06617014e-02 9.95383889e-01 1.00000000e+00
 3.65955313e-02 9.99490155e-01 1.00000000e+00
 3.29359781e-02 9.99940347e-01 1.00000000e+00
 2.96423803e-02 9.99988558e-01 1.00000000e+00
 2.66781423e-02 1.00000000e+00 1.00000000e+00
 2.40103281e-02 1.00000000e+00 1.00000000e+00
 2.16092953e-02 1.00000000e+00 1.00000000e+00
 1.94483657e-02 1.00000000e+00 1.00000000e+00
 1.75035292e-02 1.00000000e+00 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi1_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00000008e-01 2.51546120e-01
 9.00000000e-01 1.00000008e-01 2.73706488e-01
 8.10000000e-01 1.00000009e-01 2.99410879e-01
 7.29000000e-01 1.00000010e-01 3.29188128e-01
 6.56100000e-01 1.00000011e-01 3.63585973e-01
 5.90490000e-01 1.00000013e-01 4.03127229e-01
 5.31441000e-01 1.00000014e-01 4.48236754e-01
 4.78296900e-01 1.00000016e-01 4.99130178e-01
 4.30467210e-01 1.00000017e-01 5.55658959e-01
 3.87420489e-01 1.00000019e-01 6.17117548e-01
 3.48678440e-01 1.00000022e-01 6.82041737e-01
 3.13810596e-01 1.00000024e-01 7.48064754e-01
 2.82429536e-01 1.00000027e-01 8.11941874e-01
 2.54186583e-01 1.00000030e-01 8.69877266e-01
 2.28767925e-01 1.00000033e-01 9.18234833e-01
 2.05891132e-01 1.00000037e-01 9.54533942e-01
 1.85302019e-01 1.00000041e-01 9.78346099e-01
 1.66771817e-01 1.00000045e-01 9.91521744e-01
 1.50094635e-01 1.00000050e-01 9.97407729e-01
 1.35085172e-01 1.00000056e-01 9.99419569e-01
 1.21576655e-01 1.00000062e-01 9.99912161e-01
 1.09418989e-01 1.00000069e-01 9.99991870e-01
 9.84770902e-02 1.00000076e-01 9.99999594e-01
 8.86293812e-02 1.00000085e-01 9.99999991e-01
 7.97664431e-02 1.00000094e-01 1.00000000e+00
 7.17897988e-02 1.00000105e-01 1.00000000e+00
 6.46108189e-02 1.00000117e-01 1.00000000e+00
 5.81497370e-02 1.00000129e-01 1.00000000e+00
 5.23347633e-02 1.00000144e-01 1.00000000e+00
 4.71012870e-02 1.00000160e-01 1.00000000e+00
 4.23911583e-02 1.00000178e-01 1.00000000e+00
 3.81520424e-02 1.00000197e-01 1.00000000e+00
 3.43368382e-02 1.00000219e-01 1.00000000e+00
 3.09031544e-02 1.00000244e-01 1.00000000e+00
 2.78128389e-02 1.00000271e-01 1.00000000e+00
 2.50315550e-02 1.00000301e-01 1.00000000e+00
 2.25283995e-02 1.00000334e-01 1.00000000e+00
 2.02755596e-02 1.00000371e-01 1.00000000e+00
 1.82480036e-02 1.00000413e-01 1.00000000e+00
 1.64232033e-02 1.00000458e-01 1.00000000e+00
 1.47808829e-02 1.00000509e-01 1.00000000e+00
 1.33027946e-02 1.00000566e-01 1.00000000e+00
 1.19725152e-02 1.00000629e-01 1.00000000e+00
 1.07752637e-02 1.00000699e-01 1.00000000e+00
 9.69773730e-03 1.00000776e-01 1.00000000e+00
 8.72796357e-03 1.00000863e-01 1.00000000e+00
 7.85516721e-03 1.00000958e-01 1.00000000e+00
 7.06965049e-03 1.00001065e-01 1.00000000e+00
 6.36268544e-03 1.00001183e-01 1.00000000e+00
 5.72641690e-03 1.00001315e-01 1.00000000e+00
 5.15377521e-03 1.00001461e-01 1.00000000e+00
 4.63839769e-03 1.00001623e-01 1.00000000e+00
 4.17455792e-03 1.00001803e-01 1.00000000e+00
 3.75710213e-03 1.00002004e-01 1.00000000e+00
 3.38139191e-03 1.00002226e-01 1.00000000e+00
 3.04325272e-03 1.00002474e-01 1.00000000e+00
 2.73892745e-03 1.00002749e-01 1.00000000e+00
 2.46503470e-03 1.00003054e-01 1.00000000e+00
 2.21853123e-03 1.00003393e-01 1.00000000e+00
 1.99667811e-03 1.00003771e-01 1.00000000e+00
 1.79701030e-03 1.00004189e-01 1.00000000e+00
 1.61730927e-03 1.00004655e-01 1.00000000e+00
 1.45557834e-03 1.00005172e-01 1.00000000e+00
 1.31002051e-03 1.00005747e-01 1.00000000e+00
 1.17901846e-03 1.00006385e-01 1.00000000e+00
 1.06111661e-03 1.00007095e-01 1.00000000e+00
 9.55004951e-04 1.00007883e-01 1.00000000e+00
 8.59504456e-04 1.00008759e-01 1.00000000e+00
 7.73554010e-04 1.00009733e-01 1.00000000e+00
 6.96198609e-04 1.00010814e-01 1.00000000e+00
 6.26578748e-04 1.00012016e-01 1.00000000e+00
 5.63920873e-04 1.00013351e-01 1.00000000e+00
 5.07528786e-04 1.00014834e-01 1.00000000e+00
 4.56775907e-04 1.00016483e-01 1.00000000e+00
 4.11098317e-04 1.00018314e-01 1.00000000e+00
 3.69988485e-04 1.00020349e-01 1.00000000e+00
 3.32989637e-04 1.00022610e-01 1.00000000e+00
 2.99690673e-04 1.00025123e-01 1.00000000e+00
 2.69721606e-04 1.00027915e-01 1.00000000e+00
 2.42749445e-04 1.00031017e-01 1.00000000e+00
 2.18474501e-04 1.00034463e-01 1.00000000e+00
 1.96627050e-04 1.00038293e-01 1.00000000e+00
 1.76964345e-04 1.00042549e-01 1.00000000e+00
 1.59267911e-04 1.00047277e-01 1.00000000e+00
 1.43341120e-04 1.00052531e-01 1.00000000e+00
 1.29007008e-04 1.00058369e-01 1.00000000e+00
 1.16106307e-04 1.00064856e-01 1.00000000e+00
 1.04495676e-04 1.00072064e-01 1.00000000e+00
 9.40461087e-05 1.00080073e-01 1.00000000e+00
 8.46414978e-05 1.00088973e-01 1.00000000e+00
 7.61773480e-05 1.00098863e-01 1.00000000e+00
 6.85596132e-05 1.00109852e-01 1.00000000e+00
 6.17036519e-05 1.00122063e-01 1.00000000e+00
 5.55332867e-05 1.00135633e-01 1.00000000e+00
 4.99799581e-05 1.00150711e-01 1.00000000e+00
 4.49819622e-05 1.00167467e-01 1.00000000e+00
 4.04837660e-05 1.00186087e-01 1.00000000e+00
 3.64353894e-05 1.00206779e-01 1.00000000e+00
 3.27918505e-05 1.00229774e-01 1.00000000e+00
 2.95126654e-05 1.00255328e-01 1.00000000e+00
 2.65613989e-05 1.00283727e-01 1.00000000e+00
 2.39052590e-05 1.00315289e-01 1.00000000e+00
 2.15147331e-05 1.00350366e-01 1.00000000e+00
 1.93632598e-05 1.00389350e-01 1.00000000e+00
 1.74269338e-05 1.00432680e-01 1.00000000e+00
 1.56842404e-05 1.00480839e-01 1.00000000e+00
 1.41158164e-05 1.00534370e-01 1.00000000e+00
 1.27042347e-05 1.00593873e-01 1.00000000e+00
 1.14338113e-05 1.00660017e-01 1.00000000e+00
 1.02904301e-05 1.00733548e-01 1.00000000e+00
 9.26138713e-06 1.00815295e-01 1.00000000e+00
 8.33524842e-06 1.00906181e-01 1.00000000e+00
 7.50172358e-06 1.01007237e-01 1.00000000e+00
 6.75155122e-06 1.01119607e-01 1.00000000e+00
 6.07639610e-06 1.01244569e-01 1.00000000e+00
 5.46875649e-06 1.01383548e-01 1.00000000e+00
 4.92188084e-06 1.01538132e-01 1.00000000e+00
 4.42969275e-06 1.01710094e-01 1.00000000e+00
 3.98672348e-06 1.01901411e-01 1.00000000e+00
 3.58805113e-06 1.02114292e-01 1.00000000e+00
 3.22924602e-06 1.02351206e-01 1.00000000e+00
 2.90632142e-06 1.02614912e-01 1.00000000e+00
 2.61568927e-06 1.02908498e-01 1.00000000e+00
 2.35412035e-06 1.03235420e-01 1.00000000e+00
 2.11870831e-06 1.03599550e-01 1.00000000e+00
 1.90683748e-06 1.04005231e-01 1.00000000e+00
 1.71615373e-06 1.04457337e-01 1.00000000e+00
 1.54453836e-06 1.04961346e-01 1.00000000e+00
 1.39008452e-06 1.05523417e-01 1.00000000e+00
 1.25107607e-06 1.06150491e-01 1.00000000e+00
 1.12596846e-06 1.06850391e-01 1.00000000e+00
 1.01337162e-06 1.07631956e-01 1.00000000e+00
 9.12034456e-07 1.08505183e-01 1.00000000e+00
 8.20831010e-07 1.09481400e-01 1.00000000e+00
 7.38747909e-07 1.10573466e-01 1.00000000e+00
 6.64873118e-07 1.11796004e-01 1.00000000e+00
 5.98385807e-07 1.13165685e-01 1.00000000e+00
 5.38547226e-07 1.14701547e-01 1.00000000e+00
 4.84692503e-07 1.16425390e-01 1.00000000e+00
 4.36223253e-07 1.18362235e-01 1.00000000e+00
 3.92600928e-07 1.20540873e-01 1.00000000e+00
 3.53340835e-07 1.22994526e-01 1.00000000e+00
 3.18006751e-07 1.25761630e-01 1.00000000e+00
 2.86206076e-07 1.28886786e-01 1.00000000e+00
 2.57585469e-07 1.32421888e-01 1.00000000e+00
 2.31826922e-07 1.36427497e-01 1.00000000e+00
 2.08644230e-07 1.40974475e-01 1.00000000e+00
 1.87779807e-07 1.46145968e-01 1.00000000e+00
 1.69001826e-07 1.52039763e-01 1.00000000e+00
 1.52101643e-07 1.58771116e-01 1.00000000e+00
 1.36891479e-07 1.66476095e-01 1.00000000e+00
 1.23202331e-07 1.75315505e-01 1.00000000e+00
 1.10882098e-07 1.85479419e-01 1.00000000e+00
 9.97938882e-08 1.97192284e-01 1.00000000e+00
 8.98144994e-08 2.10718466e-01 1.00000000e+00
 8.08330495e-08 2.26367903e-01 1.00000000e+00
 7.27497445e-08 2.44501222e-01 1.00000000e+00
 6.54747701e-08 2.65533168e-01 1.00000000e+00
 5.89272931e-08 2.89932432e-01 1.00000000e+00
 5.30345638e-08 3.18214816e-01 1.00000000e+00
 4.77311074e-08 3.50925185e-01 1.00000000e+00
 4.29579966e-08 3.88601747e-01 1.00000000e+00
 3.86621970e-08 4.31714367e-01 1.00000000e+00
 3.47959773e-08 4.80567663e-01 1.00000000e+00
 3.13163796e-08 5.35161556e-01 1.00000000e+00
 2.81847416e-08 5.95009947e-01 1.00000000e+00
 2.53662674e-08 6.58936791e-01 1.00000000e+00
 2.28296407e-08 7.24901452e-01 1.00000000e+00
 2.05466766e-08 7.89949030e-01 1.00000000e+00
 1.84920090e-08 8.50416582e-01 1.00000000e+00
 1.66428081e-08 9.02507834e-01 1.00000000e+00
 1.49785273e-08 9.43216989e-01 1.00000000e+00
 1.34806745e-08 9.71321421e-01 1.00000000e+00
 1.21326071e-08 9.87906610e-01 1.00000000e+00
 1.09193464e-08 9.95939591e-01 1.00000000e+00
 9.82741173e-09 9.98977133e-01 1.00000000e+00
 8.84467056e-09 9.99820497e-01 1.00000000e+00
 7.96020351e-09 9.99979994e-01 1.00000000e+00
 7.16418315e-09 9.99998738e-01 1.00000000e+00
 6.44776484e-09 9.99999961e-01 1.00000000e+00
 5.80298836e-09 1.00000000e+00 1.00000000e+00
 5.22268952e-09 1.00000000e+00 1.00000000e+00
 4.70042057e-09 1.00000000e+00 1.00000000e+00
 4.23037851e-09 1.00000000e+00 1.00000000e+00
 3.80734066e-09 1.00000000e+00 1.00000000e+00
 3.42660659e-09 1.00000000e+00 1.00000000e+00
 3.08394593e-09 1.00000000e+00 1.00000000e+00
 2.77555134e-09 1.00000000e+00 1.00000000e+00
 2.49799621e-09 1.00000000e+00 1.00000000e+00
 2.24819659e-09 1.00000000e+00 1.00000000e+00
 2.02337693e-09 1.00000000e+00 1.00000000e+00
 1.82103923e-09 1.00000000e+00 1.00000000e+00
 1.63893531e-09 1.00000000e+00 1.00000000e+00
 1.47504178e-09 1.00000000e+00 1.00000000e+00
 1.32753760e-09 1.00000000e+00 1.00000000e+00
 1.19478384e-09 1.00000000e+00 1.00000000e+00
 1.07530546e-09 1.00000000e+00 1.00000000e+00
 9.67774912e-10 1.00000000e+00 1.00000000e+00
 8.70997421e-10 1.00000000e+00 1.00000000e+00
 7.83897679e-10 1.00000000e+00 1.00000000e+00
 7.05507911e-10 1.00000000e+00 1.00000000e+00
 6.34957120e-10 1.00000000e+00 1.00000000e+00
 5.71461408e-10 1.00000000e+00 1.00000000e+00
 5.14315267e-10 1.00000000e+00 1.00000000e+00
 4.62883740e-10 1.00000000e+00 1.00000000e+00
 4.16595366e-10 1.00000000e+00 1.00000000e+00
 3.74935830e-10 1.00000000e+00 1.00000000e+00
 3.37442247e-10 1.00000000e+00 1.00000000e+00
 3.03698022e-10 1.00000000e+00 1.00000000e+00
 2.73328220e-10 1.00000000e+00 1.00000000e+00
 2.45995398e-10 1.00000000e+00 1.00000000e+00
 2.21395858e-10 1.00000000e+00 1.00000000e+00
 1.99256272e-10 1.00000000e+00 1.00000000e+00
 1.79330645e-10 1.00000000e+00 1.00000000e+00
 1.61397581e-10 1.00000000e+00 1.00000000e+00
 1.45257822e-10 1.00000000e+00 1.00000000e+00
 1.30732040e-10 1.00000000e+00 1.00000000e+00
 1.17658836e-10 1.00000000e+00 1.00000000e+00
 1.05892953e-10 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k0_M100.dat <==
 2.26274170e+01 7.31064027e-02 7.90000000e-01
 2.03646753e+01 6.90923273e-02 7.60000000e-01
 1.83282078e+01 7.42314646e-02 8.20000000e-01
 1.64953870e+01 7.24496493e-02 8.10000000e-01
 1.48458483e+01 6.29340868e-02 7.10000000e-01
 1.33612635e+01 7.40584308e-02 8.30000000e-01
 1.20251371e+01 6.39358909e-02 7.40000000e-01
 1.08226234e+01 6.43055932e-02 7.50000000e-01
 9.74036106e+00 6.29207068e-02 7.30000000e-01
 8.76632496e+00 5.87095851e-02 7.00000000e-01
 7.88969246e+00 5.92825779e-02 7.10000000e-01
 7.10072322e+00 6.17145864e-02 7.20000000e-01
 6.39065089e+00 5.59048163e-02 6.60000000e-01
 5.75158581e+00 5.79093065e-02 7.00000000e-01
 5.17642722e+00 6.05353130e-02 7.40000000e-01
 4.65878450e+00 6.32731365e-02 7.90000000e-01
 4.19290605e+00 6.05819129e-02 7.40000000e-01
 3.77361545e+00 6.10523211e-02 7.70000000e-01
 3.39625390e+00 5.86710603e-02 7.30000000e-01
 3.05662851e+00 6.45289783e-02 8.10000000e-01
 2.75096566e+00 6.67938473e-02 8.20000000e-01
 2.47586909e+00 6.61247895e-02 8.30000000e-01
 2.22828219e+00 6.91124312e-02 8.90000000e-01
 2.00545397e+00 6.88193721e-02 8.30000000e-01
 1.80490857e+00 7.67603161e-02 9.20000000e-01
 1.62441771e+00 7.60697215e-02 9.30000000e-01
 1.46197594e+00 7.87967357e-02 9.20000000e-01
 1.31577835e+00 8.21710009e-02 9.60000000e-01
 1.18420051e+00 8.67238132e-02 9.80000000e-01
 1.06578046e+00 9.11853910e-02 9.70000000e-01
 9.59202415e-01 9.39134316e-02 1.00000000e+00
 8.63282174e-01 9.68055391e-02 1.00000000e+00
 7.76953956e-01 9.67687832e-02 1.00000000e+00
 6.99258561e-01 9.66826017e-02 1.00000000e+00
 6.29332705e-01 9.73042215e-02 1.00000000e+00
 5.66399434e-01 9.80515635e-02 1.00000000e+00
 5.09759491e-01 9.85968606e-02 1.00000000e+00
 4.58783542e-01 9.98512342e-02 1.00000000e+00
 4.12905188e-01 1.00082058e-01 1.00000000e+00
 3.71614669e-01 1.00472564e-01 1.00000000e+00
 3.34453202e-01 1.01023129e-01 1.00000000e+00
 3.01007882e-01 1.01289166e-01 1.00000000e+00
 2.70907094e-01 1.01845243e-01 1.00000000e+00
 2.43816384e-01 1.02361675e-01 1.00000000e+00
 2.19434746e-01 1.02973250e-01 1.00000000e+00
 1.97491271e-01 1.03989964e-01 1.00000000e+00
 1.77742144e-01 1.04502429e-01 1.00000000e+00
 1.59967930e-01 1.05244058e-01 1.00000000e+00
 1.43971137e-01 1.06525466e-01 1.00000000e+00
 1.29574023e-01 1.07588919e-01 1.00000000e+00
 1.16616621e-01 1.09370558e-01 1.00000000e+00
 1.04954959e-01 1.10703330e-01 1.00000000e+00
 9.44594628e-02 1.12233182e-01 1.00000000e+00
 8.50135165e-02 1.14850711e-01 1.00000000e+00
 7.65121649e-02 1.16538962e-01 1.00000000e+00
 6.88609484e-02 1.21219556e-01 1.00000000e+00
 6.19748535e-02 1.26171108e-01 1.00000000e+00
 5.57773682e-02 1.32423530e-01 1.00000000e+00
 5.01996314e-02 1.38722652e-01 1.00000000e+00
 4.51796682e-02 1.50473294e-01 1.00000000e+00
 4.06617014e-02 1.57904082e-01 1.00000000e+00
 3.65955313e-02 1.70083155e-01 1.00000000e+00
 3.29359781e-02 1.93998495e-01 1.00000000e+00
 2.96423803e-02 2.11206853e-01 1.00000000e+00
 2.66781423e-02 2.46559313e-01 1.00000000e+00
 2.40103281e-02 2.87979433e-01 1.00000000e+00
 2.16092953e-02 3.31795481e-01 1.00000000e+00
 1.94483657e-02 3.97013934e-01 1.00000000e+00
 1.75035292e-02 4.56970345e-01 1.00000000e+00
 1.57531762e-02 5.48079295e-01 1.00000000e+00
 1.41778586e-02 6.64657263e-01 1.00000000e+00
 1.27600728e-02 7.43728986e-01 1.00000000e+00
 1.14840655e-02 8.57013172e-01 1.00000000e+00
 1.03356589e-02 9.07943885e-01 1.00000000e+00
 9.30209304e-03 9.58213139e-01 1.00000000e+00
 8.37188374e-03 9.82944741e-01 1.00000000e+00
 7.53469536e-03 9.95636144e-01 1.00000000e+00
 6.78122583e-03 9.98914845e-01 1.00000000e+00
 6.10310324e-03 9.99880105e-01 1.00000000e+00
 5.49279292e-03 9.99982780e-01 1.00000000e+00
 4.94351363e-03 9.99999210e-01 1.00000000e+00
 4.44916226e-03 9.99999997e-01 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00
 1.39619426e-03 1.00000000e+00 1.00000000e+00
 1.25657484e-03 1.00000000e+00 1.00000000e+00
 1.13091735e-03 1.00000000e+00 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k0_unreg.dat <==
 1.00000000e+00 1.00000271e-01 1.12554831e-01
 9.00000000e-01 1.00000301e-01 1.14016407e-01
 8.10000000e-01 1.00000334e-01 1.15656182e-01
 7.29000000e-01 1.00000372e-01 1.17497722e-01
 6.56100000e-01 1.00000413e-01 1.19568116e-01
 5.90490000e-01 1.00000459e-01 1.21898585e-01
 5.31441000e-01 1.00000510e-01 1.24525206e-01
 4.78296900e-01 1.00000566e-01 1.27489789e-01
 4.30467210e-01 1.00000629e-01 1.30840925e-01
 3.87420489e-01 1.00000699e-01 1.34635247e-01
 3.48678440e-01 1.00000777e-01 1.38938947e-01
 3.13810596e-01 1.00000863e-01 1.43829598e-01
 2.82429536e-01 1.00000959e-01 1.49398345e-01
 2.54186583e-01 1.00001066e-01 1.55752519e-01
 2.28767925e-01 1.00001184e-01 1.63018754e-01
 2.05891132e-01 1.00001316e-01 1.71346647e-01
 1.85302019e-01 1.00001462e-01 1.80913036e-01
 1.66771817e-01 1.00001624e-01 1.91926860e-01
 1.50094635e-01 1.00001805e-01 2.04634544e-01
 1.35085172e-01 1.00002005e-01 2.19325661e-01
 1.21576655e-01 1.00002228e-01 2.36338390e-01
 1.09418989e-01 1.00002475e-01 2.56063855e-01
 9.84770902e-02 1.00002750e-01 2.78947806e-01
 8.86293812e-02 1.00003056e-01 3.05487128e-01
 7.97664431e-02 1.00003396e-01 3.36217308e-01
 7.17897988e-02 1.00003773e-01 3.71685267e-01
 6.46108189e-02 1.00004192e-01 4.12400007e-01
 5.81497370e-02 1.00004658e-01 4.58752030e-01
 5.23347633e-02 1.00005176e-01 5.10892838e-01
 4.71012870e-02 1.00005751e-01 5.68570723e-01
 4.23911583e-02 1.00006390e-01 6.30932481e-01
 3.81520424e-02 1.00007100e-01 6.96327088e-01
 3.43368382e-02 1.00007888e-01 7.62187443e-01
 3.09031544e-02 1.00008765e-01 8.25109220e-01
 2.78128389e-02 1.00009739e-01 8.81257827e-01
 2.50315550e-02 1.00010821e-01 9.27158170e-01
 2.25283995e-02 1.00012023e-01 9.60711543e-01
 2.02755596e-02 1.00013359e-01 9.81996260e-01
 1.82480036e-02 1.00014844e-01 9.93286160e-01
 1.64232033e-02 1.00016493e-01 9.98069533e-01
 1.47808829e-02 1.00018326e-01 9.99599913e-01
 1.33027946e-02 1.00020362e-01 9.99945057e-01
 1.19725152e-02 1.00022625e-01 9.99995498e-01
 1.07752637e-02 1.00025139e-01 9.99999807e-01
 9.69773730e-03 1.00027932e-01 9.99999996e-01
 8.72796357e-03 1.00031036e-01 1.00000000e+00
 7.85516721e-03 1.00034485e-01 1.00000000e+00
 7.06965049e-03 1.00038318e-01 1.00000000e+00
 6.36268544e-03 1.00042576e-01 1.00000000e+00
 5.72641690e-03 1.00047307e-01 1.00000000e+00
 5.15377521e-03 1.00052565e-01 1.00000000e+00
 4.63839769e-03 1.00058406e-01 1.00000000e+00
 4.17455792e-03 1.00064897e-01 1.00000000e+00
 3.75710213e-03 1.00072110e-01 1.00000000e+00
 3.38139191e-03 1.00080125e-01 1.00000000e+00
 3.04325272e-03 1.00089030e-01 1.00000000e+00
 2.73892745e-03 1.00098926e-01 1.00000000e+00
 2.46503470e-03 1.00109923e-01 1.00000000e+00
 2.21853123e-03 1.00122142e-01 1.00000000e+00
 1.99667811e-03 1.00135720e-01 1.00000000e+00
 1.79701030e-03 1.00150808e-01 1.00000000e+00
 1.61730927e-03 1.00167575e-01 1.00000000e+00
 1.45557834e-03 1.00186207e-01 1.00000000e+00
 1.31002051e-03 1.00206912e-01 1.00000000e+00
 1.17901846e-03 1.00229921e-01 1.00000000e+00
 1.06111661e-03 1.00255492e-01 1.00000000e+00
 9.55004951e-04 1.00283909e-01 1.00000000e+00
 8.59504456e-04 1.00315491e-01 1.00000000e+00
 7.73554010e-04 1.00350590e-01 1.00000000e+00
 6.96198609e-04 1.00389600e-01 1.00000000e+00
 6.26578748e-04 1.00432957e-01 1.00000000e+00
 5.63920873e-04 1.00481148e-01 1.00000000e+00
 5.07528786e-04 1.00534713e-01 1.00000000e+00
 4.56775907e-04 1.00594254e-01 1.00000000e+00
 4.11098317e-04 1.00660441e-01 1.00000000e+00
 3.69988485e-04 1.00734019e-01 1.00000000e+00
 3.32989637e-04 1.00815819e-01 1.00000000e+00
 2.99690673e-04 1.00906764e-01 1.00000000e+00
 2.69721606e-04 1.01007885e-01 1.00000000e+00
 2.42749445e-04 1.01120327e-01 1.00000000e+00
 2.18474501e-04 1.01245370e-01 1.00000000e+00
 1.96627050e-04 1.01384439e-01 1.00000000e+00
 1.76964345e-04 1.01539124e-01 1.00000000e+00
 1.59267911e-04 1.01711197e-01 1.00000000e+00
 1.43341120e-04 1.01902638e-01 1.00000000e+00
 1.29007008e-04 1.02115657e-01 1.00000000e+00
 1.16106307e-04 1.02352726e-01 1.00000000e+00
 1.04495676e-04 1.02616604e-01 1.00000000e+00
 9.40461087e-05 1.02910382e-01 1.00000000e+00
 8.46414978e-05 1.03237518e-01 1.00000000e+00
 7.61773480e-05 1.03601887e-01 1.00000000e+00
 6.85596132e-05 1.04007835e-01 1.00000000e+00
 6.17036519e-05 1.04460240e-01 1.00000000e+00
 5.55332867e-05 1.04964582e-01 1.00000000e+00
 4.99799581e-05 1.05527027e-01 1.00000000e+00
 4.49819622e-05 1.06154518e-01 1.00000000e+00
 4.04837660e-05 1.06854888e-01 1.00000000e+00
 3.64353894e-05 1.07636979e-01 1.00000000e+00
 3.27918505e-05 1.08510797e-01 1.00000000e+00
 2.95126654e-05 1.09487678e-01 1.00000000e+00
 2.65613989e-05 1.10580490e-01 1.00000000e+00
 2.39052590e-05 1.11803871e-01 1.00000000e+00
 2.15147331e-05 1.13174502e-01 1.00000000e+00
 1.93632598e-05 1.14711439e-01 1.00000000e+00
 1.74269338e-05 1.16436498e-01 1.00000000e+00
 1.56842404e-05 1.18374722e-01 1.00000000e+00
 1.41158164e-05 1.20554927e-01 1.00000000e+00
 1.27042347e-05 1.23010364e-01 1.00000000e+00
 1.14338113e-05 1.25779505e-01 1.00000000e+00
 1.02904301e-05 1.28906988e-01 1.00000000e+00
 9.26138713e-06 1.32444760e-01 1.00000000e+00
 8.33524842e-06 1.36453435e-01 1.00000000e+00
 7.50172358e-06 1.41003946e-01 1.00000000e+00
 6.75155122e-06 1.46179520e-01 1.00000000e+00
 6.07639610e-06 1.52078041e-01 1.00000000e+00
 5.46875649e-06 1.58814880e-01 1.00000000e+00
 4.92188084e-06 1.66526245e-01 1.00000000e+00
 4.42969275e-06 1.75373103e-01 1.00000000e+00
 3.98672348e-06 1.85545721e-01 1.00000000e+00
 3.58805113e-06 1.97268771e-01 1.00000000e+00
 3.22924602e-06 2.10806880e-01 1.00000000e+00
 2.90632142e-06 2.26470279e-01 1.00000000e+00
 2.61568927e-06 2.44619916e-01 1.00000000e+00
 2.35412035e-06 2.65670870e-01 1.00000000e+00
 2.11870831e-06 2.90092148e-01 1.00000000e+00
 1.90683748e-06 3.18399798e-01 1.00000000e+00
 1.71615373e-06 3.51138773e-01 1.00000000e+00
 1.54453836e-06 3.88847085e-01 1.00000000e+00
 1.39008452e-06 4.31993924e-01 1.00000000e+00
 1.25107607e-06 4.80882524e-01 1.00000000e+00
 1.12596846e-06 5.35510436e-01 1.00000000e+00
 1.01337162e-06 5.95387986e-01 1.00000000e+00
 9.12034456e-07 6.59334328e-01 1.00000000e+00
 8.20831010e-07 7.25303230e-01 1.00000000e+00
 7.38747909e-07 7.90334533e-01 1.00000000e+00
 6.64873118e-07 8.50762340e-01 1.00000000e+00
 5.98385807e-07 9.02792120e-01 1.00000000e+00
 5.38547226e-07 9.43426085e-01 1.00000000e+00
 4.84692503e-07 9.71454842e-01 1.00000000e+00
 4.36223253e-07 9.87977686e-01 1.00000000e+00
 3.92600928e-07 9.95969724e-01 1.00000000e+00
 3.53340835e-07 9.98986709e-01 1.00000000e+00
 3.18006751e-07 9.99822615e-01 1.00000000e+00
 2.86206076e-07 9.99980291e-01 1.00000000e+00
 2.57585469e-07 9.99998762e-01 1.00000000e+00
 2.31826922e-07 9.99999962e-01 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k3_M100.dat <==
 2.26274170e+01 7.40613943e-02 8.00000000e-01
 2.03646753e+01 6.90885249e-02 7.60000000e-01
 1.83282078e+01 7.65241787e-02 8.40000000e-01
 1.64953870e+01 7.32343833e-02 8.10000000e-01
 1.48458483e+01 6.81339228e-02 7.70000000e-01
 1.33612635e+01 6.05754077e-02 6.80000000e-01
 1.20251371e+01 6.57888821e-02 7.50000000e-01
 1.08226234e+01 6.23075873e-02 7.20000000e-01
 9.74036106e+00 6.40060112e-02 7.50000000e-01
 8.76632496e+00 6.26566435e-02 7.50000000e-01
 7.88969246e+00 5.94331177e-02 7.10000000e-01
 7.10072322e+00 5.31340009e-02 6.40000000e-01
 6.39065089e+00 6.32355931e-02 7.80000000e-01
 5.75158581e+00 6.06452211e-02 7.30000000e-01
 5.17642722e+00 5.95107815e-02 7.20000000e-01
 4.65878450e+00 6.10345217e-02 7.50000000e-01
 4.19290605e+00 5.34343999e-02 6.90000000e-01
 3.77361545e+00 5.67684320e-02 7.30000000e-01
 3.39625390e+00 6.34070725e-02 8.30000000e-01
 3.05662851e+00 6.04836144e-02 7.50000000e-01
 2.75096566e+00 7.15716394e-02 8.60000000e-01
 2.47586909e+00 6.78474794e-02 8.40000000e-01
 2.22828219e+00 6.32716367e-02 7.90000000e-01
 2.00545397e+00 6.46727631e-02 8.30000000e-01
 1.80490857e+00 6.83041506e-02 8.80000000e-01
 1.62441771e+00 7.83155184e-02 9.60000000e-01
 1.46197594e+00 8.03986092e-02 9.40000000e-01
 1.31577835e+00 8.09582067e-02 9.30000000e-01
 1.18420051e+00 9.13834937e-02 9.80000000e-01
 1.06578046e+00 8.79054576e-02 1.00000000e+00
 9.59202415e-01 9.34944556e-02 1.00000000e+00
 8.63282174e-01 9.63602540e-02 1.00000000e+00
 7.76953956e-01 9.56110438e-02 1.00000000e+00
 6.99258561e-01 9.70575739e-02 1.00000000e+00
 6.29332705e-01 9.68293777e-02 1.00000000e+00
 5.66399434e-01 9.62846560e-02 1.00000000e+00
 5.09759491e-01 9.73979885e-02 1.00000000e+00
 4.58783542e-01 9.73896033e-02 1.00000000e+00
 4.12905188e-01 9.78568884e-02 1.00000000e+00
 3.71614669e-01 9.77097995e-02 1.00000000e+00
 3.34453202e-01 9.72045260e-02 1.00000000e+00
 3.01007882e-01 9.73954084e-02 1.00000000e+00
 2.70907094e-01 9.74410286e-02 1.00000000e+00
 2.43816384e-01 9.76640816e-02 1.00000000e+00
 2.19434746e-01 9.73289662e-02 1.00000000e+00
 1.97491271e-01 9.73493027e-02 1.00000000e+00
 1.77742144e-01 9.67230576e-02 1.00000000e+00
 1.59967930e-01 9.65474443e-02 1.00000000e+00
 1.43971137e-01 9.62358993e-02 1.00000000e+00
 1.29574023e-01 9.51058607e-02 1.00000000e+00
 1.16616621e-01 9.46828955e-02 1.00000000e+00
 1.04954959e-01 9.43394532e-02 1.00000000e+00
 9.44594628e-02 9.27391838e-02 1.00000000e+00
 8.50135165e-02 9.23916779e-02 1.00000000e+00
 7.65121649e-02 8.99428606e-02 1.00000000e+00
 6.88609484e-02 8.90250918e-02 1.00000000e+00
 6.19748535e-02 8.76544712e-02 1.00000000e+00
 5.57773682e-02 8.44254514e-02 1.00000000e+00
 5.01996314e-02 8.29466760e-02 1.00000000e+00
 4.51796682e-02 7.99410454e-02 1.00000000e+00
 4.06617014e-02 7.61985888e-02 1.00000000e+00
 3.65955313e-02 7.16962688e-02 1.00000000e+00
 3.29359781e-02 6.85789736e-02 1.00000000e+00
 2.96423803e-02 6.09635292e-02 1.00000000e+00
 2.66781423e-02 5.41508135e-02 1.00000000e+00
 2.40103281e-02 5.04335919e-02 1.00000000e+00
 2.16092953e-02 4.15596871e-02 1.00000000e+00
 1.94483657e-02 3.32265423e-02 1.00000000e+00
 1.75035292e-02 2.66076676e-02 1.00000000e+00
 1.57531762e-02 1.94992460e-02 1.00000000e+00
 1.41778586e-02 1.35850739e-02 1.00000000e+00
 1.27600728e-02 9.13132290e-03 1.00000000e+00
 1.14840655e-02 5.54798798e-03 1.00000000e+00
 1.03356589e-02 3.37187119e-03 1.00000000e+00
 9.30209304e-03 1.51692221e-03 1.00000000e+00
 8.37188374e-03 7.70006011e-04 1.00000000e+00
 7.53469536e-03 2.16603177e-04 1.00000000e+00
 6.78122583e-03 5.06945160e-03 1.00000000e+00
 6.10310324e-03 2.60247062e-02 1.00000000e+00
 5.49279292e-03 5.70220863e-02 1.00000000e+00
 4.94351363e-03 7.40287496e-02 1.00000000e+00
 4.44916226e-03 9.10388671e-02 1.00000000e+00
 4.00424604e-03 9.80464372e-02 1.00000000e+00
 3.60382143e-03 9.80515971e-02 1.00000000e+00
 3.24343929e-03 1.00058501e-01 1.00000000e+00
 2.91909536e-03 1.00065003e-01 1.00000000e+00
 2.62718583e-03 1.00072228e-01 1.00000000e+00
 2.36446724e-03 1.00080255e-01 1.00000000e+00
 2.12802052e-03 1.00089175e-01 1.00000000e+00
 1.91521847e-03 1.00099087e-01 1.00000000e+00
 1.72369662e-03 1.00110101e-01 1.00000000e+00
 1.55132696e-03 1.00122340e-01 1.00000000e+00
 1.39619426e-03 1.00135940e-01 1.00000000e+00
 1.25657484e-03 1.00151053e-01 1.00000000e+00
 1.13091735e-03 1.00167847e-01 1.00000000e+00
 1.01782562e-03 1.00186510e-01 1.00000000e+00
 9.16043055e-04 1.00207248e-01 1.00000000e+00
 8.24438750e-04 1.00230295e-01 1.00000000e+00
 7.41994875e-04 1.00255908e-01 1.00000000e+00
 6.67795387e-04 1.00284371e-01 1.00000000e+00
 6.01015849e-04 1.00316005e-01 1.00000000e+00
 5.40914264e-04 1.00351161e-01 1.00000000e+00
 4.86822837e-04 1.00390235e-01 1.00000000e+00
 4.38140554e-04 1.00433662e-01 1.00000000e+00
 3.94326498e-04 1.00481932e-01 1.00000000e+00
 3.54893848e-04 1.00535584e-01 1.00000000e+00
 3.19404464e-04 1.00595222e-01 1.00000000e+00
 2.87464017e-04 1.00661517e-01 1.00000000e+00
 2.58717616e-04 1.00735216e-01 1.00000000e+00
 2.32845854e-04 1.00817149e-01 1.00000000e+00
 2.09561269e-04 1.00908243e-01 1.00000000e+00
 1.88605142e-04 1.01009529e-01 1.00000000e+00
 1.69744628e-04 1.01122156e-01 1.00000000e+00
 1.52770165e-04 1.01247405e-01 1.00000000e+00
 1.37493148e-04 1.01386702e-01 1.00000000e+00
 1.23743833e-04 1.01541640e-01 1.00000000e+00
 1.11369450e-04 1.01713996e-01 1.00000000e+00
 1.00232505e-04 1.01905753e-01 1.00000000e+00
 9.02092546e-05 1.02119124e-01 1.00000000e+00
 8.11883292e-05 1.02356584e-01 1.00000000e+00
 7.30694962e-05 1.02620899e-01 1.00000000e+00
 6.57625466e-05 1.02915164e-01 1.00000000e+00
 5.91862920e-05 1.03242843e-01 1.00000000e+00
 5.32676628e-05 1.03607819e-01 1.00000000e+00
 4.79408965e-05 1.04014445e-01 1.00000000e+00
 4.31468068e-05 1.04467607e-01 1.00000000e+00
 3.88321262e-05 1.04972797e-01 1.00000000e+00
 3.49489135e-05 1.05536190e-01 1.00000000e+00
 3.14540222e-05 1.06164744e-01 1.00000000e+00
 2.83086200e-05 1.06866303e-01 1.00000000e+00
 2.54777580e-05 1.07649729e-01 1.00000000e+00
 2.29299822e-05 1.08525047e-01 1.00000000e+00
 2.06369840e-05 1.09503614e-01 1.00000000e+00
 1.85732856e-05 1.10598324e-01 1.00000000e+00
 1.67159570e-05 1.11823843e-01 1.00000000e+00
 1.50443613e-05 1.13196887e-01 1.00000000e+00
 1.35399252e-05 1.14736551e-01 1.00000000e+00
 1.21859327e-05 1.16464698e-01 1.00000000e+00
 1.09673394e-05 1.18406424e-01 1.00000000e+00
 9.87060545e-06 1.20590609e-01 1.00000000e+00
 8.88354491e-06 1.23050577e-01 1.00000000e+00
 7.99519041e-06 1.25824887e-01 1.00000000e+00
 7.19567137e-06 1.28958283e-01 1.00000000e+00
 6.47610424e-06 1.32502831e-01 1.00000000e+00
 5.82849381e-06 1.36519294e-01 1.00000000e+00
 5.24564443e-06 1.41078778e-01 1.00000000e+00
 4.72107999e-06 1.46264715e-01 1.00000000e+00
 4.24897199e-06 1.52175238e-01 1.00000000e+00
 3.82407479e-06 1.58926012e-01 1.00000000e+00
 3.44166731e-06 1.66653595e-01 1.00000000e+00
 3.09750058e-06 1.75519371e-01 1.00000000e+00
 2.78775052e-06 1.85714095e-01 1.00000000e+00
 2.50897547e-06 1.97463015e-01 1.00000000e+00
 2.25807792e-06 2.11031417e-01 1.00000000e+00
 2.03227013e-06 2.26730278e-01 1.00000000e+00
 1.82904312e-06 2.44921361e-01 1.00000000e+00
 1.64613881e-06 2.66020591e-01 1.00000000e+00
 1.48152493e-06 2.90497775e-01 1.00000000e+00
 1.33337243e-06 3.18869581e-01 1.00000000e+00
 1.20003519e-06 3.51681182e-01 1.00000000e+00
 1.08003167e-06 3.89470076e-01 1.00000000e+00
 9.72028503e-07 4.32703736e-01 1.00000000e+00
 8.74825653e-07 4.81681857e-01 1.00000000e+00
 7.87343088e-07 5.36395948e-01 1.00000000e+00
 7.08608779e-07 5.96347240e-01 1.00000000e+00
 6.37747901e-07 6.60342686e-01 1.00000000e+00
 5.73973111e-07 7.26321848e-01 1.00000000e+00
 5.16575800e-07 7.91311266e-01 1.00000000e+00
 4.64918220e-07 8.51637652e-01 1.00000000e+00
 4.18426398e-07 9.03511049e-01 1.00000000e+00
 3.76583758e-07 9.43954152e-01 1.00000000e+00
 3.38925382e-07 9.71791214e-01 1.00000000e+00
 3.05032844e-07 9.88156490e-01 1.00000000e+00
 2.74529560e-07 9.96045319e-01 1.00000000e+00
 2.47076604e-07 9.99010650e-01 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k3_unreg.dat <==
 1.00000000e+00 1.00000268e-01 1.00000268e-01
 9.00000000e-01 1.00000298e-01 1.00000298e-01
 8.10000000e-01 1.00000331e-01 1.00000331e-01
 7.29000000e-01 1.00000368e-01 1.00000368e-01
 6.56100000e-01 1.00000409e-01 1.00000409e-01
 5.90490000e-01 1.00000454e-01 1.00000454e-01
 5.31441000e-01 1.00000505e-01 1.00000505e-01
 4.78296900e-01 1.00000561e-01 1.00000561e-01
 4.30467210e-01 1.00000623e-01 1.00000623e-01
 3.87420489e-01 1.00000692e-01 1.00000692e-01
 3.48678440e-01 1.00000769e-01 1.00000769e-01
 3.13810596e-01 1.00000855e-01 1.00000855e-01
 2.82429536e-01 1.00000950e-01 1.00000950e-01
 2.54186583e-01 1.00001055e-01 1.00001055e-01
 2.28767925e-01 1.00001173e-01 1.00001173e-01
 2.05891132e-01 1.00001303e-01 1.00001303e-01
 1.85302019e-01 1.00001448e-01 1.00001448e-01
 1.66771817e-01 1.00001609e-01 1.00001609e-01
 1.50094635e-01 1.00001787e-01 1.00001787e-01
 1.35085172e-01 1.00001986e-01 1.00001986e-01
 1.21576655e-01 1.00002207e-01 1.00002207e-01
 1.09418989e-01 1.00002452e-01 1.00002452e-01
 9.84770902e-02 1.00002724e-01 1.00002724e-01
 8.86293812e-02 1.00003027e-01 1.00003027e-01
 7.97664431e-02 1.00003363e-01 1.00003363e-01
 7.17897988e-02 1.00003737e-01 1.00003737e-01
 6.46108189e-02 1.00004152e-01 1.00004152e-01
 5.81497370e-02 1.00004614e-01 1.00004614e-01
 5.23347633e-02 1.00005126e-01 1.00005126e-01
 4.71012870e-02 1.00005696e-01 1.00005696e-01
 4.23911583e-02 1.00006329e-01 1.00006329e-01
 3.81520424e-02 1.00007032e-01 1.00007032e-01
 3.43368382e-02 1.00007814e-01 1.00007814e-01
 3.09031544e-02 1.00008682e-01 1.00008682e-01
 2.78128389e-02 1.00009646e-01 1.00009646e-01
 2.50315550e-02 1.00010718e-01 1.00010718e-01
 2.25283995e-02 1.00011909e-01 1.00011909e-01
 2.02755596e-02 1.00013233e-01 1.00013233e-01
 1.82480036e-02 1.00014703e-01 1.00014703e-01
 1.64232033e-02 1.00016337e-01 1.00016337e-01
 1.47808829e-02 1.00018152e-01 1.00018152e-01
 1.33027946e-02 1.00020169e-01 1.00020169e-01
 1.19725152e-02 1.00022410e-01 1.00022410e-01
 1.07752637e-02 1.00024900e-01 1.00024900e-01
 9.69773730e-03 1.00027667e-01 1.00027667e-01
 8.72796357e-03 1.00030742e-01 1.00030742e-01
 7.85516721e-03 1.00034158e-01 1.00034158e-01
 7.06965049e-03 1.00037954e-01 1.00037954e-01
 6.36268544e-03 1.00042172e-01 1.00042172e-01
 5.72641690e-03 1.00046858e-01 1.00046858e-01
 5.15377521e-03 1.00052066e-01 1.00052066e-01
 4.63839769e-03 1.00057852e-01 1.00057852e-01
 4.17455792e-03 1.00064281e-01 1.00064281e-01
 3.75710213e-03 1.00071426e-01 1.00071426e-01
 3.38139191e-03 1.00079364e-01 1.00079364e-01
 3.04325272e-03 1.00088185e-01 1.00088185e-01
 2.73892745e-03 1.00097987e-01 1.00097987e-01
 2.46503470e-03 1.00108879e-01 1.00108879e-01
 2.21853123e-03 1.00120982e-01 1.00120982e-01
 1.99667811e-03 1.00134431e-01 1.00134431e-01
 1.79701030e-03 1.00149376e-01 1.00149376e-01
 1.61730927e-03 1.00165983e-01 1.00165983e-01
 1.45557834e-03 1.00184438e-01 1.00184438e-01
 1.31002051e-03 1.00204947e-01 1.00204947e-01
 1.17901846e-03 1.00227737e-01 1.00227737e-01
 1.06111661e-03 1.00253065e-01 1.00253065e-01
 9.55004951e-04 1.00281212e-01 1.00281212e-01
 8.59504456e-04 1.00312493e-01 1.00312493e-01
 7.73554010e-04 1.00347259e-01 1.00347259e-01
 6.96198609e-04 1.00385897e-01 1.00385897e-01
 6.26578748e-04 1.00428842e-01 1.00428842e-01
 5.63920873e-04 1.00476573e-01 1.00476573e-01
 5.07528786e-04 1.00529628e-01 1.00529628e-01
 4.56775907e-04 1.00588602e-01 1.00588602e-01
 4.11098317e-04 1.00654158e-01 1.00654158e-01
 3.69988485e-04 1.00727034e-01 1.00727034e-01
 3.32989637e-04 1.00808053e-01 1.00808053e-01
 2.99690673e-04 1.00898130e-01 1.00898130e-01
 2.69721606e-04 1.00998284e-01 1.00998284e-01
 2.42749445e-04 1.01109651e-01 1.01109651e-01
 2.18474501e-04 1.01233498e-01 1.01233498e-01
 1.96627050e-04 1.01371234e-01 1.01371234e-01
 1.76964345e-04 1.01524435e-01 1.01524435e-01
 1.59267911e-04 1.01694856e-01 1.01694856e-01
 1.43341120e-04 1.01884457e-01 1.01884457e-01
 1.29007008e-04 1.02095425e-01 1.02095425e-01
 1.16106307e-04 1.02330208e-01 1.02330208e-01
 1.04495676e-04 1.02591538e-01 1.02591538e-01
 9.40461087e-05 1.02882473e-01 1.02882473e-01
 8.46414978e-05 1.03206436e-01 1.03206436e-01
 7.61773480e-05 1.03567264e-01 1.03567264e-01
 6.85596132e-05 1.03969256e-01 1.03969256e-01
 6.17036519e-05 1.04417240e-01 1.04417240e-01
 5.55332867e-05 1.04916639e-01 1.04916639e-01
 4.99799581e-05 1.05473551e-01 1.05473551e-01
 4.49819622e-05 1.06094847e-01 1.06094847e-01
 4.04837660e-05 1.06788272e-01 1.06788272e-01
 3.64353894e-05 1.07562573e-01 1.07562573e-01
 3.27918505e-05 1.08427643e-01 1.08427643e-01
 2.95126654e-05 1.09394690e-01 1.09394690e-01
 2.65613989e-05 1.10476436e-01 1.10476436e-01
 2.39052590e-05 1.11687345e-01 1.11687345e-01
 2.15147331e-05 1.13043901e-01 1.13043901e-01
 1.93632598e-05 1.14564931e-01 1.14564931e-01
 1.74269338e-05 1.16271984e-01 1.16271984e-01
 1.56842404e-05 1.18189789e-01 1.18189789e-01
 1.41158164e-05 1.20346795e-01 1.20346795e-01
 1.27042347e-05 1.22775821e-01 1.22775821e-01
 1.14338113e-05 1.25514830e-01 1.25514830e-01
 1.02904301e-05 1.28607859e-01 1.28607859e-01
 9.26138713e-06 1.32106140e-01 1.32106140e-01
 8.33524842e-06 1.36069440e-01 1.36069440e-01
 7.50172358e-06 1.40567683e-01 1.40567683e-01
 6.75155122e-06 1.45682889e-01 1.45682889e-01
 6.07639610e-06 1.51511510e-01 1.51511510e-01
 5.46875649e-06 1.58167203e-01 1.58167203e-01
 4.92188084e-06 1.65784136e-01 1.65784136e-01
 4.42969275e-06 1.74520859e-01 1.74520859e-01
 3.98672348e-06 1.84564785e-01 1.84564785e-01
 3.58805113e-06 1.96137249e-01 1.96137249e-01
 3.22924602e-06 2.09499024e-01 2.09499024e-01
 2.90632142e-06 2.24955992e-01 2.24955992e-01
 2.61568927e-06 2.42864331e-01 2.42864331e-01
 2.35412035e-06 2.63634159e-01 2.63634159e-01
 2.11870831e-06 2.87729756e-01 2.87729756e-01
 1.90683748e-06 3.15663450e-01 3.15663450e-01
 1.71615373e-06 3.47978736e-01 3.47978736e-01
 1.54453836e-06 3.85216343e-01 3.85216343e-01
 1.39008452e-06 4.27855099e-01 4.27855099e-01
 1.25107607e-06 4.76218341e-01 4.76218341e-01
 1.12596846e-06 5.30338198e-01 5.30338198e-01
 1.01337162e-06 5.89777410e-01 5.89777410e-01
 9.12034456e-07 6.53425853e-01 6.53425853e-01
 8.20831010e-07 7.19320373e-01 7.19320373e-01
 7.38747909e-07 7.84579790e-01 7.84579790e-01
 6.64873118e-07 8.45584308e-01 8.45584308e-01
 5.98385807e-07 8.98517071e-01 8.98517071e-01
 5.38547226e-07 9.40265051e-01 9.40265051e-01
 4.84692503e-07 9.69424175e-01 9.69424175e-01
 4.36223253e-07 9.86886574e-01 9.86886574e-01
 3.92600928e-07 9.95502085e-01 9.95502085e-01
 3.53340835e-07 9.98836030e-01 9.98836030e-01
 3.18006751e-07 9.99788709e-01 9.99788709e-01
 2.86206076e-07 9.99975431e-01 9.99975431e-01
 2.57585469e-07 9.99998366e-01 9.99998366e-01
 2.31826922e-07 9.99999946e-01 9.99999946e-01
 2.08644230e-07 9.99999999e-01 9.99999999e-01
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k7_M100.dat <==
 2.26274170e+01 7.51802819e-02 8.10000000e-01
 2.03646753e+01 7.16720994e-02 7.90000000e-01
 1.83282078e+01 7.37501958e-02 8.10000000e-01
 1.64953870e+01 7.55205765e-02 8.40000000e-01
 1.48458483e+01 7.21036889e-02 8.10000000e-01
 1.33612635e+01 6.58360805e-02 7.40000000e-01
 1.20251371e+01 6.48310253e-02 7.30000000e-01
 1.08226234e+01 6.91578647e-02 8.10000000e-01
 9.74036106e+00 5.85373445e-02 6.70000000e-01
 8.76632496e+00 6.13424406e-02 7.30000000e-01
 7.88969246e+00 5.23775352e-02 6.20000000e-01
 7.10072322e+00 6.10509903e-02 7.40000000e-01
 6.39065089e+00 5.90378392e-02 7.10000000e-01
 5.75158581e+00 5.67164370e-02 7.00000000e-01
 5.17642722e+00 4.77620058e-02 5.90000000e-01
 4.65878450e+00 5.92293541e-02 7.10000000e-01
 4.19290605e+00 6.18062811e-02 7.70000000e-01
 3.77361545e+00 5.97164485e-02 7.70000000e-01
 3.39625390e+00 6.51439078e-02 7.80000000e-01
 3.05662851e+00 6.40005584e-02 7.70000000e-01
 2.75096566e+00 6.68030148e-02 8.30000000e-01
 2.47586909e+00 6.77454412e-02 8.30000000e-01
 2.22828219e+00 7.30888878e-02 9.00000000e-01
 2.00545397e+00 7.02634834e-02 8.60000000e-01
 1.80490857e+00 7.57667027e-02 9.00000000e-01
 1.62441771e+00 7.88872559e-02 9.30000000e-01
 1.46197594e+00 8.71657510e-02 9.70000000e-01
 1.31577835e+00 8.66275972e-02 9.80000000e-01
 1.18420051e+00 8.73377540e-02 1.00000000e+00
 1.06578046e+00 9.06478762e-02 9.90000000e-01
 9.59202415e-01 9.37676446e-02 1.00000000e+00
 8.63282174e-01 9.48916630e-02 1.00000000e+00
 7.76953956e-01 9.57631560e-02 1.00000000e+00
 6.99258561e-01 9.58443080e-02 1.00000000e+00
 6.29332705e-01 9.52837717e-02 1.00000000e+00
 5.66399434e-01 9.47494140e-02 1.00000000e+00
 5.09759491e-01 9.54066770e-02 1.00000000e+00
 4.58783542e-01 9.54679797e-02 1.00000000e+00
 4.12905188e-01 9.42883714e-02 1.00000000e+00
 3.71614669e-01 9.46908505e-02 1.00000000e+00
 3.34453202e-01 9.43651594e-02 1.00000000e+00
 3.01007882e-01 9.36501388e-02 1.00000000e+00
 2.70907094e-01 9.27193201e-02 1.00000000e+00
 2.43816384e-01 9.42568728e-02 1.00000000e+00
 2.19434746e-01 9.27824985e-02 1.00000000e+00
 1.97491271e-01 9.26127372e-02 1.00000000e+00
 1.77742144e-01 9.23089589e-02 1.00000000e+00
 1.59967930e-01 9.10932518e-02 1.00000000e+00
 1.43971137e-01 9.06258109e-02 1.00000000e+00
 1.29574023e-01 8.94434601e-02 1.00000000e+00
 1.16616621e-01 8.92368408e-02 1.00000000e+00
 1.04954959e-01 8.71794525e-02 1.00000000e+00
 9.44594628e-02 8.66081604e-02 1.00000000e+00
 8.50135165e-02 8.39860386e-02 1.00000000e+00
 7.65121649e-02 8.27094518e-02 1.00000000e+00
 6.88609484e-02 7.89800208e-02 1.00000000e+00
 6.19748535e-02 7.59608351e-02 1.00000000e+00
 5.57773682e-02 7.29457839e-02 1.00000000e+00
 5.01996314e-02 6.54476516e-02 1.00000000e+00
 4.51796682e-02 5.88707649e-02 1.00000000e+00
 4.06617014e-02 5.25247046e-02 1.00000000e+00
 3.65955313e-02 5.09696746e-02 1.00000000e+00
 3.29359781e-02 3.76036412e-02 1.00000000e+00
 2.96423803e-02 3.04209758e-02 1.00000000e+00
 2.66781423e-02 2.19738652e-02 1.00000000e+00
 2.40103281e-02 1.71067395e-02 1.00000000e+00
 2.16092953e-02 9.91098792e-03 1.00000000e+00
 1.94483657e-02 6.34555580e-03 1.00000000e+00
 1.75035292e-02 3.12848904e-03 1.00000000e+00
 1.57531762e-02 1.93468542e-03 1.00000000e+00
 1.41778586e-02 8.38452238e-04 1.00000000e+00
 1.27600728e-02 4.25742863e-04 1.00000000e+00
 1.14840655e-02 3.76862043e-04 1.00000000e+00
 1.03356589e-02 1.44128736e-04 1.00000000e+00
 9.30209304e-03 9.49905060e-05 1.00000000e+00
 8.37188374e-03 7.01236799e-03 1.00000000e+00
 7.53469536e-03 2.70024615e-02 1.00000000e+00
 6.78122583e-03 5.40016269e-02 1.00000000e+00
 6.10310324e-03 8.20024075e-02 1.00000000e+00
 5.49279292e-03 9.60030878e-02 1.00000000e+00
 4.94351363e-03 9.90035380e-02 1.00000000e+00
 4.44916226e-03 1.00003971e-01 1.00000000e+00
 4.00424604e-03 1.00004412e-01 1.00000000e+00
 3.60382143e-03 9.91965609e-02 1.00000000e+00
 3.24343929e-03 1.00005447e-01 1.00000000e+00
 2.91909536e-03 1.00006052e-01 1.00000000e+00
 2.62718583e-03 1.00006725e-01 1.00000000e+00
 2.36446724e-03 1.00007472e-01 1.00000000e+00
 2.12802052e-03 1.00008302e-01 1.00000000e+00
 1.91521847e-03 1.00009225e-01 1.00000000e+00
 1.72369662e-03 1.00010250e-01 1.00000000e+00
 1.55132696e-03 1.00011389e-01 1.00000000e+00
 1.39619426e-03 1.00012654e-01 1.00000000e+00
 1.25657484e-03 1.00014060e-01 1.00000000e+00
 1.13091735e-03 1.00015623e-01 1.00000000e+00
 1.01782562e-03 1.00017358e-01 1.00000000e+00
 9.16043055e-04 1.00019287e-01 1.00000000e+00
 8.24438750e-04 1.00021430e-01 1.00000000e+00
 7.41994875e-04 1.00023812e-01 1.00000000e+00
 6.67795387e-04 1.00026458e-01 1.00000000e+00
 6.01015849e-04 1.00029398e-01 1.00000000e+00
 5.40914264e-04 1.00032665e-01 1.00000000e+00
 4.86822837e-04 1.00036295e-01 1.00000000e+00
 4.38140554e-04 1.00040328e-01 1.00000000e+00
 3.94326498e-04 1.00044810e-01 1.00000000e+00
 3.54893848e-04 1.00049789e-01 1.00000000e+00
 3.19404464e-04 1.00055323e-01 1.00000000e+00
 2.87464017e-04 1.00061471e-01 1.00000000e+00
 2.58717616e-04 1.00068303e-01 1.00000000e+00
 2.32845854e-04 1.00075894e-01 1.00000000e+00
 2.09561269e-04 1.00084329e-01 1.00000000e+00
 1.88605142e-04 1.00093703e-01 1.00000000e+00
 1.69744628e-04 1.00104118e-01 1.00000000e+00
 1.52770165e-04 1.00115692e-01 1.00000000e+00
 1.37493148e-04 1.00128552e-01 1.00000000e+00
 1.23743833e-04 1.00142843e-01 1.00000000e+00
 1.11369450e-04 1.00158724e-01 1.00000000e+00
 1.00232505e-04 1.00176371e-01 1.00000000e+00
 9.02092546e-05 1.00195982e-01 1.00000000e+00
 8.11883292e-05 1.00217775e-01 1.00000000e+00
 7.30694962e-05 1.00241994e-01 1.00000000e+00
 6.57625466e-05 1.00268908e-01 1.00000000e+00
 5.91862920e-05 1.00298819e-01 1.00000000e+00
 5.32676628e-05 1.00332062e-01 1.00000000e+00
 4.79408965e-05 1.00369007e-01 1.00000000e+00
 4.31468068e-05 1.00410069e-01 1.00000000e+00
 3.88321262e-05 1.00455708e-01 1.00000000e+00
 3.49489135e-05 1.00506436e-01 1.00000000e+00
 3.14540222e-05 1.00562822e-01 1.00000000e+00
 2.83086200e-05 1.00625500e-01 1.00000000e+00
 2.54777580e-05 1.00695175e-01 1.00000000e+00
 2.29299822e-05 1.00772634e-01 1.00000000e+00
 2.06369840e-05 1.00858750e-01 1.00000000e+00
 1.85732856e-05 1.00954498e-01 1.00000000e+00
 1.67159570e-05 1.01060962e-01 1.00000000e+00
 1.50443613e-05 1.01179351e-01 1.00000000e+00
 1.35399252e-05 1.01311013e-01 1.00000000e+00
 1.21859327e-05 1.01457451e-01 1.00000000e+00
 1.09673394e-05 1.01620340e-01 1.00000000e+00
 9.87060545e-06 1.01801551e-01 1.00000000e+00
 8.88354491e-06 1.02003173e-01 1.00000000e+00
 7.99519041e-06 1.02227537e-01 1.00000000e+00
 7.19567137e-06 1.02477252e-01 1.00000000e+00
 6.47610424e-06 1.02755232e-01 1.00000000e+00
 5.82849381e-06 1.03064742e-01 1.00000000e+00
 5.24564443e-06 1.03409435e-01 1.00000000e+00
 4.72107999e-06 1.03793408e-01 1.00000000e+00
 4.24897199e-06 1.04221256e-01 1.00000000e+00
 3.82407479e-06 1.04698141e-01 1.00000000e+00
 3.44166731e-06 1.05229864e-01 1.00000000e+00
 3.09750058e-06 1.05822956e-01 1.00000000e+00
 2.78775052e-06 1.06484777e-01 1.00000000e+00
 2.50897547e-06 1.07223632e-01 1.00000000e+00
 2.25807792e-06 1.08048910e-01 1.00000000e+00
 2.03227013e-06 1.08971238e-01 1.00000000e+00
 1.82904312e-06 1.10002668e-01 1.00000000e+00
 1.64613881e-06 1.11156897e-01 1.00000000e+00
 1.48152493e-06 1.12449515e-01 1.00000000e+00
 1.33337243e-06 1.13898311e-01 1.00000000e+00
 1.20003519e-06 1.15523629e-01 1.00000000e+00
 1.08003167e-06 1.17348788e-01 1.00000000e+00
 9.72028503e-07 1.19400587e-01 1.00000000e+00
 8.74825653e-07 1.21709904e-01 1.00000000e+00
 7.87343088e-07 1.24312416e-01 1.00000000e+00
 7.08608779e-07 1.27249459e-01 1.00000000e+00
 6.37747901e-07 1.30569062e-01 1.00000000e+00
 5.73973111e-07 1.34327192e-01 1.00000000e+00
 5.16575800e-07 1.38589246e-01 1.00000000e+00
 4.64918220e-07 1.43431853e-01 1.00000000e+00
 4.18426398e-07 1.48945031e-01 1.00000000e+00
 3.76583758e-07 1.55234767e-01 1.00000000e+00
 3.38925382e-07 1.62426090e-01 1.00000000e+00
 3.05032844e-07 1.70666695e-01 1.00000000e+00
 2.74529560e-07 1.80131166e-01 1.00000000e+00
 2.47076604e-07 1.91025795e-01 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l10_k7_unreg.dat <==
 1.00000000e+00 1.00000025e-01 1.00000025e-01
 9.00000000e-01 1.00000028e-01 1.00000028e-01
 8.10000000e-01 1.00000031e-01 1.00000031e-01
 7.29000000e-01 1.00000034e-01 1.00000034e-01
 6.56100000e-01 1.00000038e-01 1.00000038e-01
 5.90490000e-01 1.00000042e-01 1.00000042e-01
 5.31441000e-01 1.00000047e-01 1.00000047e-01
 4.78296900e-01 1.00000052e-01 1.00000052e-01
 4.30467210e-01 1.00000058e-01 1.00000058e-01
 3.87420489e-01 1.00000064e-01 1.00000064e-01
 3.48678440e-01 1.00000072e-01 1.00000072e-01
 3.13810596e-01 1.00000080e-01 1.00000080e-01
 2.82429536e-01 1.00000088e-01 1.00000088e-01
 2.54186583e-01 1.00000098e-01 1.00000098e-01
 2.28767925e-01 1.00000109e-01 1.00000109e-01
 2.05891132e-01 1.00000121e-01 1.00000121e-01
 1.85302019e-01 1.00000135e-01 1.00000135e-01
 1.66771817e-01 1.00000150e-01 1.00000150e-01
 1.50094635e-01 1.00000166e-01 1.00000166e-01
 1.35085172e-01 1.00000185e-01 1.00000185e-01
 1.21576655e-01 1.00000206e-01 1.00000206e-01
 1.09418989e-01 1.00000228e-01 1.00000228e-01
 9.84770902e-02 1.00000254e-01 1.00000254e-01
 8.86293812e-02 1.00000282e-01 1.00000282e-01
 7.97664431e-02 1.00000313e-01 1.00000313e-01
 7.17897988e-02 1.00000348e-01 1.00000348e-01
 6.46108189e-02 1.00000387e-01 1.00000387e-01
 5.81497370e-02 1.00000430e-01 1.00000430e-01
 5.23347633e-02 1.00000477e-01 1.00000477e-01
 4.71012870e-02 1.00000530e-01 1.00000530e-01
 4.23911583e-02 1.00000589e-01 1.00000589e-01
 3.81520424e-02 1.00000655e-01 1.00000655e-01
 3.43368382e-02 1.00000728e-01 1.00000728e-01
 3.09031544e-02 1.00000808e-01 1.00000808e-01
 2.78128389e-02 1.00000898e-01 1.00000898e-01
 2.50315550e-02 1.00000998e-01 1.00000998e-01
 2.25283995e-02 1.00001109e-01 1.00001109e-01
 2.02755596e-02 1.00001232e-01 1.00001232e-01
 1.82480036e-02 1.00001369e-01 1.00001369e-01
 1.64232033e-02 1.00001521e-01 1.00001521e-01
 1.47808829e-02 1.00001690e-01 1.00001690e-01
 1.33027946e-02 1.00001878e-01 1.00001878e-01
 1.19725152e-02 1.00002087e-01 1.00002087e-01
 1.07752637e-02 1.00002319e-01 1.00002319e-01
 9.69773730e-03 1.00002576e-01 1.00002576e-01
 8.72796357e-03 1.00002863e-01 1.00002863e-01
 7.85516721e-03 1.00003181e-01 1.00003181e-01
 7.06965049e-03 1.00003534e-01 1.00003534e-01
 6.36268544e-03 1.00003927e-01 1.00003927e-01
 5.72641690e-03 1.00004363e-01 1.00004363e-01
 5.15377521e-03 1.00004848e-01 1.00004848e-01
 4.63839769e-03 1.00005387e-01 1.00005387e-01
 4.17455792e-03 1.00005985e-01 1.00005985e-01
 3.75710213e-03 1.00006650e-01 1.00006650e-01
 3.38139191e-03 1.00007389e-01 1.00007389e-01
 3.04325272e-03 1.00008210e-01 1.00008210e-01
 2.73892745e-03 1.00009122e-01 1.00009122e-01
 2.46503470e-03 1.00010136e-01 1.00010136e-01
 2.21853123e-03 1.00011262e-01 1.00011262e-01
 1.99667811e-03 1.00012514e-01 1.00012514e-01
 1.79701030e-03 1.00013904e-01 1.00013904e-01
 1.61730927e-03 1.00015449e-01 1.00015449e-01
 1.45557834e-03 1.00017166e-01 1.00017166e-01
 1.31002051e-03 1.00019073e-01 1.00019073e-01
 1.17901846e-03 1.00021193e-01 1.00021193e-01
 1.06111661e-03 1.00023548e-01 1.00023548e-01
 9.55004951e-04 1.00026164e-01 1.00026164e-01
 8.59504456e-04 1.00029072e-01 1.00029072e-01
 7.73554010e-04 1.00032302e-01 1.00032302e-01
 6.96198609e-04 1.00035892e-01 1.00035892e-01
 6.26578748e-04 1.00039880e-01 1.00039880e-01
 5.63920873e-04 1.00044312e-01 1.00044312e-01
 5.07528786e-04 1.00049237e-01 1.00049237e-01
 4.56775907e-04 1.00054709e-01 1.00054709e-01
 4.11098317e-04 1.00060789e-01 1.00060789e-01
 3.69988485e-04 1.00067545e-01 1.00067545e-01
 3.32989637e-04 1.00075052e-01 1.00075052e-01
 2.99690673e-04 1.00083393e-01 1.00083393e-01
 2.69721606e-04 1.00092662e-01 1.00092662e-01
 2.42749445e-04 1.00102962e-01 1.00102962e-01
 2.18474501e-04 1.00114407e-01 1.00114407e-01
 1.96627050e-04 1.00127125e-01 1.00127125e-01
 1.76964345e-04 1.00141257e-01 1.00141257e-01
 1.59267911e-04 1.00156961e-01 1.00156961e-01
 1.43341120e-04 1.00174412e-01 1.00174412e-01
 1.29007008e-04 1.00193805e-01 1.00193805e-01
 1.16106307e-04 1.00215356e-01 1.00215356e-01
 1.04495676e-04 1.00239305e-01 1.00239305e-01
 9.40461087e-05 1.00265921e-01 1.00265921e-01
 8.46414978e-05 1.00295499e-01 1.00295499e-01
 7.61773480e-05 1.00328372e-01 1.00328372e-01
 6.85596132e-05 1.00364906e-01 1.00364906e-01
 6.17036519e-05 1.00405511e-01 1.00405511e-01
 5.55332867e-05 1.00450642e-01 1.00450642e-01
 4.99799581e-05 1.00500804e-01 1.00500804e-01
 4.49819622e-05 1.00556562e-01 1.00556562e-01
 4.04837660e-05 1.00618542e-01 1.00618542e-01
 3.64353894e-05 1.00687440e-01 1.00687440e-01
 3.27918505e-05 1.00764035e-01 1.00764035e-01
 2.95126654e-05 1.00849190e-01 1.00849190e-01
 2.65613989e-05 1.00943868e-01 1.00943868e-01
 2.39052590e-05 1.01049141e-01 1.01049141e-01
 2.15147331e-05 1.01166206e-01 1.01166206e-01
 1.93632598e-05 1.01296394e-01 1.01296394e-01
 1.74269338e-05 1.01441190e-01 1.01441190e-01
 1.56842404e-05 1.01602251e-01 1.01602251e-01
 1.41158164e-05 1.01781427e-01 1.01781427e-01
 1.27042347e-05 1.01980780e-01 1.01980780e-01
 1.14338113e-05 1.02202617e-01 1.02202617e-01
 1.02904301e-05 1.02449514e-01 1.02449514e-01
 9.26138713e-06 1.02724352e-01 1.02724352e-01
 8.33524842e-06 1.03030356e-01 1.03030356e-01
 7.50172358e-06 1.03371136e-01 1.03371136e-01
 6.75155122e-06 1.03750739e-01 1.03750739e-01
 6.07639610e-06 1.04173706e-01 1.04173706e-01
 5.46875649e-06 1.04645133e-01 1.04645133e-01
 4.92188084e-06 1.05170751e-01 1.05170751e-01
 4.42969275e-06 1.05757009e-01 1.05757009e-01
 3.98672348e-06 1.06411174e-01 1.06411174e-01
 3.58805113e-06 1.07141444e-01 1.07141444e-01
 3.22924602e-06 1.07957087e-01 1.07957087e-01
 2.90632142e-06 1.08868589e-01 1.08868589e-01
 2.61568927e-06 1.09887845e-01 1.09887845e-01
 2.35412035e-06 1.11028362e-01 1.11028362e-01
 2.11870831e-06 1.12305519e-01 1.12305519e-01
 1.90683748e-06 1.13736856e-01 1.13736856e-01
 1.71615373e-06 1.15342426e-01 1.15342426e-01
 1.54453836e-06 1.17145211e-01 1.17145211e-01
 1.39008452e-06 1.19171616e-01 1.19171616e-01
 1.25107607e-06 1.21452054e-01 1.21452054e-01
 1.12596846e-06 1.24021656e-01 1.24021656e-01
 1.01337162e-06 1.26921113e-01 1.26921113e-01
 9.12034456e-07 1.30197691e-01 1.30197691e-01
 8.20831010e-07 1.33906447e-01 1.33906447e-01
 7.38747909e-07 1.38111703e-01 1.38111703e-01
 6.64873118e-07 1.42888802e-01 1.42888802e-01
 5.98385807e-07 1.48326228e-01 1.48326228e-01
 5.38547226e-07 1.54528140e-01 1.54528140e-01
 4.84692503e-07 1.61617390e-01 1.61617390e-01
 4.36223253e-07 1.69739082e-01 1.69739082e-01
 3.92600928e-07 1.79064732e-01 1.79064732e-01
 3.53340835e-07 1.89797031e-01 1.89797031e-01
 3.18006751e-07 2.02175137e-01 2.02175137e-01
 2.86206076e-07 2.16480323e-01 2.16480323e-01
 2.57585469e-07 2.33041520e-01 2.33041520e-01
 2.31826922e-07 2.52239950e-01 2.52239950e-01
 2.08644230e-07 2.74511457e-01 2.74511457e-01
 1.87779807e-07 3.00344193e-01 3.00344193e-01
 1.69001826e-07 3.30268102e-01 3.30268102e-01
 1.52101643e-07 3.64830935e-01 3.64830935e-01
 1.36891479e-07 4.04553586e-01 4.04553586e-01
 1.23202331e-07 4.49855917e-01 4.49855917e-01
 1.10882098e-07 5.00944064e-01 5.00944064e-01
 9.97938882e-08 5.57654028e-01 5.57654028e-01
 8.98144994e-08 6.19257907e-01 6.19257907e-01
 8.08330495e-08 6.84262853e-01 6.84262853e-01
 7.27497445e-08 7.50270803e-01 7.50270803e-01
 6.54747701e-08 8.14011112e-01 8.14011112e-01
 5.89272931e-08 8.71679606e-01 8.71679606e-01
 5.30345638e-08 9.19662053e-01 9.19662053e-01
 4.77311074e-08 9.55534468e-01 9.55534468e-01
 4.29579966e-08 9.78946707e-01 9.78946707e-01
 3.86621970e-08 9.91817887e-01 9.91817887e-01
 3.47959773e-08 9.97521594e-01 9.97521594e-01
 3.13163796e-08 9.99451567e-01 9.99451567e-01
 2.81847416e-08 9.99918223e-01 9.99918223e-01
 2.53662674e-08 9.99992570e-01 9.99992570e-01
 2.28296407e-08 9.99999637e-01 9.99999637e-01
 2.05466766e-08 9.99999992e-01 9.99999992e-01
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k0_M100.dat <==
 2.26274170e+01 7.01366192e-02 7.70000000e-01
 2.03646753e+01 7.16830221e-02 7.90000000e-01
 1.83282078e+01 6.27008661e-02 6.90000000e-01
 1.64953870e+01 7.32165057e-02 8.10000000e-01
 1.48458483e+01 6.62937533e-02 7.60000000e-01
 1.33612635e+01 6.61165728e-02 7.50000000e-01
 1.20251371e+01 6.30570745e-02 7.20000000e-01
 1.08226234e+01 6.46573944e-02 7.50000000e-01
 9.74036106e+00 6.41096096e-02 7.50000000e-01
 8.76632496e+00 6.34951465e-02 7.50000000e-01
 7.88969246e+00 5.84326927e-02 7.00000000e-01
 7.10072322e+00 5.23414890e-02 6.20000000e-01
 6.39065089e+00 5.39433013e-02 6.60000000e-01
 5.75158581e+00 5.52694148e-02 6.70000000e-01
 5.17642722e+00 5.19643252e-02 6.30000000e-01
 4.65878450e+00 5.70747412e-02 7.30000000e-01
 4.19290605e+00 6.06999927e-02 7.50000000e-01
 3.77361545e+00 4.73079204e-02 6.10000000e-01
 3.39625390e+00 6.47359837e-02 8.40000000e-01
 3.05662851e+00 6.92616728e-02 9.00000000e-01
 2.75096566e+00 6.47140851e-02 8.00000000e-01
 2.47586909e+00 6.11144039e-02 8.00000000e-01
 2.22828219e+00 7.09160346e-02 8.70000000e-01
 2.00545397e+00 7.52000900e-02 8.80000000e-01
 1.80490857e+00 7.92046154e-02 9.40000000e-01
 1.62441771e+00 8.36676443e-02 9.80000000e-01
 1.46197594e+00 7.78006167e-02 9.40000000e-01
 1.31577835e+00 8.24354880e-02 9.40000000e-01
 1.18420051e+00 8.58598275e-02 9.70000000e-01
 1.06578046e+00 9.21992563e-02 9.80000000e-01
 9.59202415e-01 9.25485796e-02 1.00000000e+00
 8.63282174e-01 9.58668852e-02 1.00000000e+00
 7.76953956e-01 9.97742615e-02 1.00000000e+00
 6.99258561e-01 1.00109321e-01 1.00000000e+00
 6.29332705e-01 1.00161558e-01 1.00000000e+00
 5.66399434e-01 1.03212511e-01 1.00000000e+00
 5.09759491e-01 1.02055538e-01 1.00000000e+00
 4.58783542e-01 1.04325641e-01 1.00000000e+00
 4.12905188e-01 1.06887137e-01 1.00000000e+00
 3.71614669e-01 1.07091017e-01 1.00000000e+00
 3.34453202e-01 1.09016104e-01 1.00000000e+00
 3.01007882e-01 1.10250349e-01 1.00000000e+00
 2.70907094e-01 1.12722790e-01 1.00000000e+00
 2.43816384e-01 1.14520746e-01 1.00000000e+00
 2.19434746e-01 1.16880529e-01 1.00000000e+00
 1.97491271e-01 1.19581191e-01 1.00000000e+00
 1.77742144e-01 1.22946933e-01 1.00000000e+00
 1.59967930e-01 1.25921490e-01 1.00000000e+00
 1.43971137e-01 1.30252295e-01 1.00000000e+00
 1.29574023e-01 1.34028252e-01 1.00000000e+00
 1.16616621e-01 1.39837161e-01 1.00000000e+00
 1.04954959e-01 1.49741353e-01 1.00000000e+00
 9.44594628e-02 1.58981965e-01 1.00000000e+00
 8.50135165e-02 1.66759602e-01 1.00000000e+00
 7.65121649e-02 1.79567989e-01 1.00000000e+00
 6.88609484e-02 1.94572243e-01 1.00000000e+00
 6.19748535e-02 2.20766325e-01 1.00000000e+00
 5.57773682e-02 2.35465318e-01 1.00000000e+00
 5.01996314e-02 2.66810060e-01 1.00000000e+00
 4.51796682e-02 3.09898357e-01 1.00000000e+00
 4.06617014e-02 3.66162372e-01 1.00000000e+00
 3.65955313e-02 4.42678120e-01 1.00000000e+00
 3.29359781e-02 5.25141829e-01 1.00000000e+00
 2.96423803e-02 6.19463083e-01 1.00000000e+00
 2.66781423e-02 7.23777034e-01 1.00000000e+00
 2.40103281e-02 8.04069356e-01 1.00000000e+00
 2.16092953e-02 8.84968069e-01 1.00000000e+00
 1.94483657e-02 9.48851245e-01 1.00000000e+00
 1.75035292e-02 9.85059559e-01 1.00000000e+00
 1.57531762e-02 9.94723717e-01 1.00000000e+00
 1.41778586e-02 9.99337892e-01 1.00000000e+00
 1.27600728e-02 9.99896994e-01 1.00000000e+00
 1.14840655e-02 9.99974638e-01 1.00000000e+00
 1.03356589e-02 9.99998746e-01 1.00000000e+00
 9.30209304e-03 9.99999999e-01 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k0_unreg.dat <==
 1.00000000e+00 1.00041344e-01 1.34911660e-01
 9.00000000e-01 1.00045939e-01 1.39252770e-01
 8.10000000e-01 1.00051044e-01 1.44186587e-01
 7.29000000e-01 1.00056717e-01 1.49805271e-01
 6.56100000e-01 1.00063020e-01 1.56217364e-01
 5.90490000e-01 1.00070024e-01 1.63550941e-01
 5.31441000e-01 1.00077807e-01 1.71957317e-01
 4.78296900e-01 1.00086454e-01 1.81615354e-01
 4.30467210e-01 1.00096064e-01 1.92736372e-01
 3.87420489e-01 1.00106742e-01 2.05569556e-01
 3.48678440e-01 1.00118607e-01 2.20407628e-01
 3.13810596e-01 1.00131792e-01 2.37592256e-01
 2.82429536e-01 1.00146443e-01 2.57518278e-01
 2.54186583e-01 1.00162725e-01 2.80635119e-01
 2.28767925e-01 1.00180817e-01 3.07442823e-01
 2.05891132e-01 1.00200923e-01 3.38478726e-01
 1.85302019e-01 1.00223265e-01 3.74289033e-01
 1.66771817e-01 1.00248095e-01 4.15377635e-01
 1.50094635e-01 1.00275689e-01 4.62123061e-01
 1.35085172e-01 1.00306355e-01 5.14655020e-01
 1.21576655e-01 1.00340437e-01 5.72687346e-01
 1.09418989e-01 1.00378316e-01 6.35318321e-01
 9.84770902e-02 1.00420415e-01 7.00836724e-01
 8.86293812e-02 1.00467207e-01 7.66612837e-01
 7.97664431e-02 1.00519217e-01 8.29195725e-01
 7.17897988e-02 1.00577029e-01 8.84746165e-01
 6.46108189e-02 1.00641293e-01 9.29850000e-01
 5.81497370e-02 1.00712733e-01 9.62537416e-01
 5.23347633e-02 1.00792154e-01 9.83047387e-01
 4.71012870e-02 1.00880452e-01 9.93777706e-01
 4.23911583e-02 1.00978628e-01 9.98246316e-01
 3.81520424e-02 1.01087794e-01 9.99645586e-01
 3.43368382e-02 1.01209191e-01 9.99952843e-01
 3.09031544e-02 1.01344200e-01 9.99996286e-01
 2.78128389e-02 1.01494364e-01 9.99999848e-01
 2.50315550e-02 1.01661403e-01 9.99999997e-01
 2.25283995e-02 1.01847237e-01 1.00000000e+00
 2.02755596e-02 1.02054009e-01 1.00000000e+00
 1.82480036e-02 1.02284114e-01 1.00000000e+00
 1.64232033e-02 1.02540228e-01 1.00000000e+00
 1.47808829e-02 1.02825345e-01 1.00000000e+00
 1.33027946e-02 1.03142817e-01 1.00000000e+00
 1.19725152e-02 1.03496399e-01 1.00000000e+00
 1.07752637e-02 1.03890298e-01 1.00000000e+00
 9.69773730e-03 1.04329237e-01 1.00000000e+00
 8.72796357e-03 1.04818522e-01 1.00000000e+00
 7.85516721e-03 1.05364118e-01 1.00000000e+00
 7.06965049e-03 1.05972743e-01 1.00000000e+00
 6.36268544e-03 1.06651967e-01 1.00000000e+00
 5.72641690e-03 1.07410339e-01 1.00000000e+00
 5.15377521e-03 1.08257526e-01 1.00000000e+00
 4.63839769e-03 1.09204472e-01 1.00000000e+00
 4.17455792e-03 1.10263598e-01 1.00000000e+00
 3.75710213e-03 1.11449023e-01 1.00000000e+00
 3.38139191e-03 1.12776826e-01 1.00000000e+00
 3.04325272e-03 1.14265368e-01 1.00000000e+00
 2.73892745e-03 1.15935651e-01 1.00000000e+00
 2.46503470e-03 1.17811769e-01 1.00000000e+00
 2.21853123e-03 1.19921426e-01 1.00000000e+00
 1.99667811e-03 1.22296563e-01 1.00000000e+00
 1.79701030e-03 1.24974110e-01 1.00000000e+00
 1.61730927e-03 1.27996884e-01 1.00000000e+00
 1.45557834e-03 1.31414666e-01 1.00000000e+00
 1.31002051e-03 1.35285505e-01 1.00000000e+00
 1.17901846e-03 1.39677276e-01 1.00000000e+00
 1.06111661e-03 1.44669561e-01 1.00000000e+00
 9.55004951e-04 1.50355898e-01 1.00000000e+00
 8.59504456e-04 1.56846473e-01 1.00000000e+00
 7.73554010e-04 1.64271320e-01 1.00000000e+00
 6.96198609e-04 1.72784079e-01 1.00000000e+00
 6.26578748e-04 1.82566366e-01 1.00000000e+00
 5.63920873e-04 1.93832725e-01 1.00000000e+00
 5.07528786e-04 2.06836079e-01 1.00000000e+00
 4.56775907e-04 2.21873404e-01 1.00000000e+00
 4.11098317e-04 2.39291073e-01 1.00000000e+00
 3.69988485e-04 2.59488909e-01 1.00000000e+00
 3.32989637e-04 2.82921229e-01 1.00000000e+00
 2.99690673e-04 3.10092215e-01 1.00000000e+00
 2.69721606e-04 3.41541474e-01 1.00000000e+00
 2.42749445e-04 3.77813883e-01 1.00000000e+00
 2.18474501e-04 4.19405890e-01 1.00000000e+00
 1.96627050e-04 4.66679092e-01 1.00000000e+00
 1.76964345e-04 5.19732798e-01 1.00000000e+00
 1.59267911e-04 5.78233229e-01 1.00000000e+00
 1.43341120e-04 6.41212243e-01 1.00000000e+00
 1.29007008e-04 7.06877168e-01 1.00000000e+00
 1.16106307e-04 7.72515073e-01 1.00000000e+00
 1.04495676e-04 8.34615754e-01 1.00000000e+00
 9.40461087e-05 8.89339826e-01 1.00000000e+00
 8.46414978e-05 9.33362430e-01 1.00000000e+00
 7.61773480e-05 9.64892249e-01 1.00000000e+00
 6.85596132e-05 9.84383099e-01 1.00000000e+00
 6.17036519e-05 9.94390752e-01 1.00000000e+00
 5.55332867e-05 9.98461657e-01 1.00000000e+00
 4.99799581e-05 9.99699597e-01 1.00000000e+00
 4.49819622e-05 9.99961716e-01 1.00000000e+00
 4.04837660e-05 9.99997143e-01 1.00000000e+00
 3.64353894e-05 9.99999891e-01 1.00000000e+00
 3.27918505e-05 9.99999998e-01 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k13_M100.dat <==
 2.26274170e+01 7.37813245e-02 8.00000000e-01
 2.03646753e+01 6.96103788e-02 7.60000000e-01
 1.83282078e+01 6.81302094e-02 7.50000000e-01
 1.64953870e+01 7.09974493e-02 7.90000000e-01
 1.48458483e+01 6.91517207e-02 7.80000000e-01
 1.33612635e+01 6.80547776e-02 7.70000000e-01
 1.20251371e+01 6.59373796e-02 7.60000000e-01
 1.08226234e+01 6.04663243e-02 7.00000000e-01
 9.74036106e+00 5.82278820e-02 6.80000000e-01
 8.76632496e+00 5.99079872e-02 7.20000000e-01
 7.88969246e+00 5.72102542e-02 6.80000000e-01
 7.10072322e+00 5.90882157e-02 7.00000000e-01
 6.39065089e+00 5.39975241e-02 7.00000000e-01
 5.75158581e+00 5.39242342e-02 6.80000000e-01
 5.17642722e+00 5.35883751e-02 6.70000000e-01
 4.65878450e+00 5.36142525e-02 6.60000000e-01
 4.19290605e+00 5.95949932e-02 7.30000000e-01
 3.77361545e+00 5.45503800e-02 6.70000000e-01
 3.39625390e+00 5.80168226e-02 7.20000000e-01
 3.05662851e+00 6.18519503e-02 7.70000000e-01
 2.75096566e+00 6.74216282e-02 8.50000000e-01
 2.47586909e+00 6.75518490e-02 8.50000000e-01
 2.22828219e+00 6.83845476e-02 8.60000000e-01
 2.00545397e+00 7.00443534e-02 8.60000000e-01
 1.80490857e+00 7.49544555e-02 9.10000000e-01
 1.62441771e+00 7.85041894e-02 9.30000000e-01
 1.46197594e+00 7.72066711e-02 9.40000000e-01
 1.31577835e+00 8.09024975e-02 9.60000000e-01
 1.18420051e+00 8.58537475e-02 9.70000000e-01
 1.06578046e+00 8.99167701e-02 9.80000000e-01
 9.59202415e-01 9.00482759e-02 9.70000000e-01
 8.63282174e-01 9.20992605e-02 1.00000000e+00
 7.76953956e-01 9.25519781e-02 1.00000000e+00
 6.99258561e-01 9.10774385e-02 1.00000000e+00
 6.29332705e-01 9.04721541e-02 1.00000000e+00
 5.66399434e-01 9.25731902e-02 1.00000000e+00
 5.09759491e-01 9.13882855e-02 1.00000000e+00
 4.58783542e-01 9.09525237e-02 1.00000000e+00
 4.12905188e-01 9.02913518e-02 1.00000000e+00
 3.71614669e-01 9.18340393e-02 1.00000000e+00
 3.34453202e-01 9.02940661e-02 1.00000000e+00
 3.01007882e-01 9.05355092e-02 1.00000000e+00
 2.70907094e-01 8.89104307e-02 1.00000000e+00
 2.43816384e-01 8.97863746e-02 1.00000000e+00
 2.19434746e-01 8.85196610e-02 1.00000000e+00
 1.97491271e-01 9.08032954e-02 1.00000000e+00
 1.77742144e-01 8.80180328e-02 1.00000000e+00
 1.59967930e-01 9.00338582e-02 1.00000000e+00
 1.43971137e-01 8.78654340e-02 1.00000000e+00
 1.29574023e-01 8.98448163e-02 1.00000000e+00
 1.16616621e-01 9.03040044e-02 1.00000000e+00
 1.04954959e-01 8.91514366e-02 1.00000000e+00
 9.44594628e-02 8.88174405e-02 1.00000000e+00
 8.50135165e-02 8.92375229e-02 1.00000000e+00
 7.65121649e-02 8.89205852e-02 1.00000000e+00
 6.88609484e-02 8.79171347e-02 1.00000000e+00
 6.19748535e-02 8.74660315e-02 1.00000000e+00
 5.57773682e-02 8.37494349e-02 1.00000000e+00
 5.01996314e-02 8.15673309e-02 1.00000000e+00
 4.51796682e-02 7.74925790e-02 1.00000000e+00
 4.06617014e-02 7.41669044e-02 1.00000000e+00
 3.65955313e-02 7.08019425e-02 1.00000000e+00
 3.29359781e-02 7.01518459e-02 1.00000000e+00
 2.96423803e-02 6.34017350e-02 1.00000000e+00
 2.66781423e-02 5.73236912e-02 1.00000000e+00
 2.40103281e-02 5.56115327e-02 1.00000000e+00
 2.16092953e-02 5.13896264e-02 1.00000000e+00
 1.94483657e-02 5.05950770e-02 1.00000000e+00
 1.75035292e-02 5.00649679e-02 1.00000000e+00
 1.57531762e-02 4.42355255e-02 1.00000000e+00
 1.41778586e-02 4.33705338e-02 1.00000000e+00
 1.27600728e-02 3.34808672e-02 1.00000000e+00
 1.14840655e-02 3.04914722e-02 1.00000000e+00
 1.03356589e-02 2.52037942e-02 1.00000000e+00
 9.30209304e-03 1.83062604e-02 1.00000000e+00
 8.37188374e-03 1.56653144e-02 1.00000000e+00
 7.53469536e-03 1.22067938e-02 1.00000000e+00
 6.78122583e-03 7.32552377e-03 1.00000000e+00
 6.10310324e-03 4.24105667e-03 1.00000000e+00
 5.49279292e-03 3.34432066e-03 1.00000000e+00
 4.94351363e-03 6.49086597e-03 1.00000000e+00
 4.44916226e-03 1.03838460e-02 1.00000000e+00
 4.00424604e-03 1.53551353e-02 1.00000000e+00
 3.60382143e-03 1.84663832e-02 1.00000000e+00
 3.24343929e-03 1.93470388e-02 1.00000000e+00
 2.91909536e-03 2.57890055e-02 1.00000000e+00
 2.62718583e-03 4.22124302e-02 1.00000000e+00
 2.36446724e-03 4.78717497e-02 1.00000000e+00
 2.12802052e-03 5.82709305e-02 1.00000000e+00
 1.91521847e-03 7.75773680e-02 1.00000000e+00
 1.72369662e-03 8.74213625e-02 1.00000000e+00
 1.55132696e-03 8.95351823e-02 1.00000000e+00
 1.39619426e-03 9.89421440e-02 1.00000000e+00
 1.25657484e-03 9.92232140e-02 1.00000000e+00
 1.13091735e-03 1.00620610e-01 1.00000000e+00
 1.01782562e-03 1.04141727e-01 1.00000000e+00
 9.16043055e-04 1.04609485e-01 1.00000000e+00
 8.24438750e-04 1.05130999e-01 1.00000000e+00
 7.41994875e-04 1.05712662e-01 1.00000000e+00
 6.67795387e-04 1.06361680e-01 1.00000000e+00
 6.01015849e-04 1.07086180e-01 1.00000000e+00
 5.40914264e-04 1.07895347e-01 1.00000000e+00
 4.86822837e-04 1.08799575e-01 1.00000000e+00
 4.38140554e-04 1.09810649e-01 1.00000000e+00
 3.94326498e-04 1.10941954e-01 1.00000000e+00
 3.54893848e-04 1.12208724e-01 1.00000000e+00
 3.19404464e-04 1.13628332e-01 1.00000000e+00
 2.87464017e-04 1.15220639e-01 1.00000000e+00
 2.58717616e-04 1.17008401e-01 1.00000000e+00
 2.32845854e-04 1.19017756e-01 1.00000000e+00
 2.09561269e-04 1.21278808e-01 1.00000000e+00
 1.88605142e-04 1.23826323e-01 1.00000000e+00
 1.69744628e-04 1.26700560e-01 1.00000000e+00
 1.52770165e-04 1.29948272e-01 1.00000000e+00
 1.37493148e-04 1.33623913e-01 1.00000000e+00
 1.23743833e-04 1.37791081e-01 1.00000000e+00
 1.11369450e-04 1.42524261e-01 1.00000000e+00
 1.00232505e-04 1.47910913e-01 1.00000000e+00
 9.02092546e-05 1.54053974e-01 1.00000000e+00
 8.11883292e-05 1.61074838e-01 1.00000000e+00
 7.30694962e-05 1.69116877e-01 1.00000000e+00
 6.57625466e-05 1.78349557e-01 1.00000000e+00
 5.91862920e-05 1.88973153e-01 1.00000000e+00
 5.32676628e-05 2.01224015e-01 1.00000000e+00
 4.79408965e-05 2.15380197e-01 1.00000000e+00
 4.31468068e-05 2.31767028e-01 1.00000000e+00
 3.88321262e-05 2.50761855e-01 1.00000000e+00
 3.49489135e-05 2.72796596e-01 1.00000000e+00
 3.14540222e-05 2.98355867e-01 1.00000000e+00
 2.83086200e-05 3.27967211e-01 1.00000000e+00
 2.54777580e-05 3.62178293e-01 1.00000000e+00
 2.29299822e-05 4.01514008e-01 1.00000000e+00
 2.06369840e-05 4.46404745e-01 1.00000000e+00
 1.85732856e-05 4.97076707e-01 1.00000000e+00
 1.67159570e-05 5.53398646e-01 1.00000000e+00
 1.50443613e-05 6.14690132e-01 1.00000000e+00
 1.35399252e-05 6.79519295e-01 1.00000000e+00
 1.21859327e-05 7.45554933e-01 1.00000000e+00
 1.09673394e-05 8.09582220e-01 1.00000000e+00
 9.87060545e-06 8.67815789e-01 1.00000000e+00
 8.88354491e-06 9.16596109e-01 1.00000000e+00
 7.99519041e-06 9.53379483e-01 1.00000000e+00
 7.19567137e-06 9.77648744e-01 1.00000000e+00
 6.47610424e-06 9.91175165e-01 1.00000000e+00
 5.82849381e-06 9.97273133e-01 1.00000000e+00
 5.24564443e-06 9.99381267e-01 1.00000000e+00
 4.72107999e-06 9.99904789e-01 1.00000000e+00
 4.24897199e-06 9.99991001e-01 1.00000000e+00
 3.82407479e-06 9.99999538e-01 1.00000000e+00
 3.44166731e-06 9.99999989e-01 1.00000000e+00
 3.09750058e-06 1.00000000e+00 1.00000000e+00
 2.78775052e-06 1.00000000e+00 1.00000000e+00
 2.50897547e-06 1.00000000e+00 1.00000000e+00
 2.25807792e-06 1.00000000e+00 1.00000000e+00
 2.03227013e-06 1.00000000e+00 1.00000000e+00
 1.82904312e-06 1.00000000e+00 1.00000000e+00
 1.64613881e-06 1.00000000e+00 1.00000000e+00
 1.48152493e-06 1.00000000e+00 1.00000000e+00
 1.33337243e-06 1.00000000e+00 1.00000000e+00
 1.20003519e-06 1.00000000e+00 1.00000000e+00
 1.08003167e-06 1.00000000e+00 1.00000000e+00
 9.72028503e-07 1.00000000e+00 1.00000000e+00
 8.74825653e-07 1.00000000e+00 1.00000000e+00
 7.87343088e-07 1.00000000e+00 1.00000000e+00
 7.08608779e-07 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k13_unreg.dat <==
 1.00000000e+00 1.00005874e-01 1.00005874e-01
 9.00000000e-01 1.00006527e-01 1.00006527e-01
 8.10000000e-01 1.00007252e-01 1.00007252e-01
 7.29000000e-01 1.00008058e-01 1.00008058e-01
 6.56100000e-01 1.00008953e-01 1.00008953e-01
 5.90490000e-01 1.00009948e-01 1.00009948e-01
 5.31441000e-01 1.00011053e-01 1.00011053e-01
 4.78296900e-01 1.00012281e-01 1.00012281e-01
 4.30467210e-01 1.00013646e-01 1.00013646e-01
 3.87420489e-01 1.00015162e-01 1.00015162e-01
 3.48678440e-01 1.00016847e-01 1.00016847e-01
 3.13810596e-01 1.00018719e-01 1.00018719e-01
 2.82429536e-01 1.00020799e-01 1.00020799e-01
 2.54186583e-01 1.00023110e-01 1.00023110e-01
 2.28767925e-01 1.00025678e-01 1.00025678e-01
 2.05891132e-01 1.00028532e-01 1.00028532e-01
 1.85302019e-01 1.00031702e-01 1.00031702e-01
 1.66771817e-01 1.00035225e-01 1.00035225e-01
 1.50094635e-01 1.00039140e-01 1.00039140e-01
 1.35085172e-01 1.00043489e-01 1.00043489e-01
 1.21576655e-01 1.00048322e-01 1.00048322e-01
 1.09418989e-01 1.00053693e-01 1.00053693e-01
 9.84770902e-02 1.00059660e-01 1.00059660e-01
 8.86293812e-02 1.00066290e-01 1.00066290e-01
 7.97664431e-02 1.00073658e-01 1.00073658e-01
 7.17897988e-02 1.00081844e-01 1.00081844e-01
 6.46108189e-02 1.00090941e-01 1.00090941e-01
 5.81497370e-02 1.00101050e-01 1.00101050e-01
 5.23347633e-02 1.00112282e-01 1.00112282e-01
 4.71012870e-02 1.00124763e-01 1.00124763e-01
 4.23911583e-02 1.00138633e-01 1.00138633e-01
 3.81520424e-02 1.00154045e-01 1.00154045e-01
 3.43368382e-02 1.00171172e-01 1.00171172e-01
 3.09031544e-02 1.00190205e-01 1.00190205e-01
 2.78128389e-02 1.00211355e-01 1.00211355e-01
 2.50315550e-02 1.00234859e-01 1.00234859e-01
 2.25283995e-02 1.00260979e-01 1.00260979e-01
 2.02755596e-02 1.00290007e-01 1.00290007e-01
 1.82480036e-02 1.00322268e-01 1.00322268e-01
 1.64232033e-02 1.00358122e-01 1.00358122e-01
 1.47808829e-02 1.00397972e-01 1.00397972e-01
 1.33027946e-02 1.00442262e-01 1.00442262e-01
 1.19725152e-02 1.00491490e-01 1.00491490e-01
 1.07752637e-02 1.00546209e-01 1.00546209e-01
 9.69773730e-03 1.00607033e-01 1.00607033e-01
 8.72796357e-03 1.00674646e-01 1.00674646e-01
 7.85516721e-03 1.00749811e-01 1.00749811e-01
 7.06965049e-03 1.00833376e-01 1.00833376e-01
 6.36268544e-03 1.00926285e-01 1.00926285e-01
 5.72641690e-03 1.01029591e-01 1.01029591e-01
 5.15377521e-03 1.01144465e-01 1.01144465e-01
 4.63839769e-03 1.01272214e-01 1.01272214e-01
 4.17455792e-03 1.01414296e-01 1.01414296e-01
 3.75710213e-03 1.01572335e-01 1.01572335e-01
 3.38139191e-03 1.01748144e-01 1.01748144e-01
 3.04325272e-03 1.01943747e-01 1.01943747e-01
 2.73892745e-03 1.02161405e-01 1.02161405e-01
 2.46503470e-03 1.02403643e-01 1.02403643e-01
 2.21853123e-03 1.02673286e-01 1.02673286e-01
 1.99667811e-03 1.02973494e-01 1.02973494e-01
 1.79701030e-03 1.03307806e-01 1.03307806e-01
 1.61730927e-03 1.03680187e-01 1.03680187e-01
 1.45557834e-03 1.04095085e-01 1.04095085e-01
 1.31002051e-03 1.04557493e-01 1.04557493e-01
 1.17901846e-03 1.05073023e-01 1.05073023e-01
 1.06111661e-03 1.05647989e-01 1.05647989e-01
 9.55004951e-04 1.06289504e-01 1.06289504e-01
 8.59504456e-04 1.07005592e-01 1.07005592e-01
 7.73554010e-04 1.07805320e-01 1.07805320e-01
 6.96198609e-04 1.08698946e-01 1.08698946e-01
 6.26578748e-04 1.09698098e-01 1.09698098e-01
 5.63920873e-04 1.10815979e-01 1.10815979e-01
 5.07528786e-04 1.12067616e-01 1.12067616e-01
 4.56775907e-04 1.13470140e-01 1.13470140e-01
 4.11098317e-04 1.15043130e-01 1.15043130e-01
 3.69988485e-04 1.16809012e-01 1.16809012e-01
 3.32989637e-04 1.18793542e-01 1.18793542e-01
 2.99690673e-04 1.21026373e-01 1.21026373e-01
 2.69721606e-04 1.23541739e-01 1.23541739e-01
 2.42749445e-04 1.26379274e-01 1.26379274e-01
 2.18474501e-04 1.29584989e-01 1.29584989e-01
 1.96627050e-04 1.33212460e-01 1.33212460e-01
 1.76964345e-04 1.37324238e-01 1.37324238e-01
 1.59267911e-04 1.41993563e-01 1.41993563e-01
 1.43341120e-04 1.47306409e-01 1.47306409e-01
 1.29007008e-04 1.53363942e-01 1.53363942e-01
 1.16106307e-04 1.60285444e-01 1.60285444e-01
 1.04495676e-04 1.68211775e-01 1.68211775e-01
 9.40461087e-05 1.77309423e-01 1.77309423e-01
 8.46414978e-05 1.87775159e-01 1.87775159e-01
 7.61773480e-05 1.99841248e-01 1.99841248e-01
 6.85596132e-05 2.13781058e-01 2.13781058e-01
 6.17036519e-05 2.29914661e-01 2.29914661e-01
 5.55332867e-05 2.48613720e-01 2.48613720e-01
 4.99799581e-05 2.70304359e-01 2.70304359e-01
 4.49819622e-05 2.95465902e-01 2.95465902e-01
 4.04837660e-05 3.24622145e-01 3.24622145e-01
 3.64353894e-05 3.58320233e-01 3.58320233e-01
 3.27918505e-05 3.97090292e-01 3.97090292e-01
 2.95126654e-05 4.41377182e-01 4.41377182e-01
 2.65613989e-05 4.91435223e-01 4.91435223e-01
 2.39052590e-05 5.47179568e-01 5.47179568e-01
 2.15147331e-05 6.07997743e-01 6.07997743e-01
 1.93632598e-05 6.72546184e-01 6.72546184e-01
 1.74269338e-05 7.38592164e-01 7.38592164e-01
 1.56842404e-05 8.03005887e-01 8.03005887e-01
 1.41158164e-05 8.62036254e-01 8.62036254e-01
 1.27042347e-05 9.11966627e-01 9.11966627e-01
 1.14338113e-05 9.50086128e-01 9.50086128e-01
 1.02904301e-05 9.75634532e-01 9.75634532e-01
 9.26138713e-06 9.90158227e-01 9.90158227e-01
 8.33524842e-06 9.96870243e-01 9.96870243e-01
 7.50172358e-06 9.99263690e-01 9.99263690e-01
 6.75155122e-06 9.99881427e-01 9.99881427e-01
 6.07639610e-06 9.99988136e-01 9.99988136e-01
 5.46875649e-06 9.99999346e-01 9.99999346e-01
 4.92188084e-06 9.99999983e-01 9.99999983e-01
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k7_M100.dat <==
 2.26274170e+01 7.38086917e-02 8.00000000e-01
 2.03646753e+01 7.57535233e-02 8.30000000e-01
 1.83282078e+01 7.52969788e-02 8.30000000e-01
 1.64953870e+01 7.24903068e-02 8.10000000e-01
 1.48458483e+01 6.88844481e-02 7.70000000e-01
 1.33612635e+01 6.83264927e-02 7.70000000e-01
 1.20251371e+01 6.51551142e-02 7.40000000e-01
 1.08226234e+01 6.31648143e-02 7.30000000e-01
 9.74036106e+00 6.86311588e-02 8.00000000e-01
 8.76632496e+00 5.86011267e-02 6.90000000e-01
 7.88969246e+00 5.82332078e-02 7.00000000e-01
 7.10072322e+00 5.84020647e-02 7.00000000e-01
 6.39065089e+00 5.93508041e-02 7.20000000e-01
 5.75158581e+00 5.73693306e-02 7.00000000e-01
 5.17642722e+00 5.58377123e-02 7.00000000e-01
 4.65878450e+00 6.04677084e-02 7.50000000e-01
 4.19290605e+00 5.95745671e-02 7.40000000e-01
 3.77361545e+00 6.04023962e-02 7.60000000e-01
 3.39625390e+00 5.33664564e-02 6.90000000e-01
 3.05662851e+00 5.97695826e-02 7.50000000e-01
 2.75096566e+00 6.31393039e-02 8.10000000e-01
 2.47586909e+00 6.44511179e-02 8.00000000e-01
 2.22828219e+00 7.15490255e-02 8.70000000e-01
 2.00545397e+00 7.28301217e-02 9.00000000e-01
 1.80490857e+00 7.19648250e-02 8.70000000e-01
 1.62441771e+00 7.72824089e-02 9.40000000e-01
 1.46197594e+00 8.41081751e-02 9.80000000e-01
 1.31577835e+00 8.55888032e-02 9.80000000e-01
 1.18420051e+00 8.99805170e-02 9.80000000e-01
 1.06578046e+00 8.94598068e-02 9.90000000e-01
 9.59202415e-01 9.38262468e-02 1.00000000e+00
 8.63282174e-01 9.22110639e-02 9.90000000e-01
 7.76953956e-01 9.47045530e-02 1.00000000e+00
 6.99258561e-01 9.44470358e-02 1.00000000e+00
 6.29332705e-01 9.42531680e-02 1.00000000e+00
 5.66399434e-01 9.46630870e-02 1.00000000e+00
 5.09759491e-01 9.43097037e-02 1.00000000e+00
 4.58783542e-01 9.34481340e-02 1.00000000e+00
 4.12905188e-01 9.37393676e-02 1.00000000e+00
 3.71614669e-01 9.34405238e-02 1.00000000e+00
 3.34453202e-01 9.27827815e-02 1.00000000e+00
 3.01007882e-01 9.27756599e-02 1.00000000e+00
 2.70907094e-01 9.41228870e-02 1.00000000e+00
 2.43816384e-01 9.18390665e-02 1.00000000e+00
 2.19434746e-01 9.16376469e-02 1.00000000e+00
 1.97491271e-01 9.37742794e-02 1.00000000e+00
 1.77742144e-01 9.08494244e-02 1.00000000e+00
 1.59967930e-01 9.39260028e-02 1.00000000e+00
 1.43971137e-01 9.12897446e-02 1.00000000e+00
 1.29574023e-01 9.19657408e-02 1.00000000e+00
 1.16616621e-01 9.36536903e-02 1.00000000e+00
 1.04954959e-01 9.10228888e-02 1.00000000e+00
 9.44594628e-02 9.43325256e-02 1.00000000e+00
 8.50135165e-02 9.61856004e-02 1.00000000e+00
 7.65121649e-02 9.72320472e-02 1.00000000e+00
 6.88609484e-02 9.76486756e-02 1.00000000e+00
 6.19748535e-02 9.85745392e-02 1.00000000e+00
 5.57773682e-02 9.76804147e-02 1.00000000e+00
 5.01996314e-02 1.00799707e-01 1.00000000e+00
 4.51796682e-02 9.76589276e-02 1.00000000e+00
 4.06617014e-02 1.04489032e-01 1.00000000e+00
 3.65955313e-02 1.01691302e-01 1.00000000e+00
 3.29359781e-02 1.02103177e-01 1.00000000e+00
 2.96423803e-02 1.13430390e-01 1.00000000e+00
 2.66781423e-02 1.10676017e-01 1.00000000e+00
 2.40103281e-02 1.16156286e-01 1.00000000e+00
 2.16092953e-02 1.33391916e-01 1.00000000e+00
 1.94483657e-02 1.32955667e-01 1.00000000e+00
 1.75035292e-02 1.50068579e-01 1.00000000e+00
 1.57531762e-02 1.58592495e-01 1.00000000e+00
 1.41778586e-02 1.57960347e-01 1.00000000e+00
 1.27600728e-02 1.88882207e-01 1.00000000e+00
 1.14840655e-02 1.98813797e-01 1.00000000e+00
 1.03356589e-02 2.27849199e-01 1.00000000e+00
 9.30209304e-03 2.30700053e-01 1.00000000e+00
 8.37188374e-03 2.36935590e-01 1.00000000e+00
 7.53469536e-03 2.55024033e-01 1.00000000e+00
 6.78122583e-03 2.57371376e-01 1.00000000e+00
 6.10310324e-03 3.19941993e-01 1.00000000e+00
 5.49279292e-03 3.39426964e-01 1.00000000e+00
 4.94351363e-03 3.71387112e-01 1.00000000e+00
 4.44916226e-03 4.21038506e-01 1.00000000e+00
 4.00424604e-03 5.15277440e-01 1.00000000e+00
 3.60382143e-03 5.04986088e-01 1.00000000e+00
 3.24343929e-03 5.26552437e-01 1.00000000e+00
 2.91909536e-03 6.23221105e-01 1.00000000e+00
 2.62718583e-03 6.09235699e-01 1.00000000e+00
 2.36446724e-03 6.89573036e-01 1.00000000e+00
 2.12802052e-03 7.71231453e-01 1.00000000e+00
 1.91521847e-03 7.96725498e-01 1.00000000e+00
 1.72369662e-03 8.60501926e-01 1.00000000e+00
 1.55132696e-03 9.13231578e-01 1.00000000e+00
 1.39619426e-03 9.47449926e-01 1.00000000e+00
 1.25657484e-03 9.75701978e-01 1.00000000e+00
 1.13091735e-03 9.88111379e-01 1.00000000e+00
 1.01782562e-03 9.97458699e-01 1.00000000e+00
 9.16043055e-04 9.99136242e-01 1.00000000e+00
 8.24438750e-04 9.99804309e-01 1.00000000e+00
 7.41994875e-04 9.99979456e-01 1.00000000e+00
 6.67795387e-04 9.99998872e-01 1.00000000e+00
 6.01015849e-04 9.99999962e-01 1.00000000e+00
 5.40914264e-04 9.99999999e-01 1.00000000e+00
 4.86822837e-04 1.00000000e+00 1.00000000e+00
 4.38140554e-04 1.00000000e+00 1.00000000e+00
 3.94326498e-04 1.00000000e+00 1.00000000e+00
 3.54893848e-04 1.00000000e+00 1.00000000e+00
 3.19404464e-04 1.00000000e+00 1.00000000e+00
 2.87464017e-04 1.00000000e+00 1.00000000e+00
 2.58717616e-04 1.00000000e+00 1.00000000e+00
 2.32845854e-04 1.00000000e+00 1.00000000e+00
 2.09561269e-04 1.00000000e+00 1.00000000e+00
 1.88605142e-04 1.00000000e+00 1.00000000e+00
 1.69744628e-04 1.00000000e+00 1.00000000e+00
 1.52770165e-04 1.00000000e+00 1.00000000e+00
 1.37493148e-04 1.00000000e+00 1.00000000e+00
 1.23743833e-04 1.00000000e+00 1.00000000e+00
 1.11369450e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u1_l20_k7_unreg.dat <==
 1.00000000e+00 1.00038714e-01 1.09486903e-01
 9.00000000e-01 1.00043017e-01 1.10579623e-01
 8.10000000e-01 1.00047797e-01 1.11802900e-01
 7.29000000e-01 1.00053109e-01 1.13173414e-01
 6.56100000e-01 1.00059011e-01 1.14710218e-01
 5.90490000e-01 1.00065570e-01 1.16435127e-01
 5.31441000e-01 1.00072857e-01 1.18373181e-01
 4.78296900e-01 1.00080955e-01 1.20553193e-01
 4.30467210e-01 1.00089952e-01 1.23008410e-01
 3.87420489e-01 1.00099951e-01 1.25777299e-01
 3.48678440e-01 1.00111061e-01 1.28904495e-01
 3.13810596e-01 1.00123407e-01 1.32441937e-01
 2.82429536e-01 1.00137125e-01 1.36450234e-01
 2.54186583e-01 1.00152370e-01 1.41000310e-01
 2.28767925e-01 1.00169310e-01 1.46175380e-01
 2.05891132e-01 1.00188136e-01 1.52073317e-01
 1.85302019e-01 1.00209056e-01 1.58809480e-01
 1.66771817e-01 1.00232304e-01 1.66520056e-01
 1.50094635e-01 1.00258139e-01 1.75365995e-01
 1.35085172e-01 1.00286852e-01 1.85537539e-01
 1.21576655e-01 1.00318761e-01 1.97259332e-01
 1.09418989e-01 1.00354225e-01 2.10795969e-01
 9.84770902e-02 1.00393639e-01 2.26457645e-01
 8.86293812e-02 1.00437447e-01 2.44605268e-01
 7.97664431e-02 1.00486138e-01 2.65653876e-01
 7.17897988e-02 1.00540260e-01 2.90072438e-01
 6.46108189e-02 1.00600420e-01 3.18376970e-01
 5.81497370e-02 1.00667295e-01 3.51112415e-01
 5.23347633e-02 1.00741639e-01 3.88816809e-01
 4.71012870e-02 1.00824290e-01 4.31959426e-01
 4.23911583e-02 1.00916183e-01 4.80843671e-01
 3.81520424e-02 1.01018358e-01 5.35467387e-01
 3.43368382e-02 1.01131973e-01 5.95341342e-01
 3.09031544e-02 1.01258322e-01 6.59285283e-01
 2.78128389e-02 1.01398845e-01 7.25253668e-01
 2.50315550e-02 1.01555148e-01 7.90286986e-01
 2.25283995e-02 1.01729023e-01 8.50719704e-01
 2.02755596e-02 1.01922472e-01 9.02757073e-01
 1.82480036e-02 1.02137730e-01 9.43400316e-01
 1.64232033e-02 1.02377292e-01 9.71438407e-01
 1.47808829e-02 1.02643951e-01 9.87968935e-01
 1.33027946e-02 1.02940831e-01 9.95966017e-01
 1.19725152e-02 1.03271429e-01 9.98985532e-01
 1.07752637e-02 1.03639663e-01 9.99822355e-01
 9.69773730e-03 1.04049928e-01 9.99980255e-01
 8.72796357e-03 1.04507158e-01 9.99998759e-01
 7.85516721e-03 1.05016896e-01 9.99999962e-01
 7.06965049e-03 1.05585381e-01 1.00000000e+00
 6.36268544e-03 1.06219636e-01 1.00000000e+00
 5.72641690e-03 1.06927586e-01 1.00000000e+00
 5.15377521e-03 1.07718183e-01 1.00000000e+00
 4.63839769e-03 1.08601553e-01 1.00000000e+00
 4.17455792e-03 1.09589173e-01 1.00000000e+00
 3.75710213e-03 1.10694073e-01 1.00000000e+00
 3.38139191e-03 1.11931077e-01 1.00000000e+00
 3.04325272e-03 1.13317084e-01 1.00000000e+00
 2.73892745e-03 1.14871400e-01 1.00000000e+00
 2.46503470e-03 1.16616137e-01 1.00000000e+00
 2.21853123e-03 1.18576679e-01 1.00000000e+00
 1.99667811e-03 1.20782246e-01 1.00000000e+00
 1.79701030e-03 1.23266562e-01 1.00000000e+00
 1.61730927e-03 1.26068655e-01 1.00000000e+00
 1.45557834e-03 1.29233828e-01 1.00000000e+00
 1.31002051e-03 1.32814807e-01 1.00000000e+00
 1.17901846e-03 1.36873140e-01 1.00000000e+00
 1.06111661e-03 1.41480868e-01 1.00000000e+00
 9.55004951e-04 1.46722539e-01 1.00000000e+00
 8.59504456e-04 1.52697615e-01 1.00000000e+00
 7.73554010e-04 1.59523346e-01 1.00000000e+00
 6.96198609e-04 1.67338177e-01 1.00000000e+00
 6.26578748e-04 1.76305732e-01 1.00000000e+00
 5.63920873e-04 1.86619406e-01 1.00000000e+00
 5.07528786e-04 1.98507527e-01 1.00000000e+00
 4.56775907e-04 2.12238933e-01 1.00000000e+00
 4.11098317e-04 2.28128605e-01 1.00000000e+00
 3.69988485e-04 2.46542672e-01 1.00000000e+00
 3.32989637e-04 2.67901574e-01 1.00000000e+00
 2.99690673e-04 2.92679361e-01 1.00000000e+00
 2.69721606e-04 3.21395937e-01 1.00000000e+00
 2.42749445e-04 3.54597508e-01 1.00000000e+00
 2.18474501e-04 3.92818583e-01 1.00000000e+00
 1.96627050e-04 4.36517061e-01 1.00000000e+00
 1.76964345e-04 4.85973173e-01 1.00000000e+00
 1.59267911e-04 5.41145441e-01 1.00000000e+00
 1.43341120e-04 6.01485668e-01 1.00000000e+00
 1.29007008e-04 6.65734952e-01 1.00000000e+00
 1.16106307e-04 7.31756784e-01 1.00000000e+00
 1.04495676e-04 7.96507532e-01 1.00000000e+00
 9.40461087e-05 8.56276828e-01 1.00000000e+00
 8.46414978e-05 9.07302988e-01 1.00000000e+00
 7.61773480e-05 9.46722245e-01 1.00000000e+00
 6.85596132e-05 9.73540671e-01 1.00000000e+00
 6.17036519e-05 9.89077253e-01 1.00000000e+00
 5.55332867e-05 9.96429763e-01 1.00000000e+00
 4.99799581e-05 9.99130507e-01 1.00000000e+00
 4.49819622e-05 9.99853760e-01 1.00000000e+00
 4.04837660e-05 9.99984548e-01 1.00000000e+00
 3.64353894e-05 9.99999088e-01 1.00000000e+00
 3.27918505e-05 9.99999974e-01 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k0_M100.dat <==
 2.26274170e+01 6.43569245e-02 7.00000000e-01
 2.03646753e+01 7.28016501e-02 7.90000000e-01
 1.83282078e+01 7.39786761e-02 8.20000000e-01
 1.64953870e+01 6.41421377e-02 7.20000000e-01
 1.48458483e+01 7.02342285e-02 7.90000000e-01
 1.33612635e+01 7.12706921e-02 8.10000000e-01
 1.20251371e+01 7.17383096e-02 8.20000000e-01
 1.08226234e+01 6.04434339e-02 7.00000000e-01
 9.74036106e+00 6.94904550e-02 8.00000000e-01
 8.76632496e+00 6.84479034e-02 8.00000000e-01
 7.88969246e+00 5.60015913e-02 6.70000000e-01
 7.10072322e+00 6.56891187e-02 7.80000000e-01
 6.39065089e+00 6.29847527e-02 7.60000000e-01
 5.75158581e+00 5.89694683e-02 7.20000000e-01
 5.17642722e+00 5.19037724e-02 6.50000000e-01
 4.65878450e+00 5.78613446e-02 7.30000000e-01
 4.19290605e+00 5.40074078e-02 7.00000000e-01
 3.77361545e+00 5.80577243e-02 7.60000000e-01
 3.39625390e+00 5.59114291e-02 6.90000000e-01
 3.05662851e+00 6.37423433e-02 8.30000000e-01
 2.75096566e+00 6.58102034e-02 8.10000000e-01
 2.47586909e+00 7.10037958e-02 8.90000000e-01
 2.22828219e+00 7.30584440e-02 8.80000000e-01
 2.00545397e+00 7.03813248e-02 8.60000000e-01
 1.80490857e+00 8.32220368e-02 9.90000000e-01
 1.62441771e+00 7.88422119e-02 9.60000000e-01
 1.46197594e+00 8.10340511e-02 9.60000000e-01
 1.31577835e+00 8.64254160e-02 9.80000000e-01
 1.18420051e+00 9.05978716e-02 9.80000000e-01
 1.06578046e+00 9.43868869e-02 9.90000000e-01
 9.59202415e-01 9.61338824e-02 1.00000000e+00
 8.63282174e-01 9.76233280e-02 1.00000000e+00
 7.76953956e-01 9.66379221e-02 1.00000000e+00
 6.99258561e-01 9.81493645e-02 1.00000000e+00
 6.29332705e-01 9.92553937e-02 1.00000000e+00
 5.66399434e-01 1.00209427e-01 1.00000000e+00
 5.09759491e-01 1.01073603e-01 1.00000000e+00
 4.58783542e-01 1.00767233e-01 1.00000000e+00
 4.12905188e-01 1.01318601e-01 1.00000000e+00
 3.71614669e-01 1.02230975e-01 1.00000000e+00
 3.34453202e-01 1.02910932e-01 1.00000000e+00
 3.01007882e-01 1.03810798e-01 1.00000000e+00
 2.70907094e-01 1.04671947e-01 1.00000000e+00
 2.43816384e-01 1.05739324e-01 1.00000000e+00
 2.19434746e-01 1.07176541e-01 1.00000000e+00
 1.97491271e-01 1.08614184e-01 1.00000000e+00
 1.77742144e-01 1.10486549e-01 1.00000000e+00
 1.59967930e-01 1.14020520e-01 1.00000000e+00
 1.43971137e-01 1.15004038e-01 1.00000000e+00
 1.29574023e-01 1.16732851e-01 1.00000000e+00
 1.16616621e-01 1.20428472e-01 1.00000000e+00
 1.04954959e-01 1.22845177e-01 1.00000000e+00
 9.44594628e-02 1.28778219e-01 1.00000000e+00
 8.50135165e-02 1.36844157e-01 1.00000000e+00
 7.65121649e-02 1.39107702e-01 1.00000000e+00
 6.88609484e-02 1.49537986e-01 1.00000000e+00
 6.19748535e-02 1.61993273e-01 1.00000000e+00
 5.57773682e-02 1.77731066e-01 1.00000000e+00
 5.01996314e-02 1.98536243e-01 1.00000000e+00
 4.51796682e-02 2.22160477e-01 1.00000000e+00
 4.06617014e-02 2.50671774e-01 1.00000000e+00
 3.65955313e-02 2.97013586e-01 1.00000000e+00
 3.29359781e-02 3.30415904e-01 1.00000000e+00
 2.96423803e-02 4.07704139e-01 1.00000000e+00
 2.66781423e-02 4.75000915e-01 1.00000000e+00
 2.40103281e-02 5.68898775e-01 1.00000000e+00
 2.16092953e-02 6.91587964e-01 1.00000000e+00
 1.94483657e-02 7.69057254e-01 1.00000000e+00
 1.75035292e-02 8.73193070e-01 1.00000000e+00
 1.57531762e-02 9.32021366e-01 1.00000000e+00
 1.41778586e-02 9.72026211e-01 1.00000000e+00
 1.27600728e-02 9.91104075e-01 1.00000000e+00
 1.14840655e-02 9.98168784e-01 1.00000000e+00
 1.03356589e-02 9.99686299e-01 1.00000000e+00
 9.30209304e-03 9.99889944e-01 1.00000000e+00
 8.37188374e-03 9.99997963e-01 1.00000000e+00
 7.53469536e-03 9.99999987e-01 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00
 2.62718583e-03 1.00000000e+00 1.00000000e+00
 2.36446724e-03 1.00000000e+00 1.00000000e+00
 2.12802052e-03 1.00000000e+00 1.00000000e+00
 1.91521847e-03 1.00000000e+00 1.00000000e+00
 1.72369662e-03 1.00000000e+00 1.00000000e+00
 1.55132696e-03 1.00000000e+00 1.00000000e+00
 1.39619426e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k0_unreg.dat <==
 1.00000000e+00 1.00000428e-01 1.27330752e-01
 9.00000000e-01 1.00000475e-01 1.30661017e-01
 8.10000000e-01 1.00000528e-01 1.34431384e-01
 7.29000000e-01 1.00000587e-01 1.38707518e-01
 6.56100000e-01 1.00000652e-01 1.43566367e-01
 5.90490000e-01 1.00000724e-01 1.49098330e-01
 5.31441000e-01 1.00000805e-01 1.55409848e-01
 4.78296900e-01 1.00000894e-01 1.62626491e-01
 4.30467210e-01 1.00000993e-01 1.70896599e-01
 3.87420489e-01 1.00001104e-01 1.80395515e-01
 3.48678440e-01 1.00001227e-01 1.91330426e-01
 3.13810596e-01 1.00001363e-01 2.03945725e-01
 2.82429536e-01 1.00001514e-01 2.18528663e-01
 2.54186583e-01 1.00001682e-01 2.35414836e-01
 2.28767925e-01 1.00001869e-01 2.54992616e-01
 2.05891132e-01 1.00002077e-01 2.77705012e-01
 1.85302019e-01 1.00002308e-01 3.04046525e-01
 1.66771817e-01 1.00002564e-01 3.34551189e-01
 1.50094635e-01 1.00002849e-01 3.69766309e-01
 1.35085172e-01 1.00003166e-01 4.10204446e-01
 1.21576655e-01 1.00003518e-01 4.56264634e-01
 1.09418989e-01 1.00003909e-01 5.08114074e-01
 9.84770902e-02 1.00004343e-01 5.65526052e-01
 8.86293812e-02 1.00004825e-01 6.27682813e-01
 7.97664431e-02 1.00005362e-01 6.92977672e-01
 7.17897988e-02 1.00005957e-01 7.58890266e-01
 6.46108189e-02 1.00006619e-01 8.22052115e-01
 5.81497370e-02 1.00007355e-01 8.78634488e-01
 5.23347633e-02 1.00008172e-01 9.25120190e-01
 4.71012870e-02 1.00009080e-01 9.59317296e-01
 4.23911583e-02 1.00010089e-01 9.81184847e-01
 3.81520424e-02 1.00011210e-01 9.92901464e-01
 3.43368382e-02 1.00012456e-01 9.97928763e-01
 3.09031544e-02 1.00013840e-01 9.99562743e-01
 2.78128389e-02 1.00015377e-01 9.99938544e-01
 2.50315550e-02 1.00017086e-01 9.99994816e-01
 2.25283995e-02 1.00018985e-01 9.99999769e-01
 2.02755596e-02 1.00021094e-01 9.99999995e-01
 1.82480036e-02 1.00023438e-01 1.00000000e+00
 1.64232033e-02 1.00026043e-01 1.00000000e+00
 1.47808829e-02 1.00028937e-01 1.00000000e+00
 1.33027946e-02 1.00032152e-01 1.00000000e+00
 1.19725152e-02 1.00035725e-01 1.00000000e+00
 1.07752637e-02 1.00039695e-01 1.00000000e+00
 9.69773730e-03 1.00044106e-01 1.00000000e+00
 8.72796357e-03 1.00049008e-01 1.00000000e+00
 7.85516721e-03 1.00054454e-01 1.00000000e+00
 7.06965049e-03 1.00060506e-01 1.00000000e+00
 6.36268544e-03 1.00067231e-01 1.00000000e+00
 5.72641690e-03 1.00074703e-01 1.00000000e+00
 5.15377521e-03 1.00083006e-01 1.00000000e+00
 4.63839769e-03 1.00092232e-01 1.00000000e+00
 4.17455792e-03 1.00102484e-01 1.00000000e+00
 3.75710213e-03 1.00113875e-01 1.00000000e+00
 3.38139191e-03 1.00126534e-01 1.00000000e+00
 3.04325272e-03 1.00140601e-01 1.00000000e+00
 2.73892745e-03 1.00156232e-01 1.00000000e+00
 2.46503470e-03 1.00173602e-01 1.00000000e+00
 2.21853123e-03 1.00192904e-01 1.00000000e+00
 1.99667811e-03 1.00214355e-01 1.00000000e+00
 1.79701030e-03 1.00238193e-01 1.00000000e+00
 1.61730927e-03 1.00264684e-01 1.00000000e+00
 1.45557834e-03 1.00294125e-01 1.00000000e+00
 1.31002051e-03 1.00326845e-01 1.00000000e+00
 1.17901846e-03 1.00363209e-01 1.00000000e+00
 1.06111661e-03 1.00403625e-01 1.00000000e+00
 9.55004951e-04 1.00448545e-01 1.00000000e+00
 8.59504456e-04 1.00498474e-01 1.00000000e+00
 7.73554010e-04 1.00553972e-01 1.00000000e+00
 6.96198609e-04 1.00615662e-01 1.00000000e+00
 6.26578748e-04 1.00684240e-01 1.00000000e+00
 5.63920873e-04 1.00760476e-01 1.00000000e+00
 5.07528786e-04 1.00845234e-01 1.00000000e+00
 4.56775907e-04 1.00939469e-01 1.00000000e+00
 4.11098317e-04 1.01044250e-01 1.00000000e+00
 3.69988485e-04 1.01160767e-01 1.00000000e+00
 3.32989637e-04 1.01290345e-01 1.00000000e+00
 2.99690673e-04 1.01434462e-01 1.00000000e+00
 2.69721606e-04 1.01594767e-01 1.00000000e+00
 2.42749445e-04 1.01773100e-01 1.00000000e+00
 2.18474501e-04 1.01971515e-01 1.00000000e+00
 1.96627050e-04 1.02192306e-01 1.00000000e+00
 1.76964345e-04 1.02438037e-01 1.00000000e+00
 1.59267911e-04 1.02711576e-01 1.00000000e+00
 1.43341120e-04 1.03016129e-01 1.00000000e+00
 1.29007008e-04 1.03355291e-01 1.00000000e+00
 1.16106307e-04 1.03733087e-01 1.00000000e+00
 1.04495676e-04 1.04154034e-01 1.00000000e+00
 9.40461087e-05 1.04623204e-01 1.00000000e+00
 8.46414978e-05 1.05146297e-01 1.00000000e+00
 7.61773480e-05 1.05729729e-01 1.00000000e+00
 6.85596132e-05 1.06380727e-01 1.00000000e+00
 6.17036519e-05 1.07107448e-01 1.00000000e+00
 5.55332867e-05 1.07919106e-01 1.00000000e+00
 4.99799581e-05 1.08826133e-01 1.00000000e+00
 4.49819622e-05 1.09840355e-01 1.00000000e+00
 4.04837660e-05 1.10975205e-01 1.00000000e+00
 3.64353894e-05 1.12245971e-01 1.00000000e+00
 3.27918505e-05 1.13670092e-01 1.00000000e+00
 2.95126654e-05 1.15267502e-01 1.00000000e+00
 2.65613989e-05 1.17061043e-01 1.00000000e+00
 2.39052590e-05 1.19076957e-01 1.00000000e+00
 2.15147331e-05 1.21345467e-01 1.00000000e+00
 1.93632598e-05 1.23901477e-01 1.00000000e+00
 1.74269338e-05 1.26785415e-01 1.00000000e+00
 1.56842404e-05 1.30044229e-01 1.00000000e+00
 1.41158164e-05 1.33732606e-01 1.00000000e+00
 1.27042347e-05 1.37914422e-01 1.00000000e+00
 1.14338113e-05 1.42664491e-01 1.00000000e+00
 1.02904301e-05 1.48070667e-01 1.00000000e+00
 9.26138713e-06 1.54236357e-01 1.00000000e+00
 8.33524842e-06 1.61283514e-01 1.00000000e+00
 7.50172358e-06 1.69356177e-01 1.00000000e+00
 6.75155122e-06 1.78624600e-01 1.00000000e+00
 6.07639610e-06 1.89289985e-01 1.00000000e+00
 5.46875649e-06 2.01589764e-01 1.00000000e+00
 4.92188084e-06 2.15803229e-01 1.00000000e+00
 4.42969275e-06 2.32257094e-01 1.00000000e+00
 3.98672348e-06 2.51330201e-01 1.00000000e+00
 3.58805113e-06 2.73455982e-01 1.00000000e+00
 3.22924602e-06 2.99120424e-01 1.00000000e+00
 2.90632142e-06 3.28852010e-01 1.00000000e+00
 2.61568927e-06 3.63198465e-01 1.00000000e+00
 2.35412035e-06 4.02683185e-01 1.00000000e+00
 2.11870831e-06 4.47732565e-01 1.00000000e+00
 1.90683748e-06 4.98565161e-01 1.00000000e+00
 1.71615373e-06 5.55037211e-01 1.00000000e+00
 1.54453836e-06 6.16450098e-01 1.00000000e+00
 1.39008452e-06 6.81348522e-01 1.00000000e+00
 1.25107607e-06 7.47375482e-01 1.00000000e+00
 1.12596846e-06 8.11294422e-01 1.00000000e+00
 1.01337162e-06 8.69312282e-01 1.00000000e+00
 9.12034456e-07 9.17786377e-01 1.00000000e+00
 8.20831010e-07 9.54218609e-01 1.00000000e+00
 7.38747909e-07 9.78156080e-01 1.00000000e+00
 6.64873118e-07 9.91427594e-01 1.00000000e+00
 5.98385807e-07 9.97371306e-01 1.00000000e+00
 5.38547226e-07 9.99409255e-01 1.00000000e+00
 4.84692503e-07 9.99910188e-01 1.00000000e+00
 4.36223253e-07 9.99991639e-01 1.00000000e+00
 3.92600928e-07 9.99999579e-01 1.00000000e+00
 3.53340835e-07 9.99999990e-01 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k3_M100.dat <==
 2.26274170e+01 7.66885352e-02 8.30000000e-01
 2.03646753e+01 7.77896814e-02 8.50000000e-01
 1.83282078e+01 7.08759539e-02 7.80000000e-01
 1.64953870e+01 7.03283763e-02 7.80000000e-01
 1.48458483e+01 7.01872761e-02 8.00000000e-01
 1.33612635e+01 6.53130199e-02 7.40000000e-01
 1.20251371e+01 6.45324896e-02 7.40000000e-01
 1.08226234e+01 6.00983443e-02 7.00000000e-01
 9.74036106e+00 6.55539705e-02 7.80000000e-01
 8.76632496e+00 5.82329852e-02 7.10000000e-01
 7.88969246e+00 6.15825619e-02 7.40000000e-01
 7.10072322e+00 5.81643366e-02 6.90000000e-01
 6.39065089e+00 5.70616693e-02 6.80000000e-01
 5.75158581e+00 5.24075341e-02 6.50000000e-01
 5.17642722e+00 5.37919545e-02 6.60000000e-01
 4.65878450e+00 5.25283763e-02 6.30000000e-01
 4.19290605e+00 5.60087213e-02 7.20000000e-01
 3.77361545e+00 5.79861655e-02 7.50000000e-01
 3.39625390e+00 6.09424894e-02 7.60000000e-01
 3.05662851e+00 6.10493414e-02 8.10000000e-01
 2.75096566e+00 6.16110314e-02 7.60000000e-01
 2.47586909e+00 6.92423206e-02 8.40000000e-01
 2.22828219e+00 7.31474045e-02 9.20000000e-01
 2.00545397e+00 6.51607675e-02 7.70000000e-01
 1.80490857e+00 8.23387655e-02 9.50000000e-01
 1.62441771e+00 8.28454756e-02 9.60000000e-01
 1.46197594e+00 7.90949758e-02 9.20000000e-01
 1.31577835e+00 8.71198359e-02 9.60000000e-01
 1.18420051e+00 8.85626120e-02 9.80000000e-01
 1.06578046e+00 9.20046867e-02 9.90000000e-01
 9.59202415e-01 9.60569501e-02 1.00000000e+00
 8.63282174e-01 9.45032023e-02 1.00000000e+00
 7.76953956e-01 9.63308288e-02 9.90000000e-01
 6.99258561e-01 9.73086547e-02 1.00000000e+00
 6.29332705e-01 9.75965748e-02 1.00000000e+00
 5.66399434e-01 9.83234090e-02 1.00000000e+00
 5.09759491e-01 9.80952215e-02 1.00000000e+00
 4.58783542e-01 9.89697587e-02 1.00000000e+00
 4.12905188e-01 9.92918973e-02 1.00000000e+00
 3.71614669e-01 9.95469352e-02 1.00000000e+00
 3.34453202e-01 9.96106102e-02 1.00000000e+00
 3.01007882e-01 1.00165123e-01 1.00000000e+00
 2.70907094e-01 9.99575137e-02 1.00000000e+00
 2.43816384e-01 1.00210395e-01 1.00000000e+00
 2.19434746e-01 1.00553882e-01 1.00000000e+00
 1.97491271e-01 1.00610352e-01 1.00000000e+00
 1.77742144e-01 1.00967998e-01 1.00000000e+00
 1.59967930e-01 1.01220082e-01 1.00000000e+00
 1.43971137e-01 1.01111227e-01 1.00000000e+00
 1.29574023e-01 1.01395688e-01 1.00000000e+00
 1.16616621e-01 1.01478212e-01 1.00000000e+00
 1.04954959e-01 1.01754388e-01 1.00000000e+00
 9.44594628e-02 1.01767107e-01 1.00000000e+00
 8.50135165e-02 1.02405391e-01 1.00000000e+00
 7.65121649e-02 1.03412140e-01 1.00000000e+00
 6.88609484e-02 1.03713230e-01 1.00000000e+00
 6.19748535e-02 1.05105990e-01 1.00000000e+00
 5.57773682e-02 1.05839165e-01 1.00000000e+00
 5.01996314e-02 1.06839759e-01 1.00000000e+00
 4.51796682e-02 1.07761797e-01 1.00000000e+00
 4.06617014e-02 1.10455610e-01 1.00000000e+00
 3.65955313e-02 1.10409146e-01 1.00000000e+00
 3.29359781e-02 1.13055315e-01 1.00000000e+00
 2.96423803e-02 1.14191741e-01 1.00000000e+00
 2.66781423e-02 1.19672218e-01 1.00000000e+00
 2.40103281e-02 1.22891130e-01 1.00000000e+00
 2.16092953e-02 1.26845260e-01 1.00000000e+00
 1.94483657e-02 1.35596759e-01 1.00000000e+00
 1.75035292e-02 1.42813454e-01 1.00000000e+00
 1.57531762e-02 1.45183815e-01 1.00000000e+00
 1.41778586e-02 1.58867594e-01 1.00000000e+00
 1.27600728e-02 1.70117993e-01 1.00000000e+00
 1.14840655e-02 1.83288793e-01 1.00000000e+00
 1.03356589e-02 1.96707431e-01 1.00000000e+00
 9.30209304e-03 2.21008185e-01 1.00000000e+00
 8.37188374e-03 2.39155887e-01 1.00000000e+00
 7.53469536e-03 2.68513909e-01 1.00000000e+00
 6.78122583e-03 3.07505997e-01 1.00000000e+00
 6.10310324e-03 3.39298118e-01 1.00000000e+00
 5.49279292e-03 3.83414468e-01 1.00000000e+00
 4.94351363e-03 4.48966692e-01 1.00000000e+00
 4.44916226e-03 5.33362904e-01 1.00000000e+00
 4.00424604e-03 6.70198099e-01 1.00000000e+00
 3.60382143e-03 7.85800346e-01 1.00000000e+00
 3.24343929e-03 8.67312661e-01 1.00000000e+00
 2.91909536e-03 9.27004682e-01 1.00000000e+00
 2.62718583e-03 9.65056479e-01 1.00000000e+00
 2.36446724e-03 9.85858317e-01 1.00000000e+00
 2.12802052e-03 9.95522256e-01 1.00000000e+00
 1.91521847e-03 9.98848739e-01 1.00000000e+00
 1.72369662e-03 9.99812699e-01 1.00000000e+00
 1.55132696e-03 9.99979549e-01 1.00000000e+00
 1.39619426e-03 9.99998790e-01 1.00000000e+00
 1.25657484e-03 9.99999969e-01 1.00000000e+00
 1.13091735e-03 1.00000000e+00 1.00000000e+00
 1.01782562e-03 1.00000000e+00 1.00000000e+00
 9.16043055e-04 1.00000000e+00 1.00000000e+00
 8.24438750e-04 1.00000000e+00 1.00000000e+00
 7.41994875e-04 1.00000000e+00 1.00000000e+00
 6.67795387e-04 1.00000000e+00 1.00000000e+00
 6.01015849e-04 1.00000000e+00 1.00000000e+00
 5.40914264e-04 1.00000000e+00 1.00000000e+00
 4.86822837e-04 1.00000000e+00 1.00000000e+00
 4.38140554e-04 1.00000000e+00 1.00000000e+00
 3.94326498e-04 1.00000000e+00 1.00000000e+00
 3.54893848e-04 1.00000000e+00 1.00000000e+00
 3.19404464e-04 1.00000000e+00 1.00000000e+00
 2.87464017e-04 1.00000000e+00 1.00000000e+00
 2.58717616e-04 1.00000000e+00 1.00000000e+00
 2.32845854e-04 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k3_unreg.dat <==
 1.00000000e+00 1.00000267e-01 1.04185842e-01
 9.00000000e-01 1.00000297e-01 1.04658661e-01
 8.10000000e-01 1.00000330e-01 1.05185837e-01
 7.29000000e-01 1.00000366e-01 1.05773839e-01
 6.56100000e-01 1.00000407e-01 1.06429957e-01
 5.90490000e-01 1.00000452e-01 1.07162418e-01
 5.31441000e-01 1.00000503e-01 1.07980519e-01
 4.78296900e-01 1.00000558e-01 1.08894784e-01
 4.30467210e-01 1.00000620e-01 1.09917145e-01
 3.87420489e-01 1.00000689e-01 1.11061160e-01
 3.48678440e-01 1.00000766e-01 1.12342261e-01
 3.13810596e-01 1.00000851e-01 1.13778051e-01
 2.82429536e-01 1.00000946e-01 1.15388658e-01
 2.54186583e-01 1.00001051e-01 1.17197150e-01
 2.28767925e-01 1.00001167e-01 1.19230031e-01
 2.05891132e-01 1.00001297e-01 1.21517833e-01
 1.85302019e-01 1.00001441e-01 1.24095827e-01
 1.66771817e-01 1.00001601e-01 1.27004867e-01
 1.50094635e-01 1.00001779e-01 1.30292413e-01
 1.35085172e-01 1.00001977e-01 1.34013755e-01
 1.21576655e-01 1.00002197e-01 1.38233488e-01
 1.09418989e-01 1.00002441e-01 1.43027282e-01
 9.84770902e-02 1.00002712e-01 1.48484012e-01
 8.86293812e-02 1.00003013e-01 1.54708302e-01
 7.97664431e-02 1.00003348e-01 1.61823558e-01
 7.17897988e-02 1.00003720e-01 1.69975545e-01
 6.46108189e-02 1.00004133e-01 1.79336558e-01
 5.81497370e-02 1.00004593e-01 1.90110206e-01
 5.23347633e-02 1.00005103e-01 2.02536718e-01
 4.71012870e-02 1.00005670e-01 2.16898587e-01
 4.23911583e-02 1.00006300e-01 2.33526108e-01
 3.81520424e-02 1.00007000e-01 2.52801975e-01
 3.43368382e-02 1.00007778e-01 2.75163506e-01
 3.09031544e-02 1.00008642e-01 3.01100175e-01
 2.78128389e-02 1.00009602e-01 3.31142804e-01
 2.50315550e-02 1.00010669e-01 3.65839114e-01
 2.25283995e-02 1.00011855e-01 4.05708394e-01
 2.02755596e-02 1.00013172e-01 4.51166382e-01
 1.82480036e-02 1.00014636e-01 5.02411427e-01
 1.64232033e-02 1.00016262e-01 5.59266909e-01
 1.47808829e-02 1.00018069e-01 6.20986727e-01
 1.33027946e-02 1.00020077e-01 6.86054814e-01
 1.19725152e-02 1.00022308e-01 7.52047894e-01
 1.07752637e-02 1.00024787e-01 8.15674689e-01
 9.69773730e-03 1.00027541e-01 8.73124903e-01
 8.72796357e-03 1.00030601e-01 9.20802790e-01
 7.85516721e-03 1.00034002e-01 9.56330816e-01
 7.06965049e-03 1.00037781e-01 9.79422209e-01
 6.36268544e-03 1.00041979e-01 9.92050768e-01
 5.72641690e-03 1.00046644e-01 9.97610377e-01
 5.15377521e-03 1.00051828e-01 9.99476250e-01
 4.63839769e-03 1.00057588e-01 9.99922837e-01
 4.17455792e-03 1.00063988e-01 9.99993094e-01
 3.75710213e-03 1.00071099e-01 9.99999669e-01
 3.38139191e-03 1.00079002e-01 9.99999993e-01
 3.04325272e-03 1.00087782e-01 1.00000000e+00
 2.73892745e-03 1.00097539e-01 1.00000000e+00
 2.46503470e-03 1.00108381e-01 1.00000000e+00
 2.21853123e-03 1.00120429e-01 1.00000000e+00
 1.99667811e-03 1.00133817e-01 1.00000000e+00
 1.79701030e-03 1.00148693e-01 1.00000000e+00
 1.61730927e-03 1.00165225e-01 1.00000000e+00
 1.45557834e-03 1.00183595e-01 1.00000000e+00
 1.31002051e-03 1.00204010e-01 1.00000000e+00
 1.17901846e-03 1.00226696e-01 1.00000000e+00
 1.06111661e-03 1.00251908e-01 1.00000000e+00
 9.55004951e-04 1.00279926e-01 1.00000000e+00
 8.59504456e-04 1.00311065e-01 1.00000000e+00
 7.73554010e-04 1.00345671e-01 1.00000000e+00
 6.96198609e-04 1.00384132e-01 1.00000000e+00
 6.26578748e-04 1.00426880e-01 1.00000000e+00
 5.63920873e-04 1.00474393e-01 1.00000000e+00
 5.07528786e-04 1.00527205e-01 1.00000000e+00
 4.56775907e-04 1.00585908e-01 1.00000000e+00
 4.11098317e-04 1.00651163e-01 1.00000000e+00
 3.69988485e-04 1.00723705e-01 1.00000000e+00
 3.32989637e-04 1.00804352e-01 1.00000000e+00
 2.99690673e-04 1.00894015e-01 1.00000000e+00
 2.69721606e-04 1.00993709e-01 1.00000000e+00
 2.42749445e-04 1.01104563e-01 1.00000000e+00
 2.18474501e-04 1.01227839e-01 1.00000000e+00
 1.96627050e-04 1.01364941e-01 1.00000000e+00
 1.76964345e-04 1.01517435e-01 1.00000000e+00
 1.59267911e-04 1.01687069e-01 1.00000000e+00
 1.43341120e-04 1.01875792e-01 1.00000000e+00
 1.29007008e-04 1.02085784e-01 1.00000000e+00
 1.16106307e-04 1.02319477e-01 1.00000000e+00
 1.04495676e-04 1.02579593e-01 1.00000000e+00
 9.40461087e-05 1.02869173e-01 1.00000000e+00
 8.46414978e-05 1.03191626e-01 1.00000000e+00
 7.61773480e-05 1.03550766e-01 1.00000000e+00
 6.85596132e-05 1.03950874e-01 1.00000000e+00
 6.17036519e-05 1.04396751e-01 1.00000000e+00
 5.55332867e-05 1.04893795e-01 1.00000000e+00
 4.99799581e-05 1.05448072e-01 1.00000000e+00
 4.49819622e-05 1.06066416e-01 1.00000000e+00
 4.04837660e-05 1.06756534e-01 1.00000000e+00
 3.64353894e-05 1.07527124e-01 1.00000000e+00
 3.27918505e-05 1.08388028e-01 1.00000000e+00
 2.95126654e-05 1.09350393e-01 1.00000000e+00
 2.65613989e-05 1.10426868e-01 1.00000000e+00
 2.39052590e-05 1.11631839e-01 1.00000000e+00
 2.15147331e-05 1.12981695e-01 1.00000000e+00
 1.93632598e-05 1.14495154e-01 1.00000000e+00
 1.74269338e-05 1.16193636e-01 1.00000000e+00
 1.56842404e-05 1.18101723e-01 1.00000000e+00
 1.41158164e-05 1.20247689e-01 1.00000000e+00
 1.27042347e-05 1.22664149e-01 1.00000000e+00
 1.14338113e-05 1.25388824e-01 1.00000000e+00
 1.02904301e-05 1.28465465e-01 1.00000000e+00
 9.26138713e-06 1.31944965e-01 1.00000000e+00
 8.33524842e-06 1.35886690e-01 1.00000000e+00
 7.50172358e-06 1.40360084e-01 1.00000000e+00
 6.75155122e-06 1.45446597e-01 1.00000000e+00
 6.07639610e-06 1.51241998e-01 1.00000000e+00
 5.46875649e-06 1.57859133e-01 1.00000000e+00
 4.92188084e-06 1.65431203e-01 1.00000000e+00
 4.42969275e-06 1.74115611e-01 1.00000000e+00
 3.98672348e-06 1.84098413e-01 1.00000000e+00
 3.58805113e-06 1.95599358e-01 1.00000000e+00
 3.22924602e-06 2.08877390e-01 1.00000000e+00
 2.90632142e-06 2.24236314e-01 1.00000000e+00
 2.61568927e-06 2.42030032e-01 1.00000000e+00
 2.35412035e-06 2.62666282e-01 1.00000000e+00
 2.11870831e-06 2.86607057e-01 1.00000000e+00
 1.90683748e-06 3.14362854e-01 1.00000000e+00
 1.71615373e-06 3.46476366e-01 1.00000000e+00
 1.54453836e-06 3.83489460e-01 1.00000000e+00
 1.39008452e-06 4.25885314e-01 1.00000000e+00
 1.25107607e-06 4.73996519e-01 1.00000000e+00
 1.12596846e-06 5.27871277e-01 1.00000000e+00
 1.01337162e-06 5.87096879e-01 1.00000000e+00
 9.12034456e-07 6.50596604e-01 1.00000000e+00
 8.20831010e-07 7.16446959e-01 1.00000000e+00
 7.38747909e-07 7.81805175e-01 1.00000000e+00
 6.64873118e-07 8.43075176e-01 1.00000000e+00
 5.98385807e-07 8.96432082e-01 1.00000000e+00
 5.38547226e-07 9.38710612e-01 1.00000000e+00
 4.84692503e-07 9.68415067e-01 1.00000000e+00
 4.36223253e-07 9.86337115e-01 1.00000000e+00
 3.92600928e-07 9.95262613e-01 1.00000000e+00
 3.53340835e-07 9.98757226e-01 1.00000000e+00
 3.18006751e-07 9.99770503e-01 1.00000000e+00
 2.86206076e-07 9.99972733e-01 1.00000000e+00
 2.57585469e-07 9.99998137e-01 1.00000000e+00
 2.31826922e-07 9.99999936e-01 1.00000000e+00
 2.08644230e-07 9.99999999e-01 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k7_M100.dat <==
 2.26274170e+01 7.50004694e-02 8.20000000e-01
 2.03646753e+01 7.47516556e-02 8.20000000e-01
 1.83282078e+01 7.38057217e-02 8.20000000e-01
 1.64953870e+01 6.76944419e-02 7.50000000e-01
 1.48458483e+01 6.92519824e-02 7.80000000e-01
 1.33612635e+01 6.26198019e-02 7.10000000e-01
 1.20251371e+01 6.45552056e-02 7.40000000e-01
 1.08226234e+01 6.68320979e-02 7.70000000e-01
 9.74036106e+00 6.62762057e-02 7.80000000e-01
 8.76632496e+00 6.53894251e-02 7.50000000e-01
 7.88969246e+00 6.02546006e-02 7.20000000e-01
 7.10072322e+00 5.95564037e-02 7.20000000e-01
 6.39065089e+00 5.67522140e-02 6.80000000e-01
 5.75158581e+00 5.62213349e-02 6.80000000e-01
 5.17642722e+00 5.72584292e-02 7.20000000e-01
 4.65878450e+00 5.60331367e-02 6.70000000e-01
 4.19290605e+00 6.14590345e-02 7.60000000e-01
 3.77361545e+00 6.07928107e-02 7.50000000e-01
 3.39625390e+00 6.28946710e-02 7.60000000e-01
 3.05662851e+00 6.85272958e-02 8.70000000e-01
 2.75096566e+00 5.97637768e-02 7.50000000e-01
 2.47586909e+00 6.19534309e-02 7.90000000e-01
 2.22828219e+00 6.13805882e-02 7.50000000e-01
 2.00545397e+00 7.10107692e-02 8.80000000e-01
 1.80490857e+00 7.28141706e-02 8.70000000e-01
 1.62441771e+00 7.98387812e-02 9.40000000e-01
 1.46197594e+00 8.34867463e-02 9.50000000e-01
 1.31577835e+00 8.35967905e-02 9.40000000e-01
 1.18420051e+00 8.69786137e-02 9.70000000e-01
 1.06578046e+00 9.16722520e-02 9.80000000e-01
 9.59202415e-01 9.24407176e-02 1.00000000e+00
 8.63282174e-01 9.58816825e-02 9.90000000e-01
 7.76953956e-01 9.50665430e-02 1.00000000e+00
 6.99258561e-01 9.64163296e-02 1.00000000e+00
 6.29332705e-01 9.67928440e-02 1.00000000e+00
 5.66399434e-01 9.69516846e-02 1.00000000e+00
 5.09759491e-01 9.65076770e-02 1.00000000e+00
 4.58783542e-01 9.60031531e-02 1.00000000e+00
 4.12905188e-01 9.63702121e-02 1.00000000e+00
 3.71614669e-01 9.56518077e-02 1.00000000e+00
 3.34453202e-01 9.58904498e-02 1.00000000e+00
 3.01007882e-01 9.52200676e-02 1.00000000e+00
 2.70907094e-01 9.50864136e-02 1.00000000e+00
 2.43816384e-01 9.51204882e-02 1.00000000e+00
 2.19434746e-01 9.42640897e-02 1.00000000e+00
 1.97491271e-01 9.50350225e-02 1.00000000e+00
 1.77742144e-01 9.45885684e-02 1.00000000e+00
 1.59967930e-01 9.43234346e-02 1.00000000e+00
 1.43971137e-01 9.36559007e-02 1.00000000e+00
 1.29574023e-01 9.31678011e-02 1.00000000e+00
 1.16616621e-01 9.27095003e-02 1.00000000e+00
 1.04954959e-01 9.24611106e-02 1.00000000e+00
 9.44594628e-02 9.00036568e-02 1.00000000e+00
 8.50135165e-02 8.83742270e-02 1.00000000e+00
 7.65121649e-02 8.70659011e-02 1.00000000e+00
 6.88609484e-02 8.37005684e-02 1.00000000e+00
 6.19748535e-02 8.13767210e-02 1.00000000e+00
 5.57773682e-02 7.58542942e-02 1.00000000e+00
 5.01996314e-02 7.07920698e-02 1.00000000e+00
 4.51796682e-02 6.77499068e-02 1.00000000e+00
 4.06617014e-02 5.66752088e-02 1.00000000e+00
 3.65955313e-02 4.87872286e-02 1.00000000e+00
 3.29359781e-02 4.29308810e-02 1.00000000e+00
 2.96423803e-02 3.23335703e-02 1.00000000e+00
 2.66781423e-02 2.74371491e-02 1.00000000e+00
 2.40103281e-02 2.14587336e-02 1.00000000e+00
 2.16092953e-02 1.46890258e-02 1.00000000e+00
 1.94483657e-02 1.03830387e-02 1.00000000e+00
 1.75035292e-02 5.76432448e-03 1.00000000e+00
 1.57531762e-02 3.61638778e-03 1.00000000e+00
 1.41778586e-02 1.76960355e-03 1.00000000e+00
 1.27600728e-02 1.47540283e-03 1.00000000e+00
 1.14840655e-02 1.20624315e-03 1.00000000e+00
 1.03356589e-02 9.46093486e-04 1.00000000e+00
 9.30209304e-03 5.49845199e-04 1.00000000e+00
 8.37188374e-03 3.77737521e-04 1.00000000e+00
 7.53469536e-03 1.22662771e-03 1.00000000e+00
 6.78122583e-03 5.05427692e-03 1.00000000e+00
 6.10310324e-03 2.20137181e-02 1.00000000e+00
 5.49279292e-03 5.36271563e-02 1.00000000e+00
 4.94351363e-03 7.71307253e-02 1.00000000e+00
 4.44916226e-03 8.90551297e-02 1.00000000e+00
 4.00424604e-03 9.47055329e-02 1.00000000e+00
 3.60382143e-03 9.44875378e-02 1.00000000e+00
 3.24343929e-03 9.82829460e-02 1.00000000e+00
 2.91909536e-03 9.61598806e-02 1.00000000e+00
 2.62718583e-03 9.74414607e-02 1.00000000e+00
 2.36446724e-03 9.77046782e-02 1.00000000e+00
 2.12802052e-03 1.00000516e-01 1.00000000e+00
 1.91521847e-03 1.00000574e-01 1.00000000e+00
 1.72369662e-03 9.90287602e-02 1.00000000e+00
 1.55132696e-03 1.00000708e-01 1.00000000e+00
 1.39619426e-03 1.00000787e-01 1.00000000e+00
 1.25657484e-03 1.00000875e-01 1.00000000e+00
 1.13091735e-03 1.00000972e-01 1.00000000e+00
 1.01782562e-03 1.00001080e-01 1.00000000e+00
 9.16043055e-04 1.00001200e-01 1.00000000e+00
 8.24438750e-04 1.00001333e-01 1.00000000e+00
 7.41994875e-04 1.00001481e-01 1.00000000e+00
 6.67795387e-04 1.00001646e-01 1.00000000e+00
 6.01015849e-04 1.00001829e-01 1.00000000e+00
 5.40914264e-04 1.00002032e-01 1.00000000e+00
 4.86822837e-04 1.00002258e-01 1.00000000e+00
 4.38140554e-04 1.00002509e-01 1.00000000e+00
 3.94326498e-04 1.00002787e-01 1.00000000e+00
 3.54893848e-04 1.00003097e-01 1.00000000e+00
 3.19404464e-04 1.00003441e-01 1.00000000e+00
 2.87464017e-04 1.00003823e-01 1.00000000e+00
 2.58717616e-04 1.00004248e-01 1.00000000e+00
 2.32845854e-04 1.00004720e-01 1.00000000e+00
 2.09561269e-04 1.00005245e-01 1.00000000e+00
 1.88605142e-04 1.00005828e-01 1.00000000e+00
 1.69744628e-04 1.00006475e-01 1.00000000e+00
 1.52770165e-04 1.00007195e-01 1.00000000e+00
 1.37493148e-04 1.00007994e-01 1.00000000e+00
 1.23743833e-04 1.00008882e-01 1.00000000e+00
 1.11369450e-04 1.00009869e-01 1.00000000e+00
 1.00232505e-04 1.00010966e-01 1.00000000e+00
 9.02092546e-05 1.00012184e-01 1.00000000e+00
 8.11883292e-05 1.00013538e-01 1.00000000e+00
 7.30694962e-05 1.00015042e-01 1.00000000e+00
 6.57625466e-05 1.00016714e-01 1.00000000e+00
 5.91862920e-05 1.00018571e-01 1.00000000e+00
 5.32676628e-05 1.00020635e-01 1.00000000e+00
 4.79408965e-05 1.00022928e-01 1.00000000e+00
 4.31468068e-05 1.00025475e-01 1.00000000e+00
 3.88321262e-05 1.00028306e-01 1.00000000e+00
 3.49489135e-05 1.00031452e-01 1.00000000e+00
 3.14540222e-05 1.00034947e-01 1.00000000e+00
 2.83086200e-05 1.00038830e-01 1.00000000e+00
 2.54777580e-05 1.00043146e-01 1.00000000e+00
 2.29299822e-05 1.00047940e-01 1.00000000e+00
 2.06369840e-05 1.00053268e-01 1.00000000e+00
 1.85732856e-05 1.00059188e-01 1.00000000e+00
 1.67159570e-05 1.00065766e-01 1.00000000e+00
 1.50443613e-05 1.00073075e-01 1.00000000e+00
 1.35399252e-05 1.00081197e-01 1.00000000e+00
 1.21859327e-05 1.00090222e-01 1.00000000e+00
 1.09673394e-05 1.00100250e-01 1.00000000e+00
 9.87060545e-06 1.00111394e-01 1.00000000e+00
 8.88354491e-06 1.00123776e-01 1.00000000e+00
 7.99519041e-06 1.00137536e-01 1.00000000e+00
 7.19567137e-06 1.00152827e-01 1.00000000e+00
 6.47610424e-06 1.00169818e-01 1.00000000e+00
 5.82849381e-06 1.00188700e-01 1.00000000e+00
 5.24564443e-06 1.00209682e-01 1.00000000e+00
 4.72107999e-06 1.00233000e-01 1.00000000e+00
 4.24897199e-06 1.00258913e-01 1.00000000e+00
 3.82407479e-06 1.00287712e-01 1.00000000e+00
 3.44166731e-06 1.00319717e-01 1.00000000e+00
 3.09750058e-06 1.00355287e-01 1.00000000e+00
 2.78775052e-06 1.00394820e-01 1.00000000e+00
 2.50897547e-06 1.00438759e-01 1.00000000e+00
 2.25807792e-06 1.00487597e-01 1.00000000e+00
 2.03227013e-06 1.00541881e-01 1.00000000e+00
 1.82904312e-06 1.00602222e-01 1.00000000e+00
 1.64613881e-06 1.00669299e-01 1.00000000e+00
 1.48152493e-06 1.00743866e-01 1.00000000e+00
 1.33337243e-06 1.00826767e-01 1.00000000e+00
 1.20003519e-06 1.00918936e-01 1.00000000e+00
 1.08003167e-06 1.01021419e-01 1.00000000e+00
 9.72028503e-07 1.01135378e-01 1.00000000e+00
 8.74825653e-07 1.01262109e-01 1.00000000e+00
 7.87343088e-07 1.01403056e-01 1.00000000e+00
 7.08608779e-07 1.01559832e-01 1.00000000e+00
 6.37747901e-07 1.01734235e-01 1.00000000e+00
 5.73973111e-07 1.01928271e-01 1.00000000e+00
 5.16575800e-07 1.02144182e-01 1.00000000e+00
 4.64918220e-07 1.02384474e-01 1.00000000e+00
 4.18426398e-07 1.02651946e-01 1.00000000e+00
 3.76583758e-07 1.02949733e-01 1.00000000e+00
 3.38925382e-07 1.03281343e-01 1.00000000e+00
 3.05032844e-07 1.03650707e-01 1.00000000e+00
 2.74529560e-07 1.04062235e-01 1.00000000e+00
 2.47076604e-07 1.04520876e-01 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l10_k7_unreg.dat <==
 1.00000000e+00 1.00000002e-01 1.00000002e-01
 9.00000000e-01 1.00000002e-01 1.00000002e-01
 8.10000000e-01 1.00000002e-01 1.00000002e-01
 7.29000000e-01 1.00000002e-01 1.00000002e-01
 6.56100000e-01 1.00000002e-01 1.00000002e-01
 5.90490000e-01 1.00000003e-01 1.00000003e-01
 5.31441000e-01 1.00000003e-01 1.00000003e-01
 4.78296900e-01 1.00000003e-01 1.00000003e-01
 4.30467210e-01 1.00000004e-01 1.00000004e-01
 3.87420489e-01 1.00000004e-01 1.00000004e-01
 3.48678440e-01 1.00000004e-01 1.00000004e-01
 3.13810596e-01 1.00000005e-01 1.00000005e-01
 2.82429536e-01 1.00000006e-01 1.00000006e-01
 2.54186583e-01 1.00000006e-01 1.00000006e-01
 2.28767925e-01 1.00000007e-01 1.00000007e-01
 2.05891132e-01 1.00000008e-01 1.00000008e-01
 1.85302019e-01 1.00000008e-01 1.00000008e-01
 1.66771817e-01 1.00000009e-01 1.00000009e-01
 1.50094635e-01 1.00000010e-01 1.00000010e-01
 1.35085172e-01 1.00000012e-01 1.00000012e-01
 1.21576655e-01 1.00000013e-01 1.00000013e-01
 1.09418989e-01 1.00000014e-01 1.00000014e-01
 9.84770902e-02 1.00000016e-01 1.00000016e-01
 8.86293812e-02 1.00000018e-01 1.00000018e-01
 7.97664431e-02 1.00000019e-01 1.00000019e-01
 7.17897988e-02 1.00000022e-01 1.00000022e-01
 6.46108189e-02 1.00000024e-01 1.00000024e-01
 5.81497370e-02 1.00000027e-01 1.00000027e-01
 5.23347633e-02 1.00000030e-01 1.00000030e-01
 4.71012870e-02 1.00000033e-01 1.00000033e-01
 4.23911583e-02 1.00000037e-01 1.00000037e-01
 3.81520424e-02 1.00000041e-01 1.00000041e-01
 3.43368382e-02 1.00000045e-01 1.00000045e-01
 3.09031544e-02 1.00000050e-01 1.00000050e-01
 2.78128389e-02 1.00000056e-01 1.00000056e-01
 2.50315550e-02 1.00000062e-01 1.00000062e-01
 2.25283995e-02 1.00000069e-01 1.00000069e-01
 2.02755596e-02 1.00000077e-01 1.00000077e-01
 1.82480036e-02 1.00000085e-01 1.00000085e-01
 1.64232033e-02 1.00000095e-01 1.00000095e-01
 1.47808829e-02 1.00000105e-01 1.00000105e-01
 1.33027946e-02 1.00000117e-01 1.00000117e-01
 1.19725152e-02 1.00000130e-01 1.00000130e-01
 1.07752637e-02 1.00000144e-01 1.00000144e-01
 9.69773730e-03 1.00000160e-01 1.00000160e-01
 8.72796357e-03 1.00000178e-01 1.00000178e-01
 7.85516721e-03 1.00000198e-01 1.00000198e-01
 7.06965049e-03 1.00000220e-01 1.00000220e-01
 6.36268544e-03 1.00000244e-01 1.00000244e-01
 5.72641690e-03 1.00000271e-01 1.00000271e-01
 5.15377521e-03 1.00000302e-01 1.00000302e-01
 4.63839769e-03 1.00000335e-01 1.00000335e-01
 4.17455792e-03 1.00000372e-01 1.00000372e-01
 3.75710213e-03 1.00000414e-01 1.00000414e-01
 3.38139191e-03 1.00000460e-01 1.00000460e-01
 3.04325272e-03 1.00000511e-01 1.00000511e-01
 2.73892745e-03 1.00000567e-01 1.00000567e-01
 2.46503470e-03 1.00000631e-01 1.00000631e-01
 2.21853123e-03 1.00000701e-01 1.00000701e-01
 1.99667811e-03 1.00000778e-01 1.00000778e-01
 1.79701030e-03 1.00000865e-01 1.00000865e-01
 1.61730927e-03 1.00000961e-01 1.00000961e-01
 1.45557834e-03 1.00001068e-01 1.00001068e-01
 1.31002051e-03 1.00001186e-01 1.00001186e-01
 1.17901846e-03 1.00001318e-01 1.00001318e-01
 1.06111661e-03 1.00001465e-01 1.00001465e-01
 9.55004951e-04 1.00001628e-01 1.00001628e-01
 8.59504456e-04 1.00001808e-01 1.00001808e-01
 7.73554010e-04 1.00002009e-01 1.00002009e-01
 6.96198609e-04 1.00002233e-01 1.00002233e-01
 6.26578748e-04 1.00002481e-01 1.00002481e-01
 5.63920873e-04 1.00002756e-01 1.00002756e-01
 5.07528786e-04 1.00003063e-01 1.00003063e-01
 4.56775907e-04 1.00003403e-01 1.00003403e-01
 4.11098317e-04 1.00003781e-01 1.00003781e-01
 3.69988485e-04 1.00004201e-01 1.00004201e-01
 3.32989637e-04 1.00004668e-01 1.00004668e-01
 2.99690673e-04 1.00005187e-01 1.00005187e-01
 2.69721606e-04 1.00005763e-01 1.00005763e-01
 2.42749445e-04 1.00006403e-01 1.00006403e-01
 2.18474501e-04 1.00007115e-01 1.00007115e-01
 1.96627050e-04 1.00007905e-01 1.00007905e-01
 1.76964345e-04 1.00008784e-01 1.00008784e-01
 1.59267911e-04 1.00009760e-01 1.00009760e-01
 1.43341120e-04 1.00010844e-01 1.00010844e-01
 1.29007008e-04 1.00012049e-01 1.00012049e-01
 1.16106307e-04 1.00013388e-01 1.00013388e-01
 1.04495676e-04 1.00014875e-01 1.00014875e-01
 9.40461087e-05 1.00016528e-01 1.00016528e-01
 8.46414978e-05 1.00018365e-01 1.00018365e-01
 7.61773480e-05 1.00020406e-01 1.00020406e-01
 6.85596132e-05 1.00022673e-01 1.00022673e-01
 6.17036519e-05 1.00025193e-01 1.00025193e-01
 5.55332867e-05 1.00027992e-01 1.00027992e-01
 4.99799581e-05 1.00031103e-01 1.00031103e-01
 4.49819622e-05 1.00034559e-01 1.00034559e-01
 4.04837660e-05 1.00038399e-01 1.00038399e-01
 3.64353894e-05 1.00042667e-01 1.00042667e-01
 3.27918505e-05 1.00047408e-01 1.00047408e-01
 2.95126654e-05 1.00052677e-01 1.00052677e-01
 2.65613989e-05 1.00058531e-01 1.00058531e-01
 2.39052590e-05 1.00065036e-01 1.00065036e-01
 2.15147331e-05 1.00072264e-01 1.00072264e-01
 1.93632598e-05 1.00080296e-01 1.00080296e-01
 1.74269338e-05 1.00089220e-01 1.00089220e-01
 1.56842404e-05 1.00099137e-01 1.00099137e-01
 1.41158164e-05 1.00110157e-01 1.00110157e-01
 1.27042347e-05 1.00122402e-01 1.00122402e-01
 1.14338113e-05 1.00136009e-01 1.00136009e-01
 1.02904301e-05 1.00151130e-01 1.00151130e-01
 9.26138713e-06 1.00167932e-01 1.00167932e-01
 8.33524842e-06 1.00186604e-01 1.00186604e-01
 7.50172358e-06 1.00207353e-01 1.00207353e-01
 6.75155122e-06 1.00230412e-01 1.00230412e-01
 6.07639610e-06 1.00256037e-01 1.00256037e-01
 5.46875649e-06 1.00284515e-01 1.00284515e-01
 4.92188084e-06 1.00316164e-01 1.00316164e-01
 4.42969275e-06 1.00351339e-01 1.00351339e-01
 3.98672348e-06 1.00390432e-01 1.00390432e-01
 3.58805113e-06 1.00433882e-01 1.00433882e-01
 3.22924602e-06 1.00482175e-01 1.00482175e-01
 2.90632142e-06 1.00535855e-01 1.00535855e-01
 2.61568927e-06 1.00595524e-01 1.00595524e-01
 2.35412035e-06 1.00661852e-01 1.00661852e-01
 2.11870831e-06 1.00735588e-01 1.00735588e-01
 1.90683748e-06 1.00817563e-01 1.00817563e-01
 1.71615373e-06 1.00908703e-01 1.00908703e-01
 1.54453836e-06 1.01010041e-01 1.01010041e-01
 1.39008452e-06 1.01122725e-01 1.01122725e-01
 1.25107607e-06 1.01248037e-01 1.01248037e-01
 1.12596846e-06 1.01387405e-01 1.01387405e-01
 1.01337162e-06 1.01542423e-01 1.01542423e-01
 9.12034456e-07 1.01714867e-01 1.01714867e-01
 8.20831010e-07 1.01906721e-01 1.01906721e-01
 7.38747909e-07 1.02120202e-01 1.02120202e-01
 6.64873118e-07 1.02357783e-01 1.02357783e-01
 5.98385807e-07 1.02622234e-01 1.02622234e-01
 5.38547226e-07 1.02916651e-01 1.02916651e-01
 4.84692503e-07 1.03244499e-01 1.03244499e-01
 4.36223253e-07 1.03609664e-01 1.03609664e-01
 3.92600928e-07 1.04016501e-01 1.04016501e-01
 3.53340835e-07 1.04469899e-01 1.04469899e-01
 3.18006751e-07 1.04975352e-01 1.04975352e-01
 2.86206076e-07 1.05539040e-01 1.05539040e-01
 2.57585469e-07 1.06167924e-01 1.06167924e-01
 2.31826922e-07 1.06869853e-01 1.06869853e-01
 2.08644230e-07 1.07653695e-01 1.07653695e-01
 1.87779807e-07 1.08529479e-01 1.08529479e-01
 1.69001826e-07 1.09508570e-01 1.09508570e-01
 1.52101643e-07 1.10603870e-01 1.10603870e-01
 1.36891479e-07 1.11830054e-01 1.11830054e-01
 1.23202331e-07 1.13203849e-01 1.13203849e-01
 1.10882098e-07 1.14744361e-01 1.14744361e-01
 9.97938882e-08 1.16473469e-01 1.16473469e-01
 8.98144994e-08 1.18416284e-01 1.18416284e-01
 8.08330495e-08 1.20601707e-01 1.20601707e-01
 7.27497445e-08 1.23063084e-01 1.23063084e-01
 6.54747701e-08 1.25839002e-01 1.25839002e-01
 5.89272931e-08 1.28974237e-01 1.28974237e-01
 5.30345638e-08 1.32520893e-01 1.32520893e-01
 4.77311074e-08 1.36539779e-01 1.36539779e-01
 4.29579966e-08 1.41102054e-01 1.41102054e-01
 3.86621970e-08 1.46291216e-01 1.46291216e-01
 3.47959773e-08 1.52205473e-01 1.52205473e-01
 3.13163796e-08 1.58960583e-01 1.58960583e-01
 2.81847416e-08 1.66693212e-01 1.66693212e-01
 2.53662674e-08 1.75564873e-01 1.75564873e-01
 2.28296407e-08 1.85766476e-01 1.85766476e-01
 2.05466766e-08 1.97523445e-01 1.97523445e-01
 1.84920090e-08 2.11101273e-01 2.11101273e-01
 1.66428081e-08 2.26811167e-01 2.26811167e-01
 1.49785273e-08 2.45015146e-01 2.45015146e-01
 1.34806745e-08 2.66129396e-01 2.66129396e-01
 1.21326071e-08 2.90623973e-01 2.90623973e-01
 1.09193464e-08 3.19015735e-01 3.19015735e-01


==> data/power_prob1_a4_t51_phi9_u2_l20_k0_M100.dat <==
 2.26274170e+01 7.54987268e-02 8.20000000e-01
 2.03646753e+01 7.89154315e-02 8.60000000e-01
 1.83282078e+01 6.93329407e-02 7.70000000e-01
 1.64953870e+01 7.04449153e-02 7.90000000e-01
 1.48458483e+01 7.65460620e-02 8.60000000e-01
 1.33612635e+01 7.03967813e-02 7.90000000e-01
 1.20251371e+01 6.44392422e-02 7.40000000e-01
 1.08226234e+01 6.53701634e-02 7.60000000e-01
 9.74036106e+00 5.96593362e-02 7.10000000e-01
 8.76632496e+00 6.32926321e-02 7.50000000e-01
 7.88969246e+00 5.55878046e-02 6.70000000e-01
 7.10072322e+00 6.30851838e-02 7.60000000e-01
 6.39065089e+00 6.37495311e-02 7.80000000e-01
 5.75158581e+00 5.48946034e-02 6.70000000e-01
 5.17642722e+00 5.96067984e-02 7.30000000e-01
 4.65878450e+00 5.57713376e-02 7.10000000e-01
 4.19290605e+00 6.07474585e-02 7.30000000e-01
 3.77361545e+00 5.75352448e-02 7.10000000e-01
 3.39625390e+00 5.73229527e-02 7.60000000e-01
 3.05662851e+00 5.85232312e-02 7.50000000e-01
 2.75096566e+00 6.14340383e-02 7.90000000e-01
 2.47586909e+00 6.97266464e-02 9.10000000e-01
 2.22828219e+00 7.37555786e-02 8.90000000e-01
 2.00545397e+00 7.72271088e-02 9.40000000e-01
 1.80490857e+00 7.63680393e-02 9.10000000e-01
 1.62441771e+00 7.29978816e-02 8.60000000e-01
 1.46197594e+00 8.66093406e-02 9.90000000e-01
 1.31577835e+00 8.86543439e-02 9.70000000e-01
 1.18420051e+00 8.95304906e-02 9.90000000e-01
 1.06578046e+00 9.63956413e-02 9.90000000e-01
 9.59202415e-01 9.64729254e-02 1.00000000e+00
 8.63282174e-01 9.86903031e-02 1.00000000e+00
 7.76953956e-01 9.96475372e-02 9.90000000e-01
 6.99258561e-01 1.02616180e-01 1.00000000e+00
 6.29332705e-01 1.05279435e-01 1.00000000e+00
 5.66399434e-01 1.05694072e-01 1.00000000e+00
 5.09759491e-01 1.08556155e-01 1.00000000e+00
 4.58783542e-01 1.10115019e-01 1.00000000e+00
 4.12905188e-01 1.12733281e-01 1.00000000e+00
 3.71614669e-01 1.15625101e-01 1.00000000e+00
 3.34453202e-01 1.18745748e-01 1.00000000e+00
 3.01007882e-01 1.23522008e-01 1.00000000e+00
 2.70907094e-01 1.26930223e-01 1.00000000e+00
 2.43816384e-01 1.30940423e-01 1.00000000e+00
 2.19434746e-01 1.35834584e-01 1.00000000e+00
 1.97491271e-01 1.40779477e-01 1.00000000e+00
 1.77742144e-01 1.49670056e-01 1.00000000e+00
 1.59967930e-01 1.60407539e-01 1.00000000e+00
 1.43971137e-01 1.68221736e-01 1.00000000e+00
 1.29574023e-01 1.82315072e-01 1.00000000e+00
 1.16616621e-01 2.12303274e-01 1.00000000e+00
 1.04954959e-01 2.18855757e-01 1.00000000e+00
 9.44594628e-02 2.47907782e-01 1.00000000e+00
 8.50135165e-02 2.92355566e-01 1.00000000e+00
 7.65121649e-02 3.23709864e-01 1.00000000e+00
 6.88609484e-02 3.91685752e-01 1.00000000e+00
 6.19748535e-02 4.38368736e-01 1.00000000e+00
 5.57773682e-02 5.28386389e-01 1.00000000e+00
 5.01996314e-02 6.32063485e-01 1.00000000e+00
 4.51796682e-02 7.13369825e-01 1.00000000e+00
 4.06617014e-02 8.18838936e-01 1.00000000e+00
 3.65955313e-02 9.08018350e-01 1.00000000e+00
 3.29359781e-02 9.52562263e-01 1.00000000e+00
 2.96423803e-02 9.84709352e-01 1.00000000e+00
 2.66781423e-02 9.96612403e-01 1.00000000e+00
 2.40103281e-02 9.98894927e-01 1.00000000e+00
 2.16092953e-02 9.99957496e-01 1.00000000e+00
 1.94483657e-02 9.99985524e-01 1.00000000e+00
 1.75035292e-02 9.99999124e-01 1.00000000e+00
 1.57531762e-02 1.00000000e+00 1.00000000e+00
 1.41778586e-02 1.00000000e+00 1.00000000e+00
 1.27600728e-02 1.00000000e+00 1.00000000e+00
 1.14840655e-02 1.00000000e+00 1.00000000e+00
 1.03356589e-02 1.00000000e+00 1.00000000e+00
 9.30209304e-03 1.00000000e+00 1.00000000e+00
 8.37188374e-03 1.00000000e+00 1.00000000e+00
 7.53469536e-03 1.00000000e+00 1.00000000e+00
 6.78122583e-03 1.00000000e+00 1.00000000e+00
 6.10310324e-03 1.00000000e+00 1.00000000e+00
 5.49279292e-03 1.00000000e+00 1.00000000e+00
 4.94351363e-03 1.00000000e+00 1.00000000e+00
 4.44916226e-03 1.00000000e+00 1.00000000e+00
 4.00424604e-03 1.00000000e+00 1.00000000e+00
 3.60382143e-03 1.00000000e+00 1.00000000e+00
 3.24343929e-03 1.00000000e+00 1.00000000e+00
 2.91909536e-03 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l20_k0_unreg.dat <==
 1.00000000e+00 1.00061849e-01 1.85635297e-01
 9.00000000e-01 1.00068723e-01 1.97372109e-01
 8.10000000e-01 1.00076361e-01 2.10926333e-01
 7.29000000e-01 1.00084848e-01 2.26608596e-01
 6.56100000e-01 1.00094279e-01 2.44780282e-01
 5.90490000e-01 1.00104758e-01 2.65856919e-01
 5.31441000e-01 1.00116403e-01 2.90307939e-01
 4.78296900e-01 1.00129343e-01 3.18649721e-01
 4.30467210e-01 1.00143722e-01 3.51427337e-01
 3.87420489e-01 1.00159700e-01 3.89178527e-01
 3.48678440e-01 1.00177456e-01 4.32371570e-01
 3.13810596e-01 1.00197188e-01 4.81307819e-01
 2.82429536e-01 1.00219115e-01 5.35981616e-01
 2.54186583e-01 1.00243482e-01 5.95898452e-01
 2.28767925e-01 1.00270563e-01 6.59870992e-01
 2.05891132e-01 1.00300658e-01 7.25845443e-01
 1.85302019e-01 1.00334105e-01 7.90854561e-01
 1.66771817e-01 1.00371278e-01 8.51228500e-01
 1.50094635e-01 1.00412594e-01 9.03175131e-01
 1.35085172e-01 1.00458514e-01 9.43707541e-01
 1.21576655e-01 1.00509554e-01 9.71634230e-01
 1.09418989e-01 1.00566288e-01 9.88073112e-01
 9.84770902e-02 1.00629353e-01 9.96010106e-01
 8.86293812e-02 1.00699459e-01 9.98999513e-01
 7.97664431e-02 1.00777397e-01 9.99825438e-01
 7.17897988e-02 1.00864046e-01 9.99980686e-01
 6.46108189e-02 1.00960386e-01 9.99998793e-01
 5.81497370e-02 1.01067509e-01 9.99999963e-01
 5.23347633e-02 1.01186632e-01 1.00000000e+00
 4.71012870e-02 1.01319111e-01 1.00000000e+00
 4.23911583e-02 1.01466457e-01 1.00000000e+00
 3.81520424e-02 1.01630359e-01 1.00000000e+00
 3.43368382e-02 1.01812698e-01 1.00000000e+00
 3.09031544e-02 1.02015576e-01 1.00000000e+00
 2.78128389e-02 1.02241340e-01 1.00000000e+00
 2.50315550e-02 1.02492616e-01 1.00000000e+00
 2.25283995e-02 1.02772338e-01 1.00000000e+00
 2.02755596e-02 1.03083789e-01 1.00000000e+00
 1.82480036e-02 1.03430650e-01 1.00000000e+00
 1.64232033e-02 1.03817044e-01 1.00000000e+00
 1.47808829e-02 1.04247597e-01 1.00000000e+00
 1.33027946e-02 1.04727506e-01 1.00000000e+00
 1.19725152e-02 1.05262612e-01 1.00000000e+00
 1.07752637e-02 1.05859492e-01 1.00000000e+00
 9.69773730e-03 1.06525556e-01 1.00000000e+00
 8.72796357e-03 1.07269170e-01 1.00000000e+00
 7.85516721e-03 1.08099788e-01 1.00000000e+00
 7.06965049e-03 1.09028117e-01 1.00000000e+00
 6.36268544e-03 1.10066298e-01 1.00000000e+00
 5.72641690e-03 1.11228129e-01 1.00000000e+00
 5.15377521e-03 1.12529321e-01 1.00000000e+00
 4.63839769e-03 1.13987801e-01 1.00000000e+00
 4.17455792e-03 1.15624072e-01 1.00000000e+00
 3.75710213e-03 1.17461643e-01 1.00000000e+00
 3.38139191e-03 1.19527531e-01 1.00000000e+00
 3.04325272e-03 1.21852874e-01 1.00000000e+00
 2.73892745e-03 1.24473652e-01 1.00000000e+00
 2.46503470e-03 1.27431560e-01 1.00000000e+00
 2.21853123e-03 1.30775053e-01 1.00000000e+00
 1.99667811e-03 1.34560602e-01 1.00000000e+00
 1.79701030e-03 1.38854206e-01 1.00000000e+00
 1.61730927e-03 1.43733210e-01 1.00000000e+00
 1.45557834e-03 1.49288483e-01 1.00000000e+00
 1.31002051e-03 1.55627033e-01 1.00000000e+00
 1.17901846e-03 1.62875102e-01 1.00000000e+00
 1.06111661e-03 1.71181828e-01 1.00000000e+00
 9.55004951e-04 1.80723499e-01 1.00000000e+00
 8.59504456e-04 1.91708415e-01 1.00000000e+00
 7.73554010e-04 2.04382255e-01 1.00000000e+00
 6.96198609e-04 2.19033742e-01 1.00000000e+00
 6.26578748e-04 2.36000110e-01 1.00000000e+00
 5.63920873e-04 2.55671476e-01 1.00000000e+00
 5.07528786e-04 2.78492592e-01 1.00000000e+00
 4.56775907e-04 3.04959472e-01 1.00000000e+00
 4.11098317e-04 3.35607082e-01 1.00000000e+00
 3.69988485e-04 3.70982497e-01 1.00000000e+00
 3.32989637e-04 4.11596043e-01 1.00000000e+00
 2.99690673e-04 4.57841375e-01 1.00000000e+00
 2.69721606e-04 5.09875780e-01 1.00000000e+00
 2.42749445e-04 5.67456743e-01 1.00000000e+00
 2.18474501e-04 6.29744075e-01 1.00000000e+00
 1.96627050e-04 6.95102991e-01 1.00000000e+00
 1.76964345e-04 7.60983453e-01 1.00000000e+00
 1.59267911e-04 8.23994115e-01 1.00000000e+00
 1.43341120e-04 8.80302291e-01 1.00000000e+00
 1.29007008e-04 9.26417191e-01 1.00000000e+00
 1.16106307e-04 9.60205786e-01 1.00000000e+00
 1.04495676e-04 9.81702788e-01 1.00000000e+00
 9.40461087e-05 9.93147541e-01 1.00000000e+00
 8.46414978e-05 9.98019048e-01 1.00000000e+00
 7.61773480e-05 9.99586662e-01 1.00000000e+00
 6.85596132e-05 9.99942752e-01 1.00000000e+00
 6.17036519e-05 9.99995259e-01 1.00000000e+00
 5.55332867e-05 9.99999794e-01 1.00000000e+00
 4.99799581e-05 9.99999996e-01 1.00000000e+00
 4.49819622e-05 1.00000000e+00 1.00000000e+00
 4.04837660e-05 1.00000000e+00 1.00000000e+00
 3.64353894e-05 1.00000000e+00 1.00000000e+00
 3.27918505e-05 1.00000000e+00 1.00000000e+00
 2.95126654e-05 1.00000000e+00 1.00000000e+00
 2.65613989e-05 1.00000000e+00 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l20_k13_M100.dat <==
 2.26274170e+01 6.95274129e-02 7.50000000e-01
 2.03646753e+01 7.19460940e-02 7.90000000e-01
 1.83282078e+01 6.79081381e-02 7.50000000e-01
 1.64953870e+01 7.04315477e-02 7.80000000e-01
 1.48458483e+01 7.05482652e-02 7.90000000e-01
 1.33612635e+01 6.83282727e-02 7.80000000e-01
 1.20251371e+01 6.89977730e-02 7.90000000e-01
 1.08226234e+01 6.90786744e-02 8.00000000e-01
 9.74036106e+00 6.43319731e-02 7.60000000e-01
 8.76632496e+00 6.08357476e-02 7.20000000e-01
 7.88969246e+00 6.29366578e-02 7.40000000e-01
 7.10072322e+00 6.47512980e-02 7.70000000e-01
 6.39065089e+00 6.14942801e-02 7.40000000e-01
 5.75158581e+00 5.57812357e-02 6.80000000e-01
 5.17642722e+00 5.62587599e-02 7.10000000e-01
 4.65878450e+00 5.68912903e-02 7.00000000e-01
 4.19290605e+00 5.59426886e-02 7.00000000e-01
 3.77361545e+00 6.25229244e-02 7.90000000e-01
 3.39625390e+00 6.01361104e-02 7.40000000e-01
 3.05662851e+00 5.95525773e-02 7.40000000e-01
 2.75096566e+00 6.46979806e-02 8.20000000e-01
 2.47586909e+00 6.65784230e-02 8.30000000e-01
 2.22828219e+00 7.14421690e-02 9.00000000e-01
 2.00545397e+00 7.08821432e-02 8.50000000e-01
 1.80490857e+00 6.79721411e-02 8.50000000e-01
 1.62441771e+00 7.64888293e-02 9.20000000e-01
 1.46197594e+00 8.05511057e-02 9.40000000e-01
 1.31577835e+00 8.61887384e-02 9.70000000e-01
 1.18420051e+00 8.67625908e-02 9.60000000e-01
 1.06578046e+00 8.99735603e-02 1.00000000e+00
 9.59202415e-01 8.84316612e-02 9.60000000e-01
 8.63282174e-01 9.39728992e-02 1.00000000e+00
 7.76953956e-01 9.49861908e-02 1.00000000e+00
 6.99258561e-01 9.27022461e-02 1.00000000e+00
 6.29332705e-01 9.38150529e-02 1.00000000e+00
 5.66399434e-01 9.37201784e-02 1.00000000e+00
 5.09759491e-01 9.34658679e-02 1.00000000e+00
 4.58783542e-01 9.33090121e-02 1.00000000e+00
 4.12905188e-01 9.35808424e-02 1.00000000e+00
 3.71614669e-01 9.27194482e-02 1.00000000e+00
 3.34453202e-01 9.26609582e-02 1.00000000e+00
 3.01007882e-01 9.33429822e-02 1.00000000e+00
 2.70907094e-01 9.20836622e-02 1.00000000e+00
 2.43816384e-01 9.16213865e-02 1.00000000e+00
 2.19434746e-01 9.21127398e-02 1.00000000e+00
 1.97491271e-01 9.10483327e-02 1.00000000e+00
 1.77742144e-01 8.94502071e-02 1.00000000e+00
 1.59967930e-01 8.97056271e-02 1.00000000e+00
 1.43971137e-01 8.97884723e-02 1.00000000e+00
 1.29574023e-01 8.87558431e-02 1.00000000e+00
 1.16616621e-01 8.59557627e-02 1.00000000e+00
 1.04954959e-01 8.70318101e-02 1.00000000e+00
 9.44594628e-02 8.44721107e-02 1.00000000e+00
 8.50135165e-02 8.23046477e-02 1.00000000e+00
 7.65121649e-02 8.35963742e-02 1.00000000e+00
 6.88609484e-02 8.07690868e-02 1.00000000e+00
 6.19748535e-02 7.96901181e-02 1.00000000e+00
 5.57773682e-02 7.67768285e-02 1.00000000e+00
 5.01996314e-02 7.36158735e-02 1.00000000e+00
 4.51796682e-02 7.14117512e-02 1.00000000e+00
 4.06617014e-02 6.78927617e-02 1.00000000e+00
 3.65955313e-02 6.94314182e-02 1.00000000e+00
 3.29359781e-02 6.29641285e-02 1.00000000e+00
 2.96423803e-02 6.19854155e-02 1.00000000e+00
 2.66781423e-02 5.70814531e-02 1.00000000e+00
 2.40103281e-02 5.66075232e-02 1.00000000e+00
 2.16092953e-02 5.78939903e-02 1.00000000e+00
 1.94483657e-02 5.21856489e-02 1.00000000e+00
 1.75035292e-02 5.07287207e-02 1.00000000e+00
 1.57531762e-02 4.88349157e-02 1.00000000e+00
 1.41778586e-02 4.76331538e-02 1.00000000e+00
 1.27600728e-02 4.37795544e-02 1.00000000e+00
 1.14840655e-02 4.09454354e-02 1.00000000e+00
 1.03356589e-02 4.34121366e-02 1.00000000e+00
 9.30209304e-03 4.42411037e-02 1.00000000e+00
 8.37188374e-03 3.46236773e-02 1.00000000e+00
 7.53469536e-03 3.59147145e-02 1.00000000e+00
 6.78122583e-03 2.96736191e-02 1.00000000e+00
 6.10310324e-03 3.21203343e-02 1.00000000e+00
 5.49279292e-03 2.95870180e-02 1.00000000e+00
 4.94351363e-03 2.24868686e-02 1.00000000e+00
 4.44916226e-03 1.99799184e-02 1.00000000e+00
 4.00424604e-03 1.29545633e-02 1.00000000e+00
 3.60382143e-03 1.51667208e-02 1.00000000e+00
 3.24343929e-03 7.45073404e-03 1.00000000e+00
 2.91909536e-03 5.59250542e-03 1.00000000e+00
 2.62718583e-03 1.36564314e-02 1.00000000e+00
 2.36446724e-03 3.04847371e-02 1.00000000e+00
 2.12802052e-03 4.83851457e-02 1.00000000e+00
 1.91521847e-03 6.55185792e-02 1.00000000e+00
 1.72369662e-03 8.24487887e-02 1.00000000e+00
 1.55132696e-03 9.25050512e-02 1.00000000e+00
 1.39619426e-03 9.85456736e-02 1.00000000e+00
 1.25657484e-03 9.96124213e-02 1.00000000e+00
 1.13091735e-03 9.96804237e-02 1.00000000e+00
 1.01782562e-03 1.00763833e-01 1.00000000e+00
 9.16043055e-04 1.00848966e-01 1.00000000e+00
 8.24438750e-04 1.00943619e-01 1.00000000e+00
 7.41994875e-04 1.01048865e-01 1.00000000e+00
 6.67795387e-04 1.01165898e-01 1.00000000e+00
 6.01015849e-04 1.01296051e-01 1.00000000e+00
 5.40914264e-04 1.01440809e-01 1.00000000e+00
 4.86822837e-04 1.01601828e-01 1.00000000e+00
 4.38140554e-04 1.01780955e-01 1.00000000e+00
 3.94326498e-04 1.01980256e-01 1.00000000e+00
 3.54893848e-04 1.02202033e-01 1.00000000e+00
 3.19404464e-04 1.02448864e-01 1.00000000e+00
 2.87464017e-04 1.02723629e-01 1.00000000e+00
 2.58717616e-04 1.03029551e-01 1.00000000e+00
 2.32845854e-04 1.03370239e-01 1.00000000e+00
 2.09561269e-04 1.03749740e-01 1.00000000e+00
 1.88605142e-04 1.04172592e-01 1.00000000e+00
 1.69744628e-04 1.04643892e-01 1.00000000e+00
 1.52770165e-04 1.05169367e-01 1.00000000e+00
 1.37493148e-04 1.05755465e-01 1.00000000e+00
 1.23743833e-04 1.06409450e-01 1.00000000e+00
 1.11369450e-04 1.07139520e-01 1.00000000e+00
 1.00232505e-04 1.07954936e-01 1.00000000e+00
 9.02092546e-05 1.08866186e-01 1.00000000e+00
 8.11883292e-05 1.09885156e-01 1.00000000e+00
 7.30694962e-05 1.11025353e-01 1.00000000e+00
 6.57625466e-05 1.12302148e-01 1.00000000e+00
 5.91862920e-05 1.13733076e-01 1.00000000e+00
 5.32676628e-05 1.15338184e-01 1.00000000e+00
 4.79408965e-05 1.17140446e-01 1.00000000e+00
 4.31468068e-05 1.19166256e-01 1.00000000e+00
 3.88321262e-05 1.21446019e-01 1.00000000e+00
 3.49489135e-05 1.24014851e-01 1.00000000e+00
 3.14540222e-05 1.26913429e-01 1.00000000e+00
 2.83086200e-05 1.30189000e-01 1.00000000e+00
 2.54777580e-05 1.33896603e-01 1.00000000e+00
 2.29299822e-05 1.38100531e-01 1.00000000e+00
 2.06369840e-05 1.42876098e-01 1.00000000e+00
 1.85732856e-05 1.48311754e-01 1.00000000e+00
 1.67159570e-05 1.54511614e-01 1.00000000e+00
 1.50443613e-05 1.61598478e-01 1.00000000e+00
 1.35399252e-05 1.69717392e-01 1.00000000e+00
 1.21859327e-05 1.79039800e-01 1.00000000e+00
 1.09673394e-05 1.89768306e-01 1.00000000e+00
 9.87060545e-06 2.02141974e-01 1.00000000e+00
 8.88354491e-06 2.16441963e-01 1.00000000e+00
 7.99519041e-06 2.32997077e-01 1.00000000e+00
 7.19567137e-06 2.52188407e-01 1.00000000e+00
 6.47610424e-06 2.74451658e-01 1.00000000e+00
 5.82849381e-06 3.00274860e-01 1.00000000e+00
 5.24564443e-06 3.30187878e-01 1.00000000e+00
 4.72107999e-06 3.64738462e-01 1.00000000e+00
 4.24897199e-06 4.04447652e-01 1.00000000e+00
 3.82407479e-06 4.49735684e-01 1.00000000e+00
 3.44166731e-06 5.00809404e-01 1.00000000e+00
 3.09750058e-06 5.57505967e-01 1.00000000e+00
 2.78775052e-06 6.19099135e-01 1.00000000e+00
 2.50897547e-06 6.84098188e-01 1.00000000e+00
 2.25807792e-06 7.50107383e-01 1.00000000e+00
 2.03227013e-06 8.13857982e-01 1.00000000e+00
 1.82904312e-06 8.71546401e-01 1.00000000e+00
 1.64613881e-06 9.19556750e-01 1.00000000e+00
 1.48152493e-06 9.55460805e-01 1.00000000e+00
 1.33337243e-06 9.78902608e-01 1.00000000e+00
 1.20003519e-06 9.91796218e-01 1.00000000e+00
 1.08003167e-06 9.97513299e-01 1.00000000e+00
 9.72028503e-07 9.99449249e-01 1.00000000e+00
 8.74825653e-07 9.99917787e-01 1.00000000e+00
 7.87343088e-07 9.99992520e-01 1.00000000e+00
 7.08608779e-07 9.99999634e-01 1.00000000e+00
 6.37747901e-07 9.99999992e-01 1.00000000e+00
 5.73973111e-07 1.00000000e+00 1.00000000e+00
 5.16575800e-07 1.00000000e+00 1.00000000e+00
 4.64918220e-07 1.00000000e+00 1.00000000e+00
 4.18426398e-07 1.00000000e+00 1.00000000e+00
 3.76583758e-07 1.00000000e+00 1.00000000e+00
 3.38925382e-07 1.00000000e+00 1.00000000e+00
 3.05032844e-07 1.00000000e+00 1.00000000e+00
 2.74529560e-07 1.00000000e+00 1.00000000e+00
 2.47076604e-07 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l20_k13_unreg.dat <==
 1.00000000e+00 1.00001096e-01 1.00001096e-01
 9.00000000e-01 1.00001218e-01 1.00001218e-01
 8.10000000e-01 1.00001354e-01 1.00001354e-01
 7.29000000e-01 1.00001504e-01 1.00001504e-01
 6.56100000e-01 1.00001671e-01 1.00001671e-01
 5.90490000e-01 1.00001857e-01 1.00001857e-01
 5.31441000e-01 1.00002063e-01 1.00002063e-01
 4.78296900e-01 1.00002292e-01 1.00002292e-01
 4.30467210e-01 1.00002547e-01 1.00002547e-01
 3.87420489e-01 1.00002830e-01 1.00002830e-01
 3.48678440e-01 1.00003145e-01 1.00003145e-01
 3.13810596e-01 1.00003494e-01 1.00003494e-01
 2.82429536e-01 1.00003882e-01 1.00003882e-01
 2.54186583e-01 1.00004314e-01 1.00004314e-01
 2.28767925e-01 1.00004793e-01 1.00004793e-01
 2.05891132e-01 1.00005325e-01 1.00005325e-01
 1.85302019e-01 1.00005917e-01 1.00005917e-01
 1.66771817e-01 1.00006575e-01 1.00006575e-01
 1.50094635e-01 1.00007305e-01 1.00007305e-01
 1.35085172e-01 1.00008117e-01 1.00008117e-01
 1.21576655e-01 1.00009019e-01 1.00009019e-01
 1.09418989e-01 1.00010021e-01 1.00010021e-01
 9.84770902e-02 1.00011134e-01 1.00011134e-01
 8.86293812e-02 1.00012371e-01 1.00012371e-01
 7.97664431e-02 1.00013746e-01 1.00013746e-01
 7.17897988e-02 1.00015274e-01 1.00015274e-01
 6.46108189e-02 1.00016971e-01 1.00016971e-01
 5.81497370e-02 1.00018857e-01 1.00018857e-01
 5.23347633e-02 1.00020952e-01 1.00020952e-01
 4.71012870e-02 1.00023280e-01 1.00023280e-01
 4.23911583e-02 1.00025867e-01 1.00025867e-01
 3.81520424e-02 1.00028741e-01 1.00028741e-01
 3.43368382e-02 1.00031935e-01 1.00031935e-01
 3.09031544e-02 1.00035484e-01 1.00035484e-01
 2.78128389e-02 1.00039427e-01 1.00039427e-01
 2.50315550e-02 1.00043809e-01 1.00043809e-01
 2.25283995e-02 1.00048677e-01 1.00048677e-01
 2.02755596e-02 1.00054087e-01 1.00054087e-01
 1.82480036e-02 1.00060098e-01 1.00060098e-01
 1.64232033e-02 1.00066777e-01 1.00066777e-01
 1.47808829e-02 1.00074199e-01 1.00074199e-01
 1.33027946e-02 1.00082446e-01 1.00082446e-01
 1.19725152e-02 1.00091609e-01 1.00091609e-01
 1.07752637e-02 1.00101792e-01 1.00101792e-01
 9.69773730e-03 1.00113107e-01 1.00113107e-01
 8.72796357e-03 1.00125680e-01 1.00125680e-01
 7.85516721e-03 1.00139652e-01 1.00139652e-01
 7.06965049e-03 1.00155177e-01 1.00155177e-01
 6.36268544e-03 1.00172430e-01 1.00172430e-01
 5.72641690e-03 1.00191602e-01 1.00191602e-01
 5.15377521e-03 1.00212908e-01 1.00212908e-01
 4.63839769e-03 1.00236585e-01 1.00236585e-01
 4.17455792e-03 1.00262897e-01 1.00262897e-01
 3.75710213e-03 1.00292139e-01 1.00292139e-01
 3.38139191e-03 1.00324637e-01 1.00324637e-01
 3.04325272e-03 1.00360756e-01 1.00360756e-01
 2.73892745e-03 1.00400898e-01 1.00400898e-01
 2.46503470e-03 1.00445515e-01 1.00445515e-01
 2.21853123e-03 1.00495105e-01 1.00495105e-01
 1.99667811e-03 1.00550227e-01 1.00550227e-01
 1.79701030e-03 1.00611500e-01 1.00611500e-01
 1.61730927e-03 1.00679612e-01 1.00679612e-01
 1.45557834e-03 1.00755332e-01 1.00755332e-01
 1.31002051e-03 1.00839514e-01 1.00839514e-01
 1.17901846e-03 1.00933110e-01 1.00933110e-01
 1.06111661e-03 1.01037179e-01 1.01037179e-01
 9.55004951e-04 1.01152904e-01 1.01152904e-01
 8.59504456e-04 1.01281600e-01 1.01281600e-01
 7.73554010e-04 1.01424735e-01 1.01424735e-01
 6.96198609e-04 1.01583947e-01 1.01583947e-01
 6.26578748e-04 1.01761063e-01 1.01761063e-01
 5.63920873e-04 1.01958121e-01 1.01958121e-01
 5.07528786e-04 1.02177401e-01 1.02177401e-01
 4.56775907e-04 1.02421447e-01 1.02421447e-01
 4.11098317e-04 1.02693106e-01 1.02693106e-01
 3.69988485e-04 1.02995563e-01 1.02995563e-01
 3.32989637e-04 1.03332386e-01 1.03332386e-01
 2.99690673e-04 1.03707569e-01 1.03707569e-01
 2.69721606e-04 1.04125598e-01 1.04125598e-01
 2.42749445e-04 1.04591506e-01 1.04591506e-01
 2.18474501e-04 1.05110950e-01 1.05110950e-01
 1.96627050e-04 1.05690297e-01 1.05690297e-01
 1.76964345e-04 1.06336720e-01 1.06336720e-01
 1.59267911e-04 1.07058311e-01 1.07058311e-01
 1.43341120e-04 1.07864213e-01 1.07864213e-01
 1.29007008e-04 1.08764774e-01 1.08764774e-01
 1.16106307e-04 1.09771724e-01 1.09771724e-01
 1.04495676e-04 1.10898385e-01 1.10898385e-01
 9.40461087e-05 1.12159920e-01 1.12159920e-01
 8.46414978e-05 1.13573618e-01 1.13573618e-01
 7.61773480e-05 1.15159241e-01 1.15159241e-01
 6.85596132e-05 1.16939433e-01 1.16939433e-01
 6.17036519e-05 1.18940198e-01 1.18940198e-01
 5.55332867e-05 1.21191484e-01 1.21191484e-01
 4.99799581e-05 1.23727873e-01 1.23727873e-01
 4.49819622e-05 1.26589407e-01 1.26589407e-01
 4.04837660e-05 1.29822583e-01 1.29822583e-01
 3.64353894e-05 1.33481550e-01 1.33481550e-01
 3.27918505e-05 1.37629543e-01 1.37629543e-01
 2.95126654e-05 1.42340615e-01 1.42340615e-01
 2.65613989e-05 1.47701712e-01 1.47701712e-01
 2.39052590e-05 1.53815156e-01 1.53815156e-01
 2.15147331e-05 1.60801610e-01 1.60801610e-01
 1.93632598e-05 1.68803575e-01 1.68803575e-01
 1.74269338e-05 1.77989486e-01 1.77989486e-01
 1.56842404e-05 1.88558402e-01 1.88558402e-01
 1.41158164e-05 2.00745261e-01 2.00745261e-01
 1.27042347e-05 2.14826494e-01 2.14826494e-01
 1.14338113e-05 2.31125613e-01 2.31125613e-01
 1.02904301e-05 2.50018005e-01 2.50018005e-01
 9.26138713e-06 2.71933591e-01 2.71933591e-01
 8.33524842e-06 2.97355176e-01 2.97355176e-01
 7.50172358e-06 3.26809039e-01 3.26809039e-01
 6.75155122e-06 3.60842719e-01 3.60842719e-01
 6.07639610e-06 3.99983001e-01 3.99983001e-01
 5.46875649e-06 4.44665394e-01 4.44665394e-01
 4.92188084e-06 4.95125980e-01 4.95125980e-01
 4.42969275e-06 5.51249739e-01 5.51249739e-01
 3.98672348e-06 6.12379915e-01 6.12379915e-01
 3.58805113e-06 6.77115266e-01 6.77115266e-01
 3.22924602e-06 7.43158522e-01 7.43158522e-01
 2.90632142e-06 8.07323786e-01 8.07323786e-01
 2.61568927e-06 8.65836631e-01 8.65836631e-01
 2.35412035e-06 9.15016570e-01 9.15016570e-01
 2.11870831e-06 9.52261073e-01 9.52261073e-01
 1.90683748e-06 9.76968803e-01 9.76968803e-01
 1.71615373e-06 9.90834477e-01 9.90834477e-01
 1.54453836e-06 9.97139457e-01 9.97139457e-01
 1.39008452e-06 9.99342731e-01 9.99342731e-01
 1.25107607e-06 9.99897250e-01 9.99897250e-01
 1.12596846e-06 9.99990095e-01 9.99990095e-01
 1.01337162e-06 9.99999479e-01 9.99999479e-01
 9.12034456e-07 9.99999987e-01 9.99999987e-01
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l20_k7_M100.dat <==
 2.26274170e+01 6.60965587e-02 7.20000000e-01
 2.03646753e+01 7.02847028e-02 7.70000000e-01
 1.83282078e+01 6.73502578e-02 7.50000000e-01
 1.64953870e+01 7.22633334e-02 8.00000000e-01
 1.48458483e+01 6.89301474e-02 7.70000000e-01
 1.33612635e+01 6.50840670e-02 7.50000000e-01
 1.20251371e+01 5.86350545e-02 6.80000000e-01
 1.08226234e+01 6.62929909e-02 7.60000000e-01
 9.74036106e+00 6.55869996e-02 7.80000000e-01
 8.76632496e+00 5.86020164e-02 7.00000000e-01
 7.88969246e+00 5.83364604e-02 7.00000000e-01
 7.10072322e+00 6.09031432e-02 7.30000000e-01
 6.39065089e+00 5.67318024e-02 7.00000000e-01
 5.75158581e+00 6.98612523e-02 8.50000000e-01
 5.17642722e+00 5.84452606e-02 7.10000000e-01
 4.65878450e+00 4.91819943e-02 6.40000000e-01
 4.19290605e+00 5.48206564e-02 6.80000000e-01
 3.77361545e+00 6.29549731e-02 7.70000000e-01
 3.39625390e+00 6.01105004e-02 7.50000000e-01
 3.05662851e+00 6.08848628e-02 7.70000000e-01
 2.75096566e+00 6.30815992e-02 8.00000000e-01
 2.47586909e+00 6.34011766e-02 7.90000000e-01
 2.22828219e+00 6.81971618e-02 8.50000000e-01
 2.00545397e+00 7.23207874e-02 8.60000000e-01
 1.80490857e+00 7.70754187e-02 9.30000000e-01
 1.62441771e+00 7.73232569e-02 9.10000000e-01
 1.46197594e+00 8.49126993e-02 9.60000000e-01
 1.31577835e+00 8.80618167e-02 1.00000000e+00
 1.18420051e+00 8.99551921e-02 9.90000000e-01
 1.06578046e+00 8.90737123e-02 9.90000000e-01
 9.59202415e-01 9.40627080e-02 1.00000000e+00
 8.63282174e-01 9.61249921e-02 1.00000000e+00
 7.76953956e-01 9.63321188e-02 1.00000000e+00
 6.99258561e-01 9.62362152e-02 1.00000000e+00
 6.29332705e-01 9.58135669e-02 1.00000000e+00
 5.66399434e-01 9.64794869e-02 1.00000000e+00
 5.09759491e-01 9.61237952e-02 1.00000000e+00
 4.58783542e-01 9.59666945e-02 1.00000000e+00
 4.12905188e-01 9.63039422e-02 1.00000000e+00
 3.71614669e-01 9.56605178e-02 1.00000000e+00
 3.34453202e-01 9.65505888e-02 1.00000000e+00
 3.01007882e-01 9.51829789e-02 1.00000000e+00
 2.70907094e-01 9.63625086e-02 1.00000000e+00
 2.43816384e-01 9.60774254e-02 1.00000000e+00
 2.19434746e-01 9.63341449e-02 1.00000000e+00
 1.97491271e-01 9.56158445e-02 1.00000000e+00
 1.77742144e-01 9.54126950e-02 1.00000000e+00
 1.59967930e-01 9.50509728e-02 1.00000000e+00
 1.43971137e-01 9.58587564e-02 1.00000000e+00
 1.29574023e-01 9.45897644e-02 1.00000000e+00
 1.16616621e-01 9.47029703e-02 1.00000000e+00
 1.04954959e-01 9.40735386e-02 1.00000000e+00
 9.44594628e-02 9.59387977e-02 1.00000000e+00
 8.50135165e-02 9.41188407e-02 1.00000000e+00
 7.65121649e-02 9.46433131e-02 1.00000000e+00
 6.88609484e-02 9.27552067e-02 1.00000000e+00
 6.19748535e-02 8.90401533e-02 1.00000000e+00
 5.57773682e-02 9.16872844e-02 1.00000000e+00
 5.01996314e-02 8.98083410e-02 1.00000000e+00
 4.51796682e-02 8.19713375e-02 1.00000000e+00
 4.06617014e-02 8.55694718e-02 1.00000000e+00
 3.65955313e-02 7.67895232e-02 1.00000000e+00
 3.29359781e-02 7.35611185e-02 1.00000000e+00
 2.96423803e-02 6.68392519e-02 1.00000000e+00
 2.66781423e-02 6.45189546e-02 1.00000000e+00
 2.40103281e-02 5.39892131e-02 1.00000000e+00
 2.16092953e-02 4.71741148e-02 1.00000000e+00
 1.94483657e-02 4.02302723e-02 1.00000000e+00
 1.75035292e-02 2.92406582e-02 1.00000000e+00
 1.57531762e-02 2.69889214e-02 1.00000000e+00
 1.41778586e-02 2.14593344e-02 1.00000000e+00
 1.27600728e-02 1.23644427e-02 1.00000000e+00
 1.14840655e-02 7.12825783e-03 1.00000000e+00
 1.03356589e-02 5.12999746e-03 1.00000000e+00
 9.30209304e-03 2.64847415e-03 1.00000000e+00
 8.37188374e-03 2.52320656e-03 1.00000000e+00
 7.53469536e-03 6.01351650e-03 1.00000000e+00
 6.78122583e-03 3.33525019e-02 1.00000000e+00
 6.10310324e-03 4.77609001e-02 1.00000000e+00
 5.49279292e-03 6.55997462e-02 1.00000000e+00
 4.94351363e-03 8.67625664e-02 1.00000000e+00
 4.44916226e-03 9.66397285e-02 1.00000000e+00
 4.00424604e-03 1.02445815e-01 1.00000000e+00
 3.60382143e-03 1.06251782e-01 1.00000000e+00
 3.24343929e-03 1.06963476e-01 1.00000000e+00
 2.91909536e-03 1.07758273e-01 1.00000000e+00
 2.62718583e-03 1.08646361e-01 1.00000000e+00
 2.36446724e-03 1.09639285e-01 1.00000000e+00
 2.12802052e-03 1.10750157e-01 1.00000000e+00
 1.91521847e-03 1.11993892e-01 1.00000000e+00
 1.72369662e-03 1.13387495e-01 1.00000000e+00
 1.55132696e-03 1.14950400e-01 1.00000000e+00
 1.39619426e-03 1.16704861e-01 1.00000000e+00
 1.25657484e-03 1.18676435e-01 1.00000000e+00
 1.13091735e-03 1.20894539e-01 1.00000000e+00
 1.01782562e-03 1.23393132e-01 1.00000000e+00
 9.16043055e-04 1.26211521e-01 1.00000000e+00
 8.24438750e-04 1.29395334e-01 1.00000000e+00
 7.41994875e-04 1.32997687e-01 1.00000000e+00
 6.67795387e-04 1.37080589e-01 1.00000000e+00
 6.01015849e-04 1.41716631e-01 1.00000000e+00
 5.40914264e-04 1.46991016e-01 1.00000000e+00
 4.86822837e-04 1.53003989e-01 1.00000000e+00
 4.38140554e-04 1.59873734e-01 1.00000000e+00
 3.94326498e-04 1.67739803e-01 1.00000000e+00
 3.54893848e-04 1.76767137e-01 1.00000000e+00
 3.19404464e-04 1.87150682e-01 1.00000000e+00
 2.87464017e-04 1.99120576e-01 1.00000000e+00
 2.58717616e-04 2.12947739e-01 1.00000000e+00
 2.32845854e-04 2.28949495e-01 1.00000000e+00
 2.09561269e-04 2.47494523e-01 1.00000000e+00
 1.88605142e-04 2.69005888e-01 1.00000000e+00
 1.69744628e-04 2.93960083e-01 1.00000000e+00
 1.52770165e-04 3.22878835e-01 1.00000000e+00
 1.37493148e-04 3.56308836e-01 1.00000000e+00
 1.23743833e-04 3.94782658e-01 1.00000000e+00
 1.11369450e-04 4.38752321e-01 1.00000000e+00
 1.00232505e-04 4.88486293e-01 1.00000000e+00
 9.02092546e-05 5.43923332e-01 1.00000000e+00
 8.11883292e-05 6.04485856e-01 1.00000000e+00
 7.30694962e-05 6.68876120e-01 1.00000000e+00
 6.57625466e-05 7.34913250e-01 1.00000000e+00
 5.91862920e-05 7.99513516e-01 1.00000000e+00
 5.32676628e-05 8.58946902e-01 1.00000000e+00
 4.79408965e-05 9.09471190e-01 1.00000000e+00
 4.31468068e-05 9.48291824e-01 1.00000000e+00
 3.88321262e-05 9.74522139e-01 1.00000000e+00
 3.49489135e-05 9.89586875e-01 1.00000000e+00
 3.14540222e-05 9.96638935e-01 1.00000000e+00
 2.83086200e-05 9.99194327e-01 1.00000000e+00
 2.54777580e-05 9.99867168e-01 1.00000000e+00
 2.29299822e-05 9.99986311e-01 1.00000000e+00
 2.06369840e-05 9.99999217e-01 1.00000000e+00
 1.85732856e-05 9.99999979e-01 1.00000000e+00
 1.67159570e-05 1.00000000e+00 1.00000000e+00
 1.50443613e-05 1.00000000e+00 1.00000000e+00
 1.35399252e-05 1.00000000e+00 1.00000000e+00
 1.21859327e-05 1.00000000e+00 1.00000000e+00
 1.09673394e-05 1.00000000e+00 1.00000000e+00
 9.87060545e-06 1.00000000e+00 1.00000000e+00
 8.88354491e-06 1.00000000e+00 1.00000000e+00
 7.99519041e-06 1.00000000e+00 1.00000000e+00
 7.19567137e-06 1.00000000e+00 1.00000000e+00
 6.47610424e-06 1.00000000e+00 1.00000000e+00
 5.82849381e-06 1.00000000e+00 1.00000000e+00
 5.24564443e-06 1.00000000e+00 1.00000000e+00
 4.72107999e-06 1.00000000e+00 1.00000000e+00
 4.24897199e-06 1.00000000e+00 1.00000000e+00
 3.82407479e-06 1.00000000e+00 1.00000000e+00
 3.44166731e-06 1.00000000e+00 1.00000000e+00


==> data/power_prob1_a4_t51_phi9_u2_l20_k7_unreg.dat <==
 1.00000000e+00 1.00031167e-01 1.06578062e-01
 9.00000000e-01 1.00034630e-01 1.07327804e-01
 8.10000000e-01 1.00038478e-01 1.08165302e-01
 7.29000000e-01 1.00042754e-01 1.09101361e-01
 6.56100000e-01 1.00047506e-01 1.10148238e-01
 5.90490000e-01 1.00052785e-01 1.11319864e-01
 5.31441000e-01 1.00058651e-01 1.12632103e-01
 4.78296900e-01 1.00065170e-01 1.14103061e-01
 4.30467210e-01 1.00072413e-01 1.15753450e-01
 3.87420489e-01 1.00080461e-01 1.17607018e-01
 3.48678440e-01 1.00089404e-01 1.19691069e-01
 3.13810596e-01 1.00099341e-01 1.22037073e-01
 2.82429536e-01 1.00110383e-01 1.24681404e-01
 2.54186583e-01 1.00122654e-01 1.27666220e-01
 2.28767925e-01 1.00136289e-01 1.31040527e-01
 2.05891132e-01 1.00151440e-01 1.34861448e-01
 1.85302019e-01 1.00168277e-01 1.39195760e-01
 1.66771817e-01 1.00186988e-01 1.44121732e-01
 1.50094635e-01 1.00207780e-01 1.49731339e-01
 1.35085172e-01 1.00230886e-01 1.56132905e-01
 1.21576655e-01 1.00256564e-01 1.63454240e-01
 1.09418989e-01 1.00285100e-01 1.71846348e-01
 9.84770902e-02 1.00316815e-01 1.81487723e-01
 8.86293812e-02 1.00352062e-01 1.92589252e-01
 7.97664431e-02 1.00391235e-01 2.05399618e-01
 7.17897988e-02 1.00434775e-01 2.20210972e-01
 6.46108189e-02 1.00483168e-01 2.37364348e-01
 5.81497370e-02 1.00536959e-01 2.57253912e-01
 5.23347633e-02 1.00596750e-01 2.80328424e-01
 4.71012870e-02 1.00663216e-01 3.07087361e-01
 4.23911583e-02 1.00737104e-01 3.38067734e-01
 3.81520424e-02 1.00819248e-01 3.73815894e-01
 3.43368382e-02 1.00910577e-01 4.14836686e-01
 3.09031544e-02 1.01012124e-01 4.61510847e-01
 2.78128389e-02 1.01125042e-01 5.13972090e-01
 2.50315550e-02 1.01250614e-01 5.71940556e-01
 2.25283995e-02 1.01390271e-01 6.34523375e-01
 2.02755596e-02 1.01545611e-01 7.00020270e-01
 1.82480036e-02 1.01718413e-01 7.65812826e-01
 1.64232033e-02 1.01910667e-01 8.28458403e-01
 1.47808829e-02 1.02124593e-01 8.84118337e-01
 1.33027946e-02 1.02362671e-01 9.29367073e-01
 1.19725152e-02 1.02627675e-01 9.62211180e-01
 1.07752637e-02 1.02922708e-01 9.82860551e-01
 9.69773730e-03 1.03251246e-01 9.93690908e-01
 8.72796357e-03 1.03617179e-01 9.98215359e-01
 7.85516721e-03 1.04024875e-01 9.99637672e-01
 7.06965049e-03 1.04479233e-01 9.99951512e-01
 6.36268544e-03 1.04985759e-01 9.99996153e-01
 5.72641690e-03 1.05550648e-01 9.99999841e-01
 5.15377521e-03 1.06180878e-01 9.99999997e-01
 4.63839769e-03 1.06884315e-01 1.00000000e+00
 4.17455792e-03 1.07669849e-01 1.00000000e+00
 3.75710213e-03 1.08547533e-01 1.00000000e+00
 3.38139191e-03 1.09528760e-01 1.00000000e+00
 3.04325272e-03 1.10626464e-01 1.00000000e+00
 2.73892745e-03 1.11855358e-01 1.00000000e+00
 2.46503470e-03 1.13232211e-01 1.00000000e+00
 2.21853123e-03 1.14776180e-01 1.00000000e+00
 1.99667811e-03 1.16509201e-01 1.00000000e+00
 1.79701030e-03 1.18456455e-01 1.00000000e+00
 1.61730927e-03 1.20646921e-01 1.00000000e+00
 1.45557834e-03 1.23114040e-01 1.00000000e+00
 1.31002051e-03 1.25896511e-01 1.00000000e+00
 1.17901846e-03 1.29039240e-01 1.00000000e+00
 1.06111661e-03 1.32594487e-01 1.00000000e+00
 9.55004951e-04 1.36623246e-01 1.00000000e+00
 8.59504456e-04 1.41196896e-01 1.00000000e+00
 7.73554010e-04 1.46399198e-01 1.00000000e+00
 6.96198609e-04 1.52328673e-01 1.00000000e+00
 6.26578748e-04 1.59101453e-01 1.00000000e+00
 5.63920873e-04 1.66854648e-01 1.00000000e+00
 5.07528786e-04 1.75750300e-01 1.00000000e+00
 4.56775907e-04 1.85979939e-01 1.00000000e+00
 4.11098317e-04 1.97769716e-01 1.00000000e+00
 3.69988485e-04 2.11385962e-01 1.00000000e+00
 3.32989637e-04 2.27140829e-01 1.00000000e+00
 2.99690673e-04 2.45397368e-01 1.00000000e+00
 2.69721606e-04 2.66572833e-01 1.00000000e+00
 2.42749445e-04 2.91138288e-01 1.00000000e+00
 2.18474501e-04 3.19611366e-01 1.00000000e+00
 1.96627050e-04 3.52537574e-01 1.00000000e+00
 1.76964345e-04 3.90453570e-01 1.00000000e+00
 1.59267911e-04 4.33824074e-01 1.00000000e+00
 1.43341120e-04 4.82943141e-01 1.00000000e+00
 1.29007008e-04 5.37792686e-01 1.00000000e+00
 1.16106307e-04 5.97859510e-01 1.00000000e+00
 1.04495676e-04 6.61931276e-01 1.00000000e+00
 9.40461087e-05 7.27925149e-01 1.00000000e+00
 8.46414978e-05 7.92846827e-01 1.00000000e+00
 7.61773480e-05 8.53011669e-01 1.00000000e+00
 6.85596132e-05 9.04637373e-01 1.00000000e+00
 6.17036519e-05 9.44779388e-01 1.00000000e+00
 5.55332867e-05 9.72315207e-01 1.00000000e+00
 4.99799581e-05 9.88433904e-01 1.00000000e+00
 4.49819622e-05 9.96162009e-01 1.00000000e+00
 4.04837660e-05 9.99047370e-01 1.00000000e+00
 3.64353894e-05 9.99835905e-01 1.00000000e+00
 3.27918505e-05 9.99982134e-01 1.00000000e+00
 2.95126654e-05 9.99998905e-01 1.00000000e+00
 2.65613989e-05 9.99999967e-01 1.00000000e+00
 2.39052590e-05 1.00000000e+00 1.00000000e+00
 2.15147331e-05 1.00000000e+00 1.00000000e+00
 1.93632598e-05 1.00000000e+00 1.00000000e+00
 1.74269338e-05 1.00000000e+00 1.00000000e+00
 1.56842404e-05 1.00000000e+00 1.00000000e+00
 1.41158164e-05 1.00000000e+00 1.00000000e+00
 1.27042347e-05 1.00000000e+00 1.00000000e+00
 1.14338113e-05 1.00000000e+00 1.00000000e+00
 1.02904301e-05 1.00000000e+00 1.00000000e+00
 9.26138713e-06 1.00000000e+00 1.00000000e+00
 8.33524842e-06 1.00000000e+00 1.00000000e+00
 7.50172358e-06 1.00000000e+00 1.00000000e+00
 6.75155122e-06 1.00000000e+00 1.00000000e+00
 6.07639610e-06 1.00000000e+00 1.00000000e+00
 5.46875649e-06 1.00000000e+00 1.00000000e+00
 4.92188084e-06 1.00000000e+00 1.00000000e+00
 4.42969275e-06 1.00000000e+00 1.00000000e+00
 3.98672348e-06 1.00000000e+00 1.00000000e+00
 3.58805113e-06 1.00000000e+00 1.00000000e+00
 3.22924602e-06 1.00000000e+00 1.00000000e+00
 2.90632142e-06 1.00000000e+00 1.00000000e+00
 2.61568927e-06 1.00000000e+00 1.00000000e+00
 2.35412035e-06 1.00000000e+00 1.00000000e+00
 2.11870831e-06 1.00000000e+00 1.00000000e+00
 1.90683748e-06 1.00000000e+00 1.00000000e+00
 1.71615373e-06 1.00000000e+00 1.00000000e+00
 1.54453836e-06 1.00000000e+00 1.00000000e+00
 1.39008452e-06 1.00000000e+00 1.00000000e+00
 1.25107607e-06 1.00000000e+00 1.00000000e+00
 1.12596846e-06 1.00000000e+00 1.00000000e+00
 1.01337162e-06 1.00000000e+00 1.00000000e+00
 9.12034456e-07 1.00000000e+00 1.00000000e+00
 8.20831010e-07 1.00000000e+00 1.00000000e+00
 7.38747909e-07 1.00000000e+00 1.00000000e+00
 6.64873118e-07 1.00000000e+00 1.00000000e+00
 5.98385807e-07 1.00000000e+00 1.00000000e+00
 5.38547226e-07 1.00000000e+00 1.00000000e+00
 4.84692503e-07 1.00000000e+00 1.00000000e+00
 4.36223253e-07 1.00000000e+00 1.00000000e+00
 3.92600928e-07 1.00000000e+00 1.00000000e+00
 3.53340835e-07 1.00000000e+00 1.00000000e+00
 3.18006751e-07 1.00000000e+00 1.00000000e+00
 2.86206076e-07 1.00000000e+00 1.00000000e+00
 2.57585469e-07 1.00000000e+00 1.00000000e+00
 2.31826922e-07 1.00000000e+00 1.00000000e+00
 2.08644230e-07 1.00000000e+00 1.00000000e+00
 1.87779807e-07 1.00000000e+00 1.00000000e+00
 1.69001826e-07 1.00000000e+00 1.00000000e+00
 1.52101643e-07 1.00000000e+00 1.00000000e+00
 1.36891479e-07 1.00000000e+00 1.00000000e+00
 1.23202331e-07 1.00000000e+00 1.00000000e+00
 1.10882098e-07 1.00000000e+00 1.00000000e+00
 9.97938882e-08 1.00000000e+00 1.00000000e+00
 8.98144994e-08 1.00000000e+00 1.00000000e+00
 8.08330495e-08 1.00000000e+00 1.00000000e+00
 7.27497445e-08 1.00000000e+00 1.00000000e+00
 6.54747701e-08 1.00000000e+00 1.00000000e+00
 5.89272931e-08 1.00000000e+00 1.00000000e+00
 5.30345638e-08 1.00000000e+00 1.00000000e+00
 4.77311074e-08 1.00000000e+00 1.00000000e+00
 4.29579966e-08 1.00000000e+00 1.00000000e+00
 3.86621970e-08 1.00000000e+00 1.00000000e+00
 3.47959773e-08 1.00000000e+00 1.00000000e+00
 3.13163796e-08 1.00000000e+00 1.00000000e+00
 2.81847416e-08 1.00000000e+00 1.00000000e+00
 2.53662674e-08 1.00000000e+00 1.00000000e+00
 2.28296407e-08 1.00000000e+00 1.00000000e+00
 2.05466766e-08 1.00000000e+00 1.00000000e+00
 1.84920090e-08 1.00000000e+00 1.00000000e+00
 1.66428081e-08 1.00000000e+00 1.00000000e+00
 1.49785273e-08 1.00000000e+00 1.00000000e+00
 1.34806745e-08 1.00000000e+00 1.00000000e+00
 1.21326071e-08 1.00000000e+00 1.00000000e+00
 1.09193464e-08 1.00000000e+00 1.00000000e+00


==> data/scenario_phi1_l20.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 
 0.00000000e+00 4.93770720e+00
 1.95312500e-03 4.93770720e+00
 3.90625000e-03 4.93770720e+00
 5.85937500e-03 4.93770720e+00
 7.81250000e-03 4.93770720e+00
 9.76562500e-03 4.93770720e+00
 1.17187500e-02 4.93770720e+00
 1.36718750e-02 4.93770720e+00
 1.56250000e-02 4.93770720e+00
 1.75781250e-02 4.93770720e+00
 1.95312500e-02 4.93770720e+00
 2.14843750e-02 4.93770720e+00
 2.34375000e-02 4.93770720e+00
 2.53906250e-02 4.93770720e+00
 2.73437500e-02 4.93770720e+00
 2.92968750e-02 4.93770720e+00
 3.12500000e-02 4.93770720e+00
 3.32031250e-02 4.93770720e+00
 3.51562500e-02 4.93770720e+00
 3.71093750e-02 4.93770720e+00
 3.90625000e-02 4.93770720e+00

 4.10156250e-02 0.00000000e+00
 4.29687500e-02 0.00000000e+00
 4.49218750e-02 0.00000000e+00
 4.68750000e-02 0.00000000e+00
 4.88281250e-02 0.00000000e+00
 5.07812500e-02 0.00000000e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_phi1_l20_jumps.dat <==
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 4.93770720e+00

 3.90625000e-02 4.93770720e+00
 4.10156250e-02 0.00000000e+00



==> data/scenario_phi5_l20.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 1.20478112e-02
 3.90625000e-03 1.55275792e-01
 5.85937500e-03 6.25423874e-01
 7.81250000e-03 1.55100660e+00
 9.76562500e-03 2.92508711e+00
 1.17187500e-02 4.60268120e+00
 1.36718750e-02 6.33956297e+00
 1.56250000e-02 7.85197093e+00
 1.75781250e-02 8.88044092e+00
 1.95312500e-02 9.24471977e+00
 2.14843750e-02 8.88044092e+00
 2.34375000e-02 7.85197093e+00
 2.53906250e-02 6.33956297e+00
 2.73437500e-02 4.60268120e+00
 2.92968750e-02 2.92508711e+00
 3.12500000e-02 1.55100660e+00
 3.32031250e-02 6.25423874e-01
 3.51562500e-02 1.55275792e-01
 3.71093750e-02 1.20478112e-02
 3.90625000e-02 0.00000000e+00
 4.10156250e-02 0.00000000e+00
 4.29687500e-02 0.00000000e+00
 4.49218750e-02 0.00000000e+00
 4.68750000e-02 0.00000000e+00
 4.88281250e-02 0.00000000e+00
 5.07812500e-02 0.00000000e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_phi9_l20.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 1.84668197e-05
 3.90625000e-03 3.06749108e-03
 5.85937500e-03 4.97650805e-02
 7.81250000e-03 3.06057547e-01
 9.76562500e-03 1.08856260e+00
 1.17187500e-02 2.69524091e+00
 1.36718750e-02 5.11321954e+00
 1.56250000e-02 7.84392019e+00
 1.75781250e-02 1.00333245e+01
 1.95312500e-02 1.08733483e+01
 2.14843750e-02 1.00333245e+01
 2.34375000e-02 7.84392019e+00
 2.53906250e-02 5.11321954e+00
 2.73437500e-02 2.69524091e+00
 2.92968750e-02 1.08856260e+00
 3.12500000e-02 3.06057547e-01
 3.32031250e-02 4.97650805e-02
 3.51562500e-02 3.06749108e-03
 3.71093750e-02 1.84668197e-05
 3.90625000e-02 0.00000000e+00
 4.10156250e-02 0.00000000e+00
 4.29687500e-02 0.00000000e+00
 4.49218750e-02 0.00000000e+00
 4.68750000e-02 0.00000000e+00
 4.88281250e-02 0.00000000e+00
 5.07812500e-02 0.00000000e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u1_l20_k0.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 
 0.00000000e+00 2.43809524e+01
 1.95312500e-03 2.43809524e+01
 3.90625000e-03 2.43809524e+01
 5.85937500e-03 2.43809524e+01
 7.81250000e-03 2.43809524e+01
 9.76562500e-03 2.43809524e+01
 1.17187500e-02 2.43809524e+01
 1.36718750e-02 2.43809524e+01
 1.56250000e-02 2.43809524e+01
 1.75781250e-02 2.43809524e+01
 1.95312500e-02 2.43809524e+01
 2.14843750e-02 2.43809524e+01
 2.34375000e-02 2.43809524e+01
 2.53906250e-02 2.43809524e+01
 2.73437500e-02 2.43809524e+01
 2.92968750e-02 2.43809524e+01
 3.12500000e-02 2.43809524e+01
 3.32031250e-02 2.43809524e+01
 3.51562500e-02 2.43809524e+01
 3.71093750e-02 2.43809524e+01
 3.90625000e-02 2.43809524e+01

 4.10156250e-02 0.00000000e+00
 4.29687500e-02 0.00000000e+00
 4.49218750e-02 0.00000000e+00
 4.68750000e-02 0.00000000e+00
 4.88281250e-02 0.00000000e+00
 5.07812500e-02 0.00000000e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u1_l20_k0_jumps.dat <==
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 2.43809524e+01

 3.90625000e-02 2.43809524e+01
 4.10156250e-02 0.00000000e+00



==> data/scenario_u1_l20_k13.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 0.00000000e+00
 3.90625000e-03 0.00000000e+00
 5.85937500e-03 0.00000000e+00
 7.81250000e-03 0.00000000e+00
 9.76562500e-03 0.00000000e+00
 1.17187500e-02 0.00000000e+00
 1.36718750e-02 0.00000000e+00
 1.56250000e-02 0.00000000e+00
 1.75781250e-02 0.00000000e+00
 1.95312500e-02 0.00000000e+00
 2.14843750e-02 0.00000000e+00
 2.34375000e-02 0.00000000e+00

 2.53906250e-02 2.43809524e+01
 2.73437500e-02 2.43809524e+01
 2.92968750e-02 2.43809524e+01
 3.12500000e-02 2.43809524e+01
 3.32031250e-02 2.43809524e+01
 3.51562500e-02 2.43809524e+01
 3.71093750e-02 2.43809524e+01
 3.90625000e-02 2.43809524e+01
 4.10156250e-02 2.43809524e+01
 4.29687500e-02 2.43809524e+01
 4.49218750e-02 2.43809524e+01
 4.68750000e-02 2.43809524e+01
 4.88281250e-02 2.43809524e+01
 5.07812500e-02 2.43809524e+01
 5.27343750e-02 2.43809524e+01
 5.46875000e-02 2.43809524e+01
 5.66406250e-02 2.43809524e+01
 5.85937500e-02 2.43809524e+01
 6.05468750e-02 2.43809524e+01
 6.25000000e-02 2.43809524e+01
 6.44531250e-02 2.43809524e+01

 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u1_l20_k13_jumps.dat <==
 2.34375000e-02 0.00000000e+00
 2.53906250e-02 2.43809524e+01

 6.44531250e-02 2.43809524e+01
 6.64062500e-02 0.00000000e+00



==> data/scenario_u1_l20_k7.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 0.00000000e+00
 3.90625000e-03 0.00000000e+00
 5.85937500e-03 0.00000000e+00
 7.81250000e-03 0.00000000e+00
 9.76562500e-03 0.00000000e+00
 1.17187500e-02 0.00000000e+00

 1.36718750e-02 2.43809524e+01
 1.56250000e-02 2.43809524e+01
 1.75781250e-02 2.43809524e+01
 1.95312500e-02 2.43809524e+01
 2.14843750e-02 2.43809524e+01
 2.34375000e-02 2.43809524e+01
 2.53906250e-02 2.43809524e+01
 2.73437500e-02 2.43809524e+01
 2.92968750e-02 2.43809524e+01
 3.12500000e-02 2.43809524e+01
 3.32031250e-02 2.43809524e+01
 3.51562500e-02 2.43809524e+01
 3.71093750e-02 2.43809524e+01
 3.90625000e-02 2.43809524e+01
 4.10156250e-02 2.43809524e+01
 4.29687500e-02 2.43809524e+01
 4.49218750e-02 2.43809524e+01
 4.68750000e-02 2.43809524e+01
 4.88281250e-02 2.43809524e+01
 5.07812500e-02 2.43809524e+01
 5.27343750e-02 2.43809524e+01

 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u1_l20_k7_jumps.dat <==
 1.17187500e-02 0.00000000e+00
 1.36718750e-02 2.43809524e+01

 5.27343750e-02 2.43809524e+01
 5.46875000e-02 0.00000000e+00



==> data/scenario_u2_l20_k0.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 7.31428571e+00
 3.90625000e-03 1.38586466e+01
 5.85937500e-03 1.96330827e+01
 7.81250000e-03 2.46375940e+01
 9.76562500e-03 2.88721805e+01
 1.17187500e-02 3.23368421e+01
 1.36718750e-02 3.50315789e+01
 1.56250000e-02 3.69563910e+01
 1.75781250e-02 3.81112782e+01
 1.95312500e-02 3.84962406e+01
 2.14843750e-02 3.81112782e+01
 2.34375000e-02 3.69563910e+01
 2.53906250e-02 3.50315789e+01
 2.73437500e-02 3.23368421e+01
 2.92968750e-02 2.88721805e+01
 3.12500000e-02 2.46375940e+01
 3.32031250e-02 1.96330827e+01
 3.51562500e-02 1.38586466e+01
 3.71093750e-02 7.31428571e+00
 3.90625000e-02 0.00000000e+00
 4.10156250e-02 0.00000000e+00
 4.29687500e-02 0.00000000e+00
 4.49218750e-02 0.00000000e+00
 4.68750000e-02 0.00000000e+00
 4.88281250e-02 0.00000000e+00
 5.07812500e-02 0.00000000e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u2_l20_k13.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 0.00000000e+00
 3.90625000e-03 0.00000000e+00
 5.85937500e-03 0.00000000e+00
 7.81250000e-03 0.00000000e+00
 9.76562500e-03 0.00000000e+00
 1.17187500e-02 0.00000000e+00
 1.36718750e-02 0.00000000e+00
 1.56250000e-02 0.00000000e+00
 1.75781250e-02 0.00000000e+00
 1.95312500e-02 0.00000000e+00
 2.14843750e-02 0.00000000e+00
 2.34375000e-02 0.00000000e+00
 2.53906250e-02 0.00000000e+00
 2.73437500e-02 7.31428571e+00
 2.92968750e-02 1.38586466e+01
 3.12500000e-02 1.96330827e+01
 3.32031250e-02 2.46375940e+01
 3.51562500e-02 2.88721805e+01
 3.71093750e-02 3.23368421e+01
 3.90625000e-02 3.50315789e+01
 4.10156250e-02 3.69563910e+01
 4.29687500e-02 3.81112782e+01
 4.49218750e-02 3.84962406e+01
 4.68750000e-02 3.81112782e+01
 4.88281250e-02 3.69563910e+01
 5.07812500e-02 3.50315789e+01
 5.27343750e-02 3.23368421e+01
 5.46875000e-02 2.88721805e+01
 5.66406250e-02 2.46375940e+01
 5.85937500e-02 1.96330827e+01
 6.05468750e-02 1.38586466e+01
 6.25000000e-02 7.31428571e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00


==> data/scenario_u2_l20_k7.dat <==
 -5.00000000e-01 0.00000000e+00
 -4.98046875e-01 0.00000000e+00
 -4.96093750e-01 0.00000000e+00
 -4.94140625e-01 0.00000000e+00
 -4.92187500e-01 0.00000000e+00
 -4.90234375e-01 0.00000000e+00
 -4.88281250e-01 0.00000000e+00
 -4.86328125e-01 0.00000000e+00
 -4.84375000e-01 0.00000000e+00
 -4.82421875e-01 0.00000000e+00
 -4.80468750e-01 0.00000000e+00
 -4.78515625e-01 0.00000000e+00
 -4.76562500e-01 0.00000000e+00
 -4.74609375e-01 0.00000000e+00
 -4.72656250e-01 0.00000000e+00
 -4.70703125e-01 0.00000000e+00
 -4.68750000e-01 0.00000000e+00
 -4.66796875e-01 0.00000000e+00
 -4.64843750e-01 0.00000000e+00
 -4.62890625e-01 0.00000000e+00
 -4.60937500e-01 0.00000000e+00
 -4.58984375e-01 0.00000000e+00
 -4.57031250e-01 0.00000000e+00
 -4.55078125e-01 0.00000000e+00
 -4.53125000e-01 0.00000000e+00
 -4.51171875e-01 0.00000000e+00
 -4.49218750e-01 0.00000000e+00
 -4.47265625e-01 0.00000000e+00
 -4.45312500e-01 0.00000000e+00
 -4.43359375e-01 0.00000000e+00
 -4.41406250e-01 0.00000000e+00
 -4.39453125e-01 0.00000000e+00
 -4.37500000e-01 0.00000000e+00
 -4.35546875e-01 0.00000000e+00
 -4.33593750e-01 0.00000000e+00
 -4.31640625e-01 0.00000000e+00
 -4.29687500e-01 0.00000000e+00
 -4.27734375e-01 0.00000000e+00
 -4.25781250e-01 0.00000000e+00
 -4.23828125e-01 0.00000000e+00
 -4.21875000e-01 0.00000000e+00
 -4.19921875e-01 0.00000000e+00
 -4.17968750e-01 0.00000000e+00
 -4.16015625e-01 0.00000000e+00
 -4.14062500e-01 0.00000000e+00
 -4.12109375e-01 0.00000000e+00
 -4.10156250e-01 0.00000000e+00
 -4.08203125e-01 0.00000000e+00
 -4.06250000e-01 0.00000000e+00
 -4.04296875e-01 0.00000000e+00
 -4.02343750e-01 0.00000000e+00
 -4.00390625e-01 0.00000000e+00
 -3.98437500e-01 0.00000000e+00
 -3.96484375e-01 0.00000000e+00
 -3.94531250e-01 0.00000000e+00
 -3.92578125e-01 0.00000000e+00
 -3.90625000e-01 0.00000000e+00
 -3.88671875e-01 0.00000000e+00
 -3.86718750e-01 0.00000000e+00
 -3.84765625e-01 0.00000000e+00
 -3.82812500e-01 0.00000000e+00
 -3.80859375e-01 0.00000000e+00
 -3.78906250e-01 0.00000000e+00
 -3.76953125e-01 0.00000000e+00
 -3.75000000e-01 0.00000000e+00
 -3.73046875e-01 0.00000000e+00
 -3.71093750e-01 0.00000000e+00
 -3.69140625e-01 0.00000000e+00
 -3.67187500e-01 0.00000000e+00
 -3.65234375e-01 0.00000000e+00
 -3.63281250e-01 0.00000000e+00
 -3.61328125e-01 0.00000000e+00
 -3.59375000e-01 0.00000000e+00
 -3.57421875e-01 0.00000000e+00
 -3.55468750e-01 0.00000000e+00
 -3.53515625e-01 0.00000000e+00
 -3.51562500e-01 0.00000000e+00
 -3.49609375e-01 0.00000000e+00
 -3.47656250e-01 0.00000000e+00
 -3.45703125e-01 0.00000000e+00
 -3.43750000e-01 0.00000000e+00
 -3.41796875e-01 0.00000000e+00
 -3.39843750e-01 0.00000000e+00
 -3.37890625e-01 0.00000000e+00
 -3.35937500e-01 0.00000000e+00
 -3.33984375e-01 0.00000000e+00
 -3.32031250e-01 0.00000000e+00
 -3.30078125e-01 0.00000000e+00
 -3.28125000e-01 0.00000000e+00
 -3.26171875e-01 0.00000000e+00
 -3.24218750e-01 0.00000000e+00
 -3.22265625e-01 0.00000000e+00
 -3.20312500e-01 0.00000000e+00
 -3.18359375e-01 0.00000000e+00
 -3.16406250e-01 0.00000000e+00
 -3.14453125e-01 0.00000000e+00
 -3.12500000e-01 0.00000000e+00
 -3.10546875e-01 0.00000000e+00
 -3.08593750e-01 0.00000000e+00
 -3.06640625e-01 0.00000000e+00
 -3.04687500e-01 0.00000000e+00
 -3.02734375e-01 0.00000000e+00
 -3.00781250e-01 0.00000000e+00
 -2.98828125e-01 0.00000000e+00
 -2.96875000e-01 0.00000000e+00
 -2.94921875e-01 0.00000000e+00
 -2.92968750e-01 0.00000000e+00
 -2.91015625e-01 0.00000000e+00
 -2.89062500e-01 0.00000000e+00
 -2.87109375e-01 0.00000000e+00
 -2.85156250e-01 0.00000000e+00
 -2.83203125e-01 0.00000000e+00
 -2.81250000e-01 0.00000000e+00
 -2.79296875e-01 0.00000000e+00
 -2.77343750e-01 0.00000000e+00
 -2.75390625e-01 0.00000000e+00
 -2.73437500e-01 0.00000000e+00
 -2.71484375e-01 0.00000000e+00
 -2.69531250e-01 0.00000000e+00
 -2.67578125e-01 0.00000000e+00
 -2.65625000e-01 0.00000000e+00
 -2.63671875e-01 0.00000000e+00
 -2.61718750e-01 0.00000000e+00
 -2.59765625e-01 0.00000000e+00
 -2.57812500e-01 0.00000000e+00
 -2.55859375e-01 0.00000000e+00
 -2.53906250e-01 0.00000000e+00
 -2.51953125e-01 0.00000000e+00
 -2.50000000e-01 0.00000000e+00
 -2.48046875e-01 0.00000000e+00
 -2.46093750e-01 0.00000000e+00
 -2.44140625e-01 0.00000000e+00
 -2.42187500e-01 0.00000000e+00
 -2.40234375e-01 0.00000000e+00
 -2.38281250e-01 0.00000000e+00
 -2.36328125e-01 0.00000000e+00
 -2.34375000e-01 0.00000000e+00
 -2.32421875e-01 0.00000000e+00
 -2.30468750e-01 0.00000000e+00
 -2.28515625e-01 0.00000000e+00
 -2.26562500e-01 0.00000000e+00
 -2.24609375e-01 0.00000000e+00
 -2.22656250e-01 0.00000000e+00
 -2.20703125e-01 0.00000000e+00
 -2.18750000e-01 0.00000000e+00
 -2.16796875e-01 0.00000000e+00
 -2.14843750e-01 0.00000000e+00
 -2.12890625e-01 0.00000000e+00
 -2.10937500e-01 0.00000000e+00
 -2.08984375e-01 0.00000000e+00
 -2.07031250e-01 0.00000000e+00
 -2.05078125e-01 0.00000000e+00
 -2.03125000e-01 0.00000000e+00
 -2.01171875e-01 0.00000000e+00
 -1.99218750e-01 0.00000000e+00
 -1.97265625e-01 0.00000000e+00
 -1.95312500e-01 0.00000000e+00
 -1.93359375e-01 0.00000000e+00
 -1.91406250e-01 0.00000000e+00
 -1.89453125e-01 0.00000000e+00
 -1.87500000e-01 0.00000000e+00
 -1.85546875e-01 0.00000000e+00
 -1.83593750e-01 0.00000000e+00
 -1.81640625e-01 0.00000000e+00
 -1.79687500e-01 0.00000000e+00
 -1.77734375e-01 0.00000000e+00
 -1.75781250e-01 0.00000000e+00
 -1.73828125e-01 0.00000000e+00
 -1.71875000e-01 0.00000000e+00
 -1.69921875e-01 0.00000000e+00
 -1.67968750e-01 0.00000000e+00
 -1.66015625e-01 0.00000000e+00
 -1.64062500e-01 0.00000000e+00
 -1.62109375e-01 0.00000000e+00
 -1.60156250e-01 0.00000000e+00
 -1.58203125e-01 0.00000000e+00
 -1.56250000e-01 0.00000000e+00
 -1.54296875e-01 0.00000000e+00
 -1.52343750e-01 0.00000000e+00
 -1.50390625e-01 0.00000000e+00
 -1.48437500e-01 0.00000000e+00
 -1.46484375e-01 0.00000000e+00
 -1.44531250e-01 0.00000000e+00
 -1.42578125e-01 0.00000000e+00
 -1.40625000e-01 0.00000000e+00
 -1.38671875e-01 0.00000000e+00
 -1.36718750e-01 0.00000000e+00
 -1.34765625e-01 0.00000000e+00
 -1.32812500e-01 0.00000000e+00
 -1.30859375e-01 0.00000000e+00
 -1.28906250e-01 0.00000000e+00
 -1.26953125e-01 0.00000000e+00
 -1.25000000e-01 0.00000000e+00
 -1.23046875e-01 0.00000000e+00
 -1.21093750e-01 0.00000000e+00
 -1.19140625e-01 0.00000000e+00
 -1.17187500e-01 0.00000000e+00
 -1.15234375e-01 0.00000000e+00
 -1.13281250e-01 0.00000000e+00
 -1.11328125e-01 0.00000000e+00
 -1.09375000e-01 0.00000000e+00
 -1.07421875e-01 0.00000000e+00
 -1.05468750e-01 0.00000000e+00
 -1.03515625e-01 0.00000000e+00
 -1.01562500e-01 0.00000000e+00
 -9.96093750e-02 0.00000000e+00
 -9.76562500e-02 0.00000000e+00
 -9.57031250e-02 0.00000000e+00
 -9.37500000e-02 0.00000000e+00
 -9.17968750e-02 0.00000000e+00
 -8.98437500e-02 0.00000000e+00
 -8.78906250e-02 0.00000000e+00
 -8.59375000e-02 0.00000000e+00
 -8.39843750e-02 0.00000000e+00
 -8.20312500e-02 0.00000000e+00
 -8.00781250e-02 0.00000000e+00
 -7.81250000e-02 0.00000000e+00
 -7.61718750e-02 0.00000000e+00
 -7.42187500e-02 0.00000000e+00
 -7.22656250e-02 0.00000000e+00
 -7.03125000e-02 0.00000000e+00
 -6.83593750e-02 0.00000000e+00
 -6.64062500e-02 0.00000000e+00
 -6.44531250e-02 0.00000000e+00
 -6.25000000e-02 0.00000000e+00
 -6.05468750e-02 0.00000000e+00
 -5.85937500e-02 0.00000000e+00
 -5.66406250e-02 0.00000000e+00
 -5.46875000e-02 0.00000000e+00
 -5.27343750e-02 0.00000000e+00
 -5.07812500e-02 0.00000000e+00
 -4.88281250e-02 0.00000000e+00
 -4.68750000e-02 0.00000000e+00
 -4.49218750e-02 0.00000000e+00
 -4.29687500e-02 0.00000000e+00
 -4.10156250e-02 0.00000000e+00
 -3.90625000e-02 0.00000000e+00
 -3.71093750e-02 0.00000000e+00
 -3.51562500e-02 0.00000000e+00
 -3.32031250e-02 0.00000000e+00
 -3.12500000e-02 0.00000000e+00
 -2.92968750e-02 0.00000000e+00
 -2.73437500e-02 0.00000000e+00
 -2.53906250e-02 0.00000000e+00
 -2.34375000e-02 0.00000000e+00
 -2.14843750e-02 0.00000000e+00
 -1.95312500e-02 0.00000000e+00
 -1.75781250e-02 0.00000000e+00
 -1.56250000e-02 0.00000000e+00
 -1.36718750e-02 0.00000000e+00
 -1.17187500e-02 0.00000000e+00
 -9.76562500e-03 0.00000000e+00
 -7.81250000e-03 0.00000000e+00
 -5.85937500e-03 0.00000000e+00
 -3.90625000e-03 0.00000000e+00
 -1.95312500e-03 0.00000000e+00
 0.00000000e+00 0.00000000e+00
 1.95312500e-03 0.00000000e+00
 3.90625000e-03 0.00000000e+00
 5.85937500e-03 0.00000000e+00
 7.81250000e-03 0.00000000e+00
 9.76562500e-03 0.00000000e+00
 1.17187500e-02 0.00000000e+00
 1.36718750e-02 0.00000000e+00
 1.56250000e-02 7.31428571e+00
 1.75781250e-02 1.38586466e+01
 1.95312500e-02 1.96330827e+01
 2.14843750e-02 2.46375940e+01
 2.34375000e-02 2.88721805e+01
 2.53906250e-02 3.23368421e+01
 2.73437500e-02 3.50315789e+01
 2.92968750e-02 3.69563910e+01
 3.12500000e-02 3.81112782e+01
 3.32031250e-02 3.84962406e+01
 3.51562500e-02 3.81112782e+01
 3.71093750e-02 3.69563910e+01
 3.90625000e-02 3.50315789e+01
 4.10156250e-02 3.23368421e+01
 4.29687500e-02 2.88721805e+01
 4.49218750e-02 2.46375940e+01
 4.68750000e-02 1.96330827e+01
 4.88281250e-02 1.38586466e+01
 5.07812500e-02 7.31428571e+00
 5.27343750e-02 0.00000000e+00
 5.46875000e-02 0.00000000e+00
 5.66406250e-02 0.00000000e+00
 5.85937500e-02 0.00000000e+00
 6.05468750e-02 0.00000000e+00
 6.25000000e-02 0.00000000e+00
 6.44531250e-02 0.00000000e+00
 6.64062500e-02 0.00000000e+00
 6.83593750e-02 0.00000000e+00
 7.03125000e-02 0.00000000e+00
 7.22656250e-02 0.00000000e+00
 7.42187500e-02 0.00000000e+00
 7.61718750e-02 0.00000000e+00
 7.81250000e-02 0.00000000e+00
 8.00781250e-02 0.00000000e+00
 8.20312500e-02 0.00000000e+00
 8.39843750e-02 0.00000000e+00
 8.59375000e-02 0.00000000e+00
 8.78906250e-02 0.00000000e+00
 8.98437500e-02 0.00000000e+00
 9.17968750e-02 0.00000000e+00
 9.37500000e-02 0.00000000e+00
 9.57031250e-02 0.00000000e+00
 9.76562500e-02 0.00000000e+00
 9.96093750e-02 0.00000000e+00
 1.01562500e-01 0.00000000e+00
 1.03515625e-01 0.00000000e+00
 1.05468750e-01 0.00000000e+00
 1.07421875e-01 0.00000000e+00
 1.09375000e-01 0.00000000e+00
 1.11328125e-01 0.00000000e+00
 1.13281250e-01 0.00000000e+00
 1.15234375e-01 0.00000000e+00
 1.17187500e-01 0.00000000e+00
 1.19140625e-01 0.00000000e+00
 1.21093750e-01 0.00000000e+00
 1.23046875e-01 0.00000000e+00
 1.25000000e-01 0.00000000e+00
 1.26953125e-01 0.00000000e+00
 1.28906250e-01 0.00000000e+00
 1.30859375e-01 0.00000000e+00
 1.32812500e-01 0.00000000e+00
 1.34765625e-01 0.00000000e+00
 1.36718750e-01 0.00000000e+00
 1.38671875e-01 0.00000000e+00
 1.40625000e-01 0.00000000e+00
 1.42578125e-01 0.00000000e+00
 1.44531250e-01 0.00000000e+00
 1.46484375e-01 0.00000000e+00
 1.48437500e-01 0.00000000e+00
 1.50390625e-01 0.00000000e+00
 1.52343750e-01 0.00000000e+00
 1.54296875e-01 0.00000000e+00
 1.56250000e-01 0.00000000e+00
 1.58203125e-01 0.00000000e+00
 1.60156250e-01 0.00000000e+00
 1.62109375e-01 0.00000000e+00
 1.64062500e-01 0.00000000e+00
 1.66015625e-01 0.00000000e+00
 1.67968750e-01 0.00000000e+00
 1.69921875e-01 0.00000000e+00
 1.71875000e-01 0.00000000e+00
 1.73828125e-01 0.00000000e+00
 1.75781250e-01 0.00000000e+00
 1.77734375e-01 0.00000000e+00
 1.79687500e-01 0.00000000e+00
 1.81640625e-01 0.00000000e+00
 1.83593750e-01 0.00000000e+00
 1.85546875e-01 0.00000000e+00
 1.87500000e-01 0.00000000e+00
 1.89453125e-01 0.00000000e+00
 1.91406250e-01 0.00000000e+00
 1.93359375e-01 0.00000000e+00
 1.95312500e-01 0.00000000e+00
 1.97265625e-01 0.00000000e+00
 1.99218750e-01 0.00000000e+00
 2.01171875e-01 0.00000000e+00
 2.03125000e-01 0.00000000e+00
 2.05078125e-01 0.00000000e+00
 2.07031250e-01 0.00000000e+00
 2.08984375e-01 0.00000000e+00
 2.10937500e-01 0.00000000e+00
 2.12890625e-01 0.00000000e+00
 2.14843750e-01 0.00000000e+00
 2.16796875e-01 0.00000000e+00
 2.18750000e-01 0.00000000e+00
 2.20703125e-01 0.00000000e+00
 2.22656250e-01 0.00000000e+00
 2.24609375e-01 0.00000000e+00
 2.26562500e-01 0.00000000e+00
 2.28515625e-01 0.00000000e+00
 2.30468750e-01 0.00000000e+00
 2.32421875e-01 0.00000000e+00
 2.34375000e-01 0.00000000e+00
 2.36328125e-01 0.00000000e+00
 2.38281250e-01 0.00000000e+00
 2.40234375e-01 0.00000000e+00
 2.42187500e-01 0.00000000e+00
 2.44140625e-01 0.00000000e+00
 2.46093750e-01 0.00000000e+00
 2.48046875e-01 0.00000000e+00
 2.50000000e-01 0.00000000e+00
 2.51953125e-01 0.00000000e+00
 2.53906250e-01 0.00000000e+00
 2.55859375e-01 0.00000000e+00
 2.57812500e-01 0.00000000e+00
 2.59765625e-01 0.00000000e+00
 2.61718750e-01 0.00000000e+00
 2.63671875e-01 0.00000000e+00
 2.65625000e-01 0.00000000e+00
 2.67578125e-01 0.00000000e+00
 2.69531250e-01 0.00000000e+00
 2.71484375e-01 0.00000000e+00
 2.73437500e-01 0.00000000e+00
 2.75390625e-01 0.00000000e+00
 2.77343750e-01 0.00000000e+00
 2.79296875e-01 0.00000000e+00
 2.81250000e-01 0.00000000e+00
 2.83203125e-01 0.00000000e+00
 2.85156250e-01 0.00000000e+00
 2.87109375e-01 0.00000000e+00
 2.89062500e-01 0.00000000e+00
 2.91015625e-01 0.00000000e+00
 2.92968750e-01 0.00000000e+00
 2.94921875e-01 0.00000000e+00
 2.96875000e-01 0.00000000e+00
 2.98828125e-01 0.00000000e+00
 3.00781250e-01 0.00000000e+00
 3.02734375e-01 0.00000000e+00
 3.04687500e-01 0.00000000e+00
 3.06640625e-01 0.00000000e+00
 3.08593750e-01 0.00000000e+00
 3.10546875e-01 0.00000000e+00
 3.12500000e-01 0.00000000e+00
 3.14453125e-01 0.00000000e+00
 3.16406250e-01 0.00000000e+00
 3.18359375e-01 0.00000000e+00
 3.20312500e-01 0.00000000e+00
 3.22265625e-01 0.00000000e+00
 3.24218750e-01 0.00000000e+00
 3.26171875e-01 0.00000000e+00
 3.28125000e-01 0.00000000e+00
 3.30078125e-01 0.00000000e+00
 3.32031250e-01 0.00000000e+00
 3.33984375e-01 0.00000000e+00
 3.35937500e-01 0.00000000e+00
 3.37890625e-01 0.00000000e+00
 3.39843750e-01 0.00000000e+00
 3.41796875e-01 0.00000000e+00
 3.43750000e-01 0.00000000e+00
 3.45703125e-01 0.00000000e+00
 3.47656250e-01 0.00000000e+00
 3.49609375e-01 0.00000000e+00
 3.51562500e-01 0.00000000e+00
 3.53515625e-01 0.00000000e+00
 3.55468750e-01 0.00000000e+00
 3.57421875e-01 0.00000000e+00
 3.59375000e-01 0.00000000e+00
 3.61328125e-01 0.00000000e+00
 3.63281250e-01 0.00000000e+00
 3.65234375e-01 0.00000000e+00
 3.67187500e-01 0.00000000e+00
 3.69140625e-01 0.00000000e+00
 3.71093750e-01 0.00000000e+00
 3.73046875e-01 0.00000000e+00
 3.75000000e-01 0.00000000e+00
 3.76953125e-01 0.00000000e+00
 3.78906250e-01 0.00000000e+00
 3.80859375e-01 0.00000000e+00
 3.82812500e-01 0.00000000e+00
 3.84765625e-01 0.00000000e+00
 3.86718750e-01 0.00000000e+00
 3.88671875e-01 0.00000000e+00
 3.90625000e-01 0.00000000e+00
 3.92578125e-01 0.00000000e+00
 3.94531250e-01 0.00000000e+00
 3.96484375e-01 0.00000000e+00
 3.98437500e-01 0.00000000e+00
 4.00390625e-01 0.00000000e+00
 4.02343750e-01 0.00000000e+00
 4.04296875e-01 0.00000000e+00
 4.06250000e-01 0.00000000e+00
 4.08203125e-01 0.00000000e+00
 4.10156250e-01 0.00000000e+00
 4.12109375e-01 0.00000000e+00
 4.14062500e-01 0.00000000e+00
 4.16015625e-01 0.00000000e+00
 4.17968750e-01 0.00000000e+00
 4.19921875e-01 0.00000000e+00
 4.21875000e-01 0.00000000e+00
 4.23828125e-01 0.00000000e+00
 4.25781250e-01 0.00000000e+00
 4.27734375e-01 0.00000000e+00
 4.29687500e-01 0.00000000e+00
 4.31640625e-01 0.00000000e+00
 4.33593750e-01 0.00000000e+00
 4.35546875e-01 0.00000000e+00
 4.37500000e-01 0.00000000e+00
 4.39453125e-01 0.00000000e+00
 4.41406250e-01 0.00000000e+00
 4.43359375e-01 0.00000000e+00
 4.45312500e-01 0.00000000e+00
 4.47265625e-01 0.00000000e+00
 4.49218750e-01 0.00000000e+00
 4.51171875e-01 0.00000000e+00
 4.53125000e-01 0.00000000e+00
 4.55078125e-01 0.00000000e+00
 4.57031250e-01 0.00000000e+00
 4.58984375e-01 0.00000000e+00
 4.60937500e-01 0.00000000e+00
 4.62890625e-01 0.00000000e+00
 4.64843750e-01 0.00000000e+00
 4.66796875e-01 0.00000000e+00
 4.68750000e-01 0.00000000e+00
 4.70703125e-01 0.00000000e+00
 4.72656250e-01 0.00000000e+00
 4.74609375e-01 0.00000000e+00
 4.76562500e-01 0.00000000e+00
 4.78515625e-01 0.00000000e+00
 4.80468750e-01 0.00000000e+00
 4.82421875e-01 0.00000000e+00
 4.84375000e-01 0.00000000e+00
 4.86328125e-01 0.00000000e+00
 4.88281250e-01 0.00000000e+00
 4.90234375e-01 0.00000000e+00
 4.92187500e-01 0.00000000e+00
 4.94140625e-01 0.00000000e+00
 4.96093750e-01 0.00000000e+00
 4.98046875e-01 0.00000000e+00

